A Spectroscopic Catalog of the Brightest (J<9) M Dwarfs in the Northern Sky

We present a spectroscopic catalog of the 1,564 brightest (J<9) M dwarf candidates in the northern sky, as selected from the SUPERBLINK proper motion catalog. Observations confirm 1,408 of the candidates to be late-K and M dwarfs with spectral subtypes K7-M6. From the low \mu>40 mas/yr proper motion limit and high level of completeness of the SUPERBLINK catalog in that magnitude range, we estimate that our spectroscopic census most likely includes >90% of all existing, northern-sky M dwarfs with apparent magnitude J<9. Only 682 stars in our sample are listed in the Third Catalog of Nearby Stars (CNS3); most others are relative unknowns and have spectroscopic data presented here for the first time. Spectral subtypes are assigned based on spectral index measurements of CaH and TiO molecular bands. A comparison of spectra from the same stars obtained at different observatories however reveals that spectral band index measurements are dependent on spectral resolution, spectrophotometric calibration, and other instrumental factors. After systematic corrections and a recalibration of the subtype-index relationships, we find that we can consistently and reliably classify all our stars to a half-subtype precision. The use of corrected spectral indices further requires us to recalibrate the \zeta parameter, from which we estimate metallicities +/-0.5dex accuracy in dwarfs of subtypes M2 and earlier, and +/-0.2dex accuracy for later (M3-M5) subtypes. Existing geometric parallax measurements are extracted from the literature for 624 stars, and are used to determine spectroscopic and photometric distances for all the other stars. Our catalog will be most useful to guide the selection of the best M dwarf targets for exoplanet searches, in particular those using high-precision radial velocity measurements.

==> datafile1.dat <==
Title: A Spectroscopic Catalog of the Brightest (J < 9) M Dwarfs 
       in the Northern Sky  
Authors: Lepine S., Hilton E.J., Mann A.W., Wilde M., Rojas-Ayala B., 
         Cruz K.L., Gaidos .E. 
Table: Survey stars: positions and photometry
================================================================================
Byte-by-byte Description of file: datafile1.dat
--------------------------------------------------------------------------------
   Bytes Format Units       Label  Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---         Name   Source name 
  18- 30 A13    ---         CNS3   Name in Third Catalog of Nearby Stars
  32- 41 F10.6  deg         RAdeg  Right Ascension in decimal degrees (ICRS)  
  44- 52 F9.6   deg         DEdeg  Declination in decimal degrees (ICRS) 
  54- 59 F6.3   arcsec/yr   pmRA   Proper motion in Right Ascension
  61- 66 F6.3   arcsec/yr   pmDE   Proper motion in Declination
  68- 74 F7.4   ct/s        Xray   ? ROSAT Xray count rate
  76- 80 F5.2   ---         HR1    ? ROSAT HR1 hardness ratio
  82- 86 F5.2   mag         FUV    ? GALEX far-UV magnitude
  88- 92 F5.2   mag         NUV    ? GALEX near-UV magnitude
  94- 98 F5.2   mag         Vemag  Estimated visual magnitude
 100-101 A2     ---       f_Vemag  Flag on Vemag
 103-107 F5.2   mag         Jmag   2MASS infrared J magnitude 
 109-113 F5.2   mag         Hmag   2MASS infrared H magnitude 
 115-119 F5.2   mag         Kmag   2MASS infrared K_s_ magnitude 
--------------------------------------------------------------------------------
PM I00006+1829                   0.163528  18.488850  0.335  0.195                     20.04 11.28  T  8.44  7.79  7.64
PM I00012+1358S                  0.303578  13.972055  0.025  0.144                     19.85 11.12  T  8.36  7.71  7.53
PM I00033+0441                   0.829182   4.686940 -0.024 -0.085                     21.18 12.04  T  8.83  8.18  7.98
PM I00051+4547   Gl  2           1.295195  45.786587  0.870 -0.151                            9.95  T  6.70  6.10  5.85
PM I00051+7406                   1.275512  74.105217  0.035 -0.023                           10.63  T  7.75  7.15  6.97
PM I00077+6022                   1.927582  60.381760  0.340 -0.027  0.1700 -0.41             14.26  P  8.91  8.33  8.05
PM I00078+6736                   1.961682  67.607124 -0.045 -0.091                           12.18  P  8.35  7.72  7.51
PM I00081+4757                   2.026727  47.950695 -0.119  0.003  0.2190 -0.27 19.68 18.91 12.70  P  8.52  8.00  7.68
PM I00084+1725   GJ 3008         2.113679  17.424309 -0.093 -0.064                     19.24 10.73  T  7.81  7.16  6.98
PM I00088+2050   GJ 3010         2.224675  20.840403 -0.065 -0.247  0.0899 -0.28 21.07 16.71 13.90  P  8.87  8.26  8.01
PM I00110+0512                   2.769255   5.208822  0.241  0.061               22.85 20.58 11.55  T  8.53  7.88  7.69
PM I00113+5837                   2.841032  58.617561  0.056  0.029                           11.21  T  8.02  7.31  7.13
PM I00118+2259                   2.970996  22.984573  0.142 -0.221  0.4110  0.28       22.37 13.09  P  8.86  8.31  7.99
PM I00125+2142En                 3.139604  21.713478  0.189 -0.290                           11.67  T  8.84  8.28  8.04
PM I00131+7023                   3.298130  70.398003  0.045  0.139                     19.93 11.37  T  8.26  7.59  7.39
PM I00132+6919N  Gl  11 AB       3.316042  69.327118  0.717 -0.292                     22.06 13.36  T  8.56  7.98  7.75
PM I00132+6919S  Gl  11 AB       3.315648  69.326920  0.717 -0.292                     22.06 12.49  T  8.56  7.98  7.75
PM I00136+8039   GJ 3014 A       3.411088  80.665756  0.251  0.182  0.0279 -0.25             11.14  T  7.76  7.13  6.90
PM I00149+3315                   3.746062  33.261505  0.118 -0.039                           11.45  T  8.58  7.93  7.81
PM I00156+7217                   3.902023  72.283562  0.317  0.186                     21.49 12.70  P  8.84  8.25  7.99
PM I00158+1333   Gl  12          3.955207  13.556196  0.615  0.341                           13.03  P  8.62  8.07  7.81
PM I00162+1951E  GJ 1006 B       4.067259  19.864059  0.704 -0.740                           13.55  P  8.89  8.34  8.10
PM I00162+1951W  GJ 1006 A       4.060864  19.860563  0.721 -0.753  0.3500 -0.28 20.54 18.69 11.79  T  7.88  7.32  7.09
PM I00173+2910   GJ 3023         4.334573  29.182947  0.691  0.429                           11.54  T  8.15  7.50  7.24
PM I00179+2057W                  4.494271  20.955217 -0.276 -0.376                           12.16  P  8.69  8.06  7.83
PM I00184+4401   Gl  15  B       4.607785  44.027344  2.912  0.351                           11.33  P  6.79  6.19  5.95
PM I00207+5936                   5.198862  59.604836 -0.013 -0.109                           12.80  P  8.94  8.33  8.12
PM I00209+1738                   5.238289  17.637739  0.035 -0.086                     19.75 11.32  T  8.37  7.73  7.54
PM I00218+3816                   5.474729  38.274837  0.617 -0.325                           13.04  P  8.95  8.34  8.11
PM I00232+5445                   5.812493  54.752010  0.338 -0.045                           11.75  T  8.85  8.22  8.01
PM I00234+7711   GJ 1010 A       5.870607  77.189285 -0.841  0.045  0.0114 -0.61             11.31  T  8.04  7.39  7.19
PM I00235+2014                   5.894433  20.241320  0.063 -0.038  0.1760 -0.12             11.00  T  8.14  7.50  7.34
PM I00244+3603                   6.107944  36.064930  0.289  0.023               23.63 20.81 12.03  P  8.89  8.25  8.04
PM I00268+7008   Gl  21          6.719660  70.142441 -0.135 -0.148               21.78 19.24 10.52  T  7.41  6.74  6.57
PM I00288+5022   GJ 3036         7.224878  50.375877  0.421  0.127  0.2320 -0.24             13.15  P  8.85  8.29  7.99
PM I00294+5729                   7.354886  57.485836  0.166  0.035                           12.03  P  8.98  8.33  8.14
PM I00313+3337                   7.833742  33.627090  0.219  0.015                           11.56  P  8.75  8.07  7.90
PM I00324+6714   Gl  22  AC      8.122017  67.235703  1.739 -0.225                           10.27  T  6.84  6.27  6.04
PM I00325+0729   GJ 3039         8.145008   7.490874  0.092 -0.055  0.2870       20.30 18.79 12.80  P  8.40  7.79  7.51
PM I00329+6744                   8.246092  67.742088  0.042 -0.011                           10.66  T  7.85  7.23  7.08
PM I00333+3650                   8.335527  36.840660  0.498  0.135                     21.88 12.68  P  8.77  8.09  7.85
PM I00341+2523                   8.535353  25.397142  0.094 -0.097  0.1740 -0.21 20.76 18.57 11.35  T  8.48  7.83  7.66
PM I00358+5241S                  8.972158  52.686714  0.785 -0.184                           12.90  P  8.93  8.35  8.10
PM I00361+4530   GJ 3042         9.035221  45.515949 -0.231 -0.142                           11.76  P  8.17  7.58  7.36
PM I00374+5133                   9.358173  51.552032 -0.498 -0.025                           11.54  T  8.43  7.80  7.62
PM I00382+5219   GJ 3044         9.563730  52.332111 -0.074 -0.137                           10.48  T  7.71  7.06  6.92
PM I00385+5127   GJ 3045         9.641070  51.466106 -0.236  0.018                           12.95  P  8.89  8.34  8.06
PM I00389+3036   Gl  26          9.745897  30.616238  1.556  0.032                     20.69 11.37  T  7.45  6.86  6.61
PM I00427+4349                  10.699197  43.823563 -0.022 -0.042                     21.53 12.50  P  8.49  7.91  7.63
PM I00428+3532   Gl  29.1       10.701005  35.548775  0.265  0.074  1.0200 -0.20 18.91 17.25 10.37  T  7.16  6.51  6.32
PM I00429+2239                  10.736437  22.659616  0.401  0.018                     20.09 11.55  T  8.62  8.01  7.82
PM I00443+1237   GJ 3051        11.080602  12.617407  0.279 -0.174                           12.95  P  8.87  8.30  8.08
PM I00458+5233                  11.472727  52.556160  0.041  0.003                           11.08  T  8.36  7.77  7.64
PM I00463+3522                  11.591003  35.370094 -0.066 -0.094                     21.56 12.70  P  8.93  8.25  8.01
PM I00468+1603                  11.722022  16.050776 -0.102 -0.038                           11.99  P  8.36  7.80  7.58
PM I00478+0601                  11.951984   6.031913  0.055 -0.034                     19.70 11.73  T  8.90  8.22  8.01
PM I00483+7116                  12.087468  71.269829  0.217 -0.097  0.1510 -0.04             11.39  T  8.26  7.62  7.46
PM I00485+4244                  12.127769  42.749680 -0.113  0.001                     20.77 12.05  P  9.00  8.34  8.17
PM I00487+2701   GJ 3057        12.189729  27.019182 -0.144 -0.289                           12.16  P  8.77  8.19  7.98
PM I00505+2449S  GJ 3060 A      12.638480  24.816727  0.198 -0.042  0.4440       19.93 18.49 12.01  T  7.95  7.35  7.12
PM I00511+2234                  12.794481  22.579342  0.043 -0.088                           11.62  P  8.26  7.69  7.45
PM I00514+5818   Gl  38         12.873904  58.301968  1.567  0.405                           10.66  T  7.83  7.24  7.05
PM I00520+2034                  13.000231  20.582890  0.177 -0.106                     20.42 11.53  T  8.49  7.82  7.63
PM I00521+0648                  13.039010   6.803010  0.038 -0.024                     21.09 11.80  T  8.94  8.31  8.11
PM I00532+1903                  13.304018  19.057442 -0.104 -0.126                           12.49  P  8.79  8.20  7.91
PM I00538+4556                  13.471821  45.944561  0.304  0.070                     19.85 11.11  T  8.31  7.70  7.45
PM I00560+4153W                 14.020239  41.890011 -0.085  0.003  0.3030 -0.04 20.90 18.23 11.55  T  8.76  8.08  7.95
PM I00560+7257                  14.003306  72.956863  0.007 -0.041                     19.79 10.99  T  8.27  7.63  7.49
PM I00570+4505                  14.261170  45.086075  0.625 -0.056                     21.68 11.80  P  8.10  7.46  7.24
PM I00577+0551                  14.435628   5.855731 -0.056  0.001                     18.90 10.43  T  7.48  6.88  6.64
PM I01007+2356                  15.194573  23.948408  0.129  0.012               22.17 19.71 11.50  T  8.69  8.03  7.86
PM I01013+6121   Gl  47         15.333420  61.365776  0.368 -0.823                           10.92  P  7.27  6.71  6.48
PM I01025+7140   Gl  48         15.633533  71.679871  1.746 -0.380                            9.98  T  6.30  5.70  5.45
PM I01026+6220   Gl  49         15.661725  62.345036  0.730  0.089                            9.56  T  6.23  5.58  5.37
PM I01032+2005W  GJ 1026 A      15.808882  20.097837  0.672  0.044  0.1460       21.11 19.78 11.36  T  7.67  7.09  6.83
PM I01033+6221   Gl  51         15.832594  62.365498  0.737  0.087  0.2270 -0.19             13.64  P  8.61  8.01  7.72
PM I01036+4051                  15.917160  40.858143  0.122 -0.167  0.4820 -0.34 19.90 17.82 10.89  T  8.13  7.47  7.32
PM I01041+1051E                 16.045973  10.860083  0.023 -0.070                     20.60 11.96  T  8.92  8.29  8.06
PM I01065+1152                  16.644846  11.869453  0.061 -0.038                     20.42 11.87  P  8.98  8.38  8.14
PM I01066+1516   GJ 1030        16.672968  15.272833 -0.112 -0.254                           11.45  T  8.01  7.37  7.16
PM I01078+1252                  16.967607  12.881063  0.282 -0.011                     20.92 12.48  P  8.79  8.18  7.95
PM I01116+1205W                 17.902767  12.085214 -0.005 -0.283                           12.46  P  8.91  8.32  8.09
PM I01119+0455   GJ 3077 A      17.981709   4.918133  0.369 -0.523                     23.32 13.00  P  8.80  8.24  7.95
PM I01133+5855                  18.332388  58.922882  0.150 -0.117  0.2030 -0.25             11.57  P  8.41  7.77  7.57
PM I01148+2519                  18.705914  25.316814  0.374 -0.195               23.97 20.80 11.86  T  8.83  8.17  7.95
PM I01161+6009                  19.042156  60.153561  0.376 -0.201                           11.42  T  8.33  7.67  7.44
PM I01178+0528   GJ 3084        19.471865   5.474027  0.088 -0.630               23.62       11.02  T  7.84  7.24  7.02
PM I01178+2840   GJ 3083        19.460888  28.670479 -0.354 -0.266                     21.40 11.89  P  8.32  7.76  7.50
PM I01200+3859W                 20.014769  38.990402  0.325  0.180                     20.32 12.03  T  8.82  8.25  8.02
PM I01214+2419                  20.372370  24.330563  0.342  0.007               22.60 19.50 10.70  T  7.89  7.28  7.11
PM I01221+2209                  20.542984  22.150799  0.237 -0.145  0.1990 -0.22 20.88 19.84 12.99  P  8.41  7.82  7.54
PM I01226+1245N                 20.653135  12.752375  0.403  0.009                           11.76  T  8.68  8.10  7.97
PM I01244+1251                  21.116791  12.851954 -0.079 -0.143                     19.80 11.64  T  8.87  8.26  8.11
PM I01246+5248                  21.156282  52.801376  0.216 -0.151                     19.08 11.01  T  8.18  7.52  7.39
PM I01256+0945   GJ 3097        21.402725   9.756863  0.193 -0.391                     23.17 13.48  P  8.95  8.41  8.09
PM I01266+1122N                 21.671494  11.381860  0.183 -0.118               22.22 20.63 11.68  T  8.91  8.30  8.08
PM I01266+1122S                 21.671455  11.381660  0.183 -0.118                     20.44 12.61  T  8.91  8.30  8.08
PM I01282+6946                  22.056856  69.775009  0.046 -0.007                           11.13  T  8.32  7.74  7.56
PM I01327+2059                  23.184652  20.987728  0.422 -0.140                           11.72  P  8.82  8.26  8.02
PM I01335+7118                  23.377394  71.303261  0.051  0.003                           11.49  T  8.63  7.93  7.78
PM I01373+6105                  24.339268  61.091267 -0.023 -0.073                           12.00  T  8.66  8.06  7.82
PM I01376+1835                  24.414124  18.592419  0.070 -0.047  0.7530 -0.13 15.76 14.34 10.70  T  7.48  6.86  6.72
PM I01383+5713   Gl  63         24.590086  57.232521 -0.138 -0.354                           12.22  P  8.23  7.68  7.44
PM I01384+0039   GJ 3103        24.624672   0.651555  0.513  0.162                     21.39 11.60  T  8.19  7.61  7.32
PM I01407+5403                  25.187769  54.052696  0.040 -0.004                           10.74  T  8.01  7.38  7.19
PM I01432+2750   GJ 3108        25.816469  27.842108  0.551 -0.033                     19.31 10.40  T  7.48  6.81  6.60
PM I01433+0419   Gl  70         25.834145   4.321765 -0.420 -0.763               22.37 19.93 10.93  T  7.37  6.81  6.52
PM I01437+3458                  25.945202  34.970135  0.076 -0.076                           11.29  T  8.56  7.89  7.76
PM I01453+4632                  26.325829  46.535473  0.395  0.215  0.5440 -0.12 19.50 18.52 11.42  T  8.06  7.42  7.20
PM I01480+2112   GJ 3114        27.016491  21.206779  0.341 -0.213                     22.36 12.24  T  8.51  7.89  7.64
PM I01486+3306                  27.169367  33.101971  0.279 -0.025  0.1330 -0.45 20.94 19.67 12.53  P  8.99  8.41  8.21
PM I01488+4747                  27.223732  47.796558  0.289 -0.162                           11.71  P  8.85  8.18  7.96
PM I01504+1817S  GJ 3116        27.616892  18.296249  0.246 -0.083                           11.02  T  8.06  7.42  7.24
PM I01518+6426   GJ 3117 A      27.963015  64.434998  0.247 -0.190                           11.65  T  7.84  7.25  6.94
PM I01544+5741S                 28.616955  57.691948 -0.038 -0.215  0.2360  0.02             11.78  P  8.52  8.01  7.74
PM I01556+0252                  28.905481   2.882915 -0.298 -0.287                     21.06 12.04  T  8.97  8.24  8.10
PM I01567+2948                  29.182255  29.810841 -0.133  0.048                     20.53 11.62  T  8.88  8.24  8.11
PM I01576+4742                  29.405142  47.702709  0.092 -0.095                           11.92  P  8.77  8.22  7.95
PM I01592+0331   GJ 1041 A      29.801548   3.519247  0.259  0.026  0.3240 -0.23 20.61 19.02 10.89  T  8.00  7.38  7.12
PM I01593+5831   Gl  82         29.847891  58.521160  0.322 -0.195  0.4570 -0.22             12.21  T  7.79  7.22  6.96
PM I02002+1303   Gl  83.1       30.054022  13.051965  1.091 -1.780  0.1670 -0.27             12.71  P  7.51  6.97  6.65
PM I02003+2636                  30.084053  26.600014  0.174  0.069                     19.60 11.15  T  8.36  7.75  7.59
PM I02015+6346   GJ 3126        30.397266  63.770027 -0.255 -0.090                           11.13  T  7.26  6.61  6.39
PM I02024+1034                  30.617666  10.581507 -0.064 -0.067  0.2820 -0.24 19.43 18.26 11.66  P  8.40  7.85  7.55
PM I02028+0447                  30.717045   4.784017 -0.067 -0.110               21.71 20.24 13.14  P  8.98  8.40  8.08
PM I02055+0541W                 31.376007   5.696593  0.104 -0.283                     20.89 12.02  T  8.94  8.27  8.09
PM I02069+4511   Gl  84.2 AB    31.738405  45.184452  0.259 -0.450                     19.47 10.48  T  7.40  6.80  6.60
PM I02070+4938                  31.766058  49.645454  0.233 -0.430               21.67 20.30 12.13  P  8.37  7.77  7.54
PM I02082+8013                  32.065620  80.221039  0.478 -0.289                           11.40  T  8.45  7.73  7.57
PM I02088+4926   GJ 3136        32.223423  49.448971  0.230 -0.280  0.3430 -0.06 20.50 18.66 12.32  P  8.42  7.81  7.58
PM I02115+2046                  32.899788  20.778610  0.198 -0.037                     20.78 11.99  P  8.76  8.12  7.94
PM I02116+1833                  32.920731  18.560587  0.196  0.277                     22.36 12.93  P  8.67  8.13  7.87
PM I02123+0334   Gl  87         33.087696   3.575877 -1.761 -1.853                           10.04  T  6.83  6.32  6.08
PM I02146+5536                  33.652180  55.607990  0.049 -0.038                           10.29  T  7.54  6.88  6.67
PM I02153+0729                  33.841412   7.494251  0.400 -0.408                     21.51 11.88  T  8.63  8.10  7.82
PM I02180+5616                  34.508644  56.267025 -0.102 -0.060                           11.76  T  8.73  8.11  7.90
PM I02185+2047                  34.649792  20.797085 -0.034 -0.287                           12.54  P  8.84  8.33  8.02
PM I02186+1218                  34.652393  12.316043  0.142 -0.094  0.0831  0.07 21.39 19.46 12.55  P  8.80  8.12  7.93
PM I02189+3513                  34.727608  35.218243  0.199 -0.034                     20.42 11.75  T  8.99  8.31  8.15
PM I02190+3521   Gl  94         34.762558  35.355137  0.673 -0.422                           12.65  P  8.66  8.14  7.90
PM I02204+3747W  GJ 3151 A/315  35.105328  37.791840  0.339 -0.067                     21.31 12.26  P  8.95  8.33  8.11
PM I02222+4752   Gl  96         35.560970  47.880024  0.217  0.041  0.0310 -0.58              9.40  T  6.38  5.77  5.55
PM I02230+1810                  35.774818  18.176252  0.159 -0.150                     20.60 11.73  T  8.49  7.90  7.68
PM I02234+2244                  35.860962  22.735266  0.096 -0.109                     18.75 11.58  T  8.18  7.56  7.35
PM I02239+1812                  35.979298  18.200548  0.063 -0.029                     18.08  9.23  T  6.46  5.89  5.69
PM I02247+2558   GJ 3156        36.192142  25.976202 -0.094 -0.175                     20.15 11.60  T  8.46  7.84  7.61
PM I02251+5504                  36.296673  55.071835  0.176 -0.206                           11.72  T  8.81  8.21  7.99
PM I02254+2440                  36.367081  24.676903 -0.098  0.008                     21.09 12.17  P  8.88  8.18  7.95
PM I02283+2159                  37.092007  21.995966  0.047 -0.022                     19.79 11.81  T  8.46  7.81  7.63
PM I02287+1538                  37.195625  15.648204  0.157  0.007               21.62 20.26 12.44  P  8.79  8.16  7.96
PM I02289+1205   GJ 3160        37.227844  12.089146  0.004  0.082                     21.91 12.00  T  8.37  7.77  7.58
PM I02289+2236                  37.242722  22.606890  0.126 -0.028                           11.52  P  8.79  8.18  8.06
PM I02292+1932                  37.308918  19.543222  0.144 -0.213               20.54 19.03 12.65  P  8.96  8.38  8.10
PM I02301+2537                  37.535332  25.622234  0.215 -0.075                     19.90 11.16  T  8.45  7.81  7.67
PM I02330+0749                  38.268955   7.828449  0.216 -0.078                     20.82 12.00  T  8.65  7.97  7.75
PM I02336+2455   Gl  102        38.404919  24.927168  0.052 -0.661  0.1450 -0.52 20.99 19.47 12.73  P  8.47  7.91  7.63
PM I02341+6843                  38.541203  68.722488  0.052 -0.030                     17.98  9.90  T  7.02  6.41  6.19
PM I02345+5636                  38.644505  56.612675  0.094 -0.215                           12.61  P  8.89  8.24  8.04
PM I02356+6852                  38.909618  68.869850  0.032 -0.039                     20.23 10.59  T  7.82  7.20  7.03
PM I02358+2013   Gl  104        38.972080  20.219902  0.252 -0.140               21.20 19.84 10.68  T  7.21  6.57  6.33
PM I02362+0652   Gl  105  B     39.063599   6.871677  1.813  1.447                           11.84  P  7.33  6.79  6.57
PM I02367+3204W  GJ 3169 A/317  39.198997  32.072311 -0.334 -0.074                     21.57 12.82  P  8.97  8.30  8.18
PM I02419+4334                  40.495914  43.572014 -0.046 -0.023                           11.53  T  8.24  7.65  7.42
PM I02424+1814                  40.606491  18.245087  0.211  0.109                           12.46  P  8.87  8.24  8.01
PM I02441+4913W  Gl  107  B     41.042744  49.231682  0.336 -0.084  0.1520 -0.69             10.25  P  6.69  6.08  5.86
PM I02442+2531   Gl  109        41.064491  25.523407  0.865 -0.367  0.0528 -0.50       20.29 10.55  T  6.75  6.20  5.96
PM I02443+1057W                 41.088982  10.961470  0.066 -0.035                           10.98  T  7.97  7.36  7.12
PM I02456+4456   GJ 3178 A      41.415245  44.948772  0.410 -0.126                           10.80  T  7.82  7.16  6.98
PM I02479+2842                  41.982826  28.712278 -0.166  0.014                           11.07  T  8.34  7.74  7.48
PM I02487+0002                  42.181210   0.034496  0.495  0.078                     21.06 11.69  T  8.66  8.07  7.86
PM I02524+2658   GJ 3186        43.104286  26.975012  0.010 -0.232                           10.86  T  7.94  7.30  7.08
PM I02525+5832                  43.131279  58.542717  0.262 -0.221                           11.57  T  8.82  8.14  8.00
PM I02530+1652                  43.253693  16.881302  3.386 -3.747                           15.13  P  8.39  7.88  7.58
PM I02534+1724                  43.358814  17.409012  0.013 -0.248                           12.90  P  8.72  8.15  7.87
PM I02556+2652S  Gl  118.2 B    43.911602  26.872124  0.270 -0.168                           10.02  T  6.89  6.30  6.17
PM I02556+2807                  43.921841  28.129889  0.272 -0.150                           11.05  T  8.32  7.67  7.52
PM I02565+5526N  Gl  119  B     44.146698  55.441643  0.803 -0.444                     20.89 10.99  T  8.01  7.41  7.20
PM I02565+5526S  Gl  119  A     44.143288  55.437317  0.733 -0.452                     19.49 10.73  T  7.43  6.80  6.59
PM I03014+3321                  45.358704  33.353382  0.047 -0.199                     20.47 11.58  P  8.75  8.12  7.93
PM I03040+7233                  46.024010  72.564056 -0.108  0.062                           11.12  T  8.28  7.60  7.45
PM I03047+6144   GJ 3195 B      46.181053  61.735844  0.714 -0.695                           13.16  P  8.88  8.33  8.10
PM I03095+4543   Gl  125        47.378391  45.732796 -0.429 -0.385  0.0155 -0.51 21.08 18.62 10.11  T  6.73  6.08  5.84
PM I03101+5504                  47.532642  55.068298  0.054 -0.008                     20.17 10.04  T  7.18  6.54  6.36
PM I03102+0554   GJ 3205        47.564472   5.908847 -0.128 -0.551                           11.82  T  8.36  7.75  7.53
PM I03104+5826   GJ 3204        47.610390  58.435726  0.094 -0.200  0.0305 -0.36             12.10  P  8.33  7.74  7.50
PM I03118+1940                  47.950031  19.670776  0.212 -0.231                     20.21 11.08  T  8.04  7.43  7.24
PM I03119+6131   GJ 3206        47.986877  61.520260  0.006  0.104  0.1340 -0.18             10.37  T  7.37  6.77  6.57
PM I03122+2951                  48.052689  29.859001 -0.041 -0.074                           11.28  T  8.42  7.78  7.62
PM I03133+0446S  GJ 1057        48.345486   4.774808  1.740  0.093                           13.95  P  8.77  8.21  7.83
PM I03136+6521                  48.408684  65.354660 -0.100  0.167                           12.02  P  8.73  8.21  7.97
PM I03145+5926                  48.636391  59.437786  0.178 -0.156                           12.50  P  8.45  7.84  7.61
PM I03147+4831   GJ 3209        48.687126  48.519733  0.130 -0.354                     20.75 11.50  T  8.17  7.64  7.41
PM I03162+5810   Gl  130.1 A    49.057453  58.167427  0.431 -0.325                           10.53  T  7.50  6.84  6.64
PM I03168+8205                  49.212372  82.092865  0.133 -0.117                     20.18 11.76  P  8.62  8.00  7.75
PM I03172+4522   GJ 3213        49.300854  45.372799 -0.256 -0.084                     21.00 12.54  P  8.42  7.86  7.59
PM I03174+6403Nw                49.359226  64.066032  0.112 -0.134                           12.09  T  8.91  8.28  8.13
PM I03177+2515   GJ 3215        49.438370  25.251812  0.784 -0.364                     21.87 11.84  T  8.49  7.92  7.67
PM I03181+3815   Gl  134        49.531082  38.252151  0.444 -0.570                     19.15 10.29  T  7.02  6.37  6.16
PM I03185+1018                  49.646656  10.312387  0.147 -0.081                           12.25  T  8.99  8.38  8.19
PM I03186+3239   GJ 3216        49.659622  32.665829  0.199 -0.090                     20.33 11.33  T  8.23  7.57  7.40
PM I03191+7328                  49.784271  73.478363  0.023 -0.043                           10.33  T  7.57  6.96  6.77
PM I03204+7225                  50.110973  72.426888  0.046 -0.024                           10.46  T  7.72  7.04  6.87
PM I03207+3943                  50.188370  39.717091  0.125 -0.096                           11.22  P  8.09  7.43  7.22
PM I03213+7958   Gl  133        50.340427  79.967224  0.410  0.285                           11.21  T  7.70  7.12  6.89
PM I03219+0940                  50.489677   9.675931  0.042 -0.032                            8.99  T  6.21  5.56  5.38
PM I03224+2709   GJ 3219 A      50.617207  27.156063  0.218 -0.064                     19.43 11.03  T  8.25  7.59  7.41
PM I03233+1141   GJ 3221        50.843426  11.687093 -0.248 -0.133  0.1030 -0.19             12.40  P  8.39  7.80  7.56
PM I03241+2347   Gl  140  A     51.026966  23.785046  0.217 -0.129  0.5090 -0.15 19.78 18.07 10.38  T  7.13  6.49  6.27
PM I03242+2346   Gl  140  C     51.053513  23.771965  0.194 -0.104                     20.62 12.03  P  8.28  7.68  7.45
PM I03247+4447                  51.176842  44.794930 -0.087 -0.029                           11.98  P  8.57  7.92  7.71
PM I03272+2723                  51.809788  27.385750 -0.100 -0.056  0.1140 -0.23       19.23 11.77  T  8.64  7.97  7.77
PM I03276+0956   GJ 3226        51.908817   9.934980  0.071 -0.020                           10.90  T  7.81  7.18  7.03
PM I03278+5119                  51.971581  51.331844  0.038 -0.022                     20.30 10.89  T  7.96  7.29  7.16
PM I03279+2942                  51.991508  29.702192  0.046 -0.012                     17.88 10.66  T  7.95  7.28  7.17
PM I03280+2201                  52.009628  22.023123  0.342 -0.321                     20.39 11.41  T  8.60  7.98  7.80
PM I03284+3515                  52.121742  35.255543  0.104 -0.123                           12.53  P  8.97  8.32  8.11
PM I03301+7731                  52.530815  77.519218  0.025 -0.068                            9.65  T  6.87  6.18  6.02
PM I03310+3750                  52.757702  37.838753 -0.078 -0.074                           12.30  P  8.91  8.24  8.05
PM I03317+1419   Gl  143.3      52.946404  14.321687  0.038 -0.675                     21.23 12.26  T  8.69  8.15  7.91
PM I03319+4912                  52.987312  49.216228 -0.037 -0.042                           12.99  T  9.00  8.38  8.25
PM I03322+4914S                 53.055439  49.239174  0.012 -0.070  0.1100 -0.38             12.17  P  8.99  8.32  8.11
PM I03330+0859                  53.269535   8.991110  0.047 -0.040                            9.79  T  6.86  6.22  5.97
PM I03331+3301                  53.295704  33.031288  0.056 -0.066                     19.98 10.31  T  7.12  6.40  6.22
PM I03332+4615S                 53.308521  46.255291  0.067 -0.176  1.0400  0.03             11.29  T  8.38  7.77  7.59
PM I03340+1123                  53.500034  11.395496  0.048 -0.018                            9.61  T  6.88  6.26  6.05
PM I03340+5835                  53.502098  58.598606  0.299 -0.173                           11.54  T  8.29  7.66  7.49
PM I03344+0843                  53.621151   8.730557  0.002 -0.043                           11.44  T  8.61  7.92  7.79
PM I03377+1042                  54.433895  10.707152  0.040 -0.030                     19.03  9.65  T  6.86  6.16  5.97
PM I03388+5459                  54.701038  54.989170  0.075 -0.018                           11.27  T  8.26  7.61  7.47
PM I03394+2458   GJ 3241        54.873810  24.967419  0.110  0.207  0.0704 -0.52             12.88  P  8.81  8.19  7.97
PM I03396+2528W  GJ 3242        54.900810  25.472441  0.230 -0.570                           12.64  P  8.75  8.22  7.92
PM I03416+5513                  55.405293  55.218575  0.095 -0.119  0.1550 -0.26             11.34  T  8.35  7.65  7.50
PM I03419+5113                  55.492615  51.219860  0.016 -0.039                     21.33 11.92  P  8.92  8.22  8.08
PM I03433+3401                  55.845638  34.033211 -0.073  0.014                           11.09  T  8.32  7.59  7.49
PM I03437+1640   Gl  150.1 B    55.938515  16.667305  0.159 -0.313                     19.59 10.83  T  7.53  6.91  6.69
PM I03438+1640   Gl  150.1 A    55.968987  16.672066  0.155 -0.320               21.56 18.77  9.99  T  7.05  6.41  6.25
PM I03445+3458                  56.128910  34.973148  0.198 -0.161                           10.63  T  7.91  7.26  7.09
PM I03454+7259N                 56.366440  72.992310  0.205 -0.440                     20.89 11.86  T  8.30  7.62  7.42
PM I03455+7018                  56.382874  70.300072  0.134  0.019                     21.12 12.44  P  8.93  8.27  8.09
PM I03459+1442                  56.478539  14.714324  0.088 -0.250                     20.76 12.25  P  8.77  8.08  7.92
PM I03463+2612   Gl  154        56.583858  26.215528  0.387 -0.198  0.0366 -0.65 21.39 18.29  9.61  T  6.69  6.05  5.84
PM I03466+8207                  56.674992  82.130890  0.087 -0.076                     20.29 11.99  T  8.99  8.34  8.12
PM I03479+0247   Gl  155.1      56.992146   2.787866 -0.387 -0.431                     20.63 11.05  T  7.96  7.38  7.11
PM I03486+7332   GJ 3248        57.159214  73.543060  0.398 -0.272                     20.99 11.24  T  7.99  7.36  7.17
PM I03505+6327   GJ 3251        57.640472  63.455170 -0.005 -0.239                           11.53  T  8.19  7.49  7.34
PM I03507+7635                  57.676922  76.587730 -0.018  0.083                           11.82  T  8.89  8.23  8.07
PM I03519+3946                  57.992195  39.782448  0.013 -0.061  0.0371 -0.17             11.02  T  8.28  7.63  7.47
PM I03526+1701   GJ 3253        58.174007  17.017845  0.427 -0.636                     21.92 14.34  P  8.93  8.38  8.05
PM I03531+6234                  58.293411  62.568878  0.028 -0.265                           11.84  T  7.78  7.28  7.00
PM I03542+0833                  58.566643   8.558680  0.238 -0.067                           11.94  T  8.94  8.34  8.14
PM I03555+5444                  58.886055  54.740101  0.032 -0.028                     19.43 10.30  T  7.51  6.91  6.76
PM I03557+4323                  58.943554  43.385960 -0.140  0.034                     18.81 10.60  T  7.88  7.25  7.13
PM I03567+5333   Gl  156.1 A    59.197422  53.560253  0.309 -0.406                           10.86  T  7.81  7.12  6.96
PM I03586+5201                  59.651161  52.023659  0.373 -0.212                           12.33  P  8.92  8.24  8.07
PM I03598+2605   Gl  157.1      59.973598  26.089872  0.729 -0.248                     20.85 12.84  P  8.71  8.08  7.82
PM I04006+3048                  60.162540  30.811218  0.036 -0.029                     19.34  9.75  T  7.04  6.44  6.28
PM I04018+0939                  60.467770   9.657402  0.015 -0.038                           10.54  T  7.66  7.01  6.82
PM I04042+2634                  61.063354  26.573507  0.212 -0.110                     19.81 11.24  P  8.47  7.81  7.63
PM I04062+1707                  61.567574  17.120546  0.081 -0.148                     19.63 11.39  T  8.61  8.00  7.82
PM I04077+1413                  61.933121  14.223482  0.176 -0.154                           10.83  T  8.04  7.34  7.18
PM I04086+3338   Gl  162        62.155735  33.637020  0.525  0.126                           10.18  T  7.02  6.39  6.18
PM I04120+6234                  63.013241  62.572674  0.260 -0.512                           12.01  T  8.94  8.33  8.10
PM I04129+5236   Gl  164        63.244991  52.611649 -0.331 -0.807                           13.80  P  8.77  8.25  7.91
PM I04137+4737                  63.449421  47.629005 -0.110 -0.120                           12.68  P  8.95  8.37  8.07
PM I04139+8255   GJ 3262        63.482777  82.918633  0.089 -0.252                     19.28 10.80  T  7.95  7.24  7.11
PM I04148+2745                  63.723000  27.757849  0.213 -0.076  0.0309 -0.39             13.11  P  8.76  8.15  7.90
PM I04151+2306                  63.794296  23.114437  0.114 -0.039                     18.81 10.78  T  7.73  7.04  6.84
PM I04159+3019                  63.989243  30.319466  0.043 -0.021                           10.96  T  8.10  7.42  7.26
PM I04167+5755                  64.193848  57.921040  0.053 -0.068                     19.75 10.42  T  7.46  6.77  6.63
PM I04187+1732                  64.698021  17.538063  0.059 -0.063                           11.43  T  8.63  7.97  7.76
PM I04188+0123                  64.714386   1.393321 -0.002 -0.059                     21.75 12.26  T  8.88  8.22  8.04
PM I04197+4745                  64.939606  47.758736  0.021 -0.079                     20.03 11.45  T  8.55  7.85  7.69
PM I04199+3629                  64.998680  36.486546  0.214 -0.455                           11.46  T  8.23  7.61  7.41
PM I04203+1112                  65.087044  11.209430  0.030 -0.031                     20.81 10.36  T  7.51  6.92  6.68
PM I04205+1449                  65.129181  14.831185 -0.018 -0.051                           11.17  T  8.39  7.79  7.63
PM I04218+2728                  65.461624  27.476084  0.013 -0.052                           12.50  P  8.77  8.11  7.89
PM I04219+7508   GJ 3271        65.490112  75.141129  0.540 -0.487                           12.29  P  8.55  7.98  7.76
PM I04224+7401                  65.618034  74.024094  0.037 -0.323                     20.90 12.99  P  8.85  8.19  8.01
PM I04225+1031                  65.633308  10.521894  0.246  0.028                     21.61 12.80  P  8.47  7.86  7.56
PM I04234+4934                  65.862038  49.571945 -0.027 -0.183                     21.07 11.87  P  8.33  7.72  7.51
PM I04248+1552                  66.200211  15.874722  0.103 -0.026  0.1080  0.09             11.66  T  8.72  8.06  7.85
PM I04248+3226   GJ 3280        66.204872  32.449459  0.214 -0.127                     22.38 11.98  T  8.82  8.25  8.05
PM I04251+5131                  66.290359  51.532742  0.098 -0.101                           12.43  P  8.80  8.17  7.94
PM I04267+2114                  66.698433  21.234915  0.116 -0.046                           11.58  T  8.72  8.08  7.94
PM I04274+2022                  66.854332  20.378942 -0.085 -0.009                     21.61 11.69  T  8.77  8.19  7.98
PM I04276+3007                  66.919579  30.121769 -0.051 -0.018                     19.65 11.80  T  9.00  8.40  8.25
PM I04279+3556                  66.975197  35.936764  0.030 -0.064                     19.83 10.98  T  8.00  7.39  7.21
PM I04284+1741                  67.119995  17.695923  0.108 -0.027  0.1830 -0.33 19.90 18.70 12.59  P  8.59  7.96  7.71
PM I04288+1045                  67.206108  10.756425 -0.017 -0.080                           11.84  P  8.75  8.08  7.90
PM I04302+7049                  67.550415  70.820511 -0.110  0.023                           12.66  P  8.75  8.18  7.94
PM I04311+5858   Gl  169.1 A    67.797646  58.977356  1.300 -2.049                           10.82  T  6.62  6.01  5.72
PM I04312+4217                  67.812462  42.286381 -0.002 -0.118  0.2060 -0.25 21.01 18.59 11.89  P  8.35  7.74  7.52
PM I04313+4712                  67.837746  47.200298  0.052 -0.031                     20.40 11.65  T  8.61  7.92  7.73
PM I04326+0951                  68.157654   9.851811  0.085 -0.005  0.1110 -0.30             12.04  P  8.39  7.74  7.54
PM I04328+2852                  68.215561  28.867134  0.025 -0.064                           11.94  T  8.85  8.24  8.07
PM I04329+0006S                 68.234322   0.104416 -0.162 -0.079                           11.52  P  8.42  7.77  7.53
PM I04329+3645W                 68.226608  36.753826 -0.033 -0.070                     18.31  8.73  T  6.02  5.37  5.21
PM I04331+4730                  68.297508  47.502350  0.031 -0.050                     19.05 11.12  T  8.37  7.81  7.65
PM I04333+2359                  68.349083  23.990826  0.094 -0.048  0.2300  0.02 20.82 19.74 12.89  P  8.91  8.24  8.03
PM I04333+3736                  68.349129  37.600632  0.014 -0.063                     20.13 11.39  T  8.53  7.92  7.77
PM I04339+0020W                 68.477783   0.347748 -0.153 -0.078                           11.40  T  8.42  7.77  7.53
PM I04348+2023                  68.708740  20.394562  0.099 -0.039                           11.44  T  8.65  8.03  7.91
PM I04350+0839                  68.760658   8.658471  0.076  0.002  0.1090 -0.07 20.78 19.16 12.09  P  8.83  8.14  7.97
PM I04366+2757                  69.152275  27.959089 -0.018 -0.049                           11.10  T  8.17  7.57  7.40
PM I04369+5921                  69.243553  59.366631  0.147 -0.123                           12.66  P  8.99  8.35  8.13
PM I04371+1556                  69.294113  15.937387  0.093 -0.137                     17.64  8.35  T  5.12  4.59  4.25
PM I04376+5253   Gl  172        69.420479  52.893681  0.305 -0.476  0.0794 -0.63              8.62  T  5.87  5.27  5.05
PM I04382+2813   GJ 3304        69.552467  28.216667  0.382 -0.088  0.3100 -0.19             12.86  P  8.17  7.62  7.33
PM I04389+3536                  69.738914  35.612473  0.007 -0.045                     20.25 10.67  T  7.94  7.34  7.18
PM I04401+0132                  70.026085   1.539013  0.178 -0.182                           11.88  T  8.53  7.94  7.76
PM I04407+0213   GJ 3307        70.177040   2.231126  0.173  0.050                     20.05 11.37  T  7.89  7.26  7.03
PM I04414+1313                  70.373688  13.221195  0.099 -0.019                     19.79 11.26  T  8.36  7.67  7.51
PM I04414+4053                  70.368011  40.893230  0.006 -0.060                           11.49  P  8.75  8.10  7.95
PM I04422+5742                  70.566772  57.707611 -0.077 -0.532                     20.49 11.37  T  8.46  7.86  7.69
PM I04423+2046                  70.597610  20.776186  0.271  0.019                     20.90 12.42  P  8.56  7.89  7.68
PM I04429+0935                  70.730095   9.598458 -0.078 -0.021                     20.77 12.20  P  8.88  8.22  8.02
PM I04429+1857   Gl  176        70.732307  18.958326  0.660 -1.115               21.28 19.02  9.95  T  6.46  5.82  5.61
PM I04429+2128                  70.732758  21.473045  0.039  0.123                           12.52  P  7.96  7.40  7.10
PM I04444+2751   GJ 3309        71.108543  27.862251  0.101 -0.412                           11.53  P  7.91  7.30  7.11
PM I04445+2355                  71.133949  23.927971 -0.031 -0.048                           12.02  P  8.98  8.38  8.16
PM I04465+0953                  71.637321   9.892007  0.034 -0.032                     19.58 10.76  T  7.58  6.86  6.68
PM I04467+2602                  71.697975  26.035307  0.014 -0.058                     20.55 10.94  T  8.10  7.49  7.29
PM I04471+0209   GJ 3313        71.798965   2.161028 -0.196 -0.008                     20.34 11.48  T  8.31  7.67  7.45
PM I04473+0627                  71.827042   6.453221  0.106  0.011                           12.06  T  8.65  8.02  7.88
PM I04474+0428                  71.864677   4.476470  0.132 -0.007                           11.84  P  8.89  8.27  8.05
PM I04480+1703                  72.003662  17.056017  0.085 -0.030                           11.75  T  8.21  7.59  7.37
PM I04487+1003                  72.197456  10.050717 -0.056 -0.071  0.1200 -0.20             12.35  P  8.13  7.60  7.31
PM I04499+2341E                 72.484795  23.684078  0.002 -0.130  0.3980 -0.11             11.36  P  8.24  7.57  7.38
PM I04504+1959                  72.606056  19.986532  0.031 -0.132                           12.10  P  8.73  8.09  7.91
PM I04510+1458                  72.760117  14.971314  0.097 -0.019  0.0527  0.06 21.15 19.45 12.20  P  8.80  8.15  7.97
PM I04520+0628   Gl  179        73.023842   6.476582  0.146 -0.310                           11.94  T  7.81  7.21  6.94
PM I04539+1924                  73.480621  19.408396  0.004 -0.044                           10.94  T  8.18  7.61  7.40
PM I04545+3729                  73.633278  37.497746  0.017 -0.050                     20.02 10.25  T  7.32  6.68  6.49
PM I04559+0440W  Wo  9169 B     73.976898   4.671233  0.136 -0.185  0.1490 -0.26             14.31  P  8.50  7.87  7.62
PM I04585+5148                  74.626846  51.804798  0.040 -0.165                     19.65 11.52  T  8.52  7.92  7.72
PM I04587+5056   GJ 1074        74.691521  50.943871  0.503 -0.336                     19.84 10.97  T  7.90  7.26  7.04
PM I04588+4950   Gl  181        74.710701  49.849304  0.112 -0.114                     18.28  9.80  T  6.93  6.24  6.10
PM I04595+0147   Gl  182        74.895126   1.783535  0.038 -0.094  0.6510 -0.19             10.26  T  7.12  6.45  6.26
PM I05006+0711                  75.160294   7.187222 -0.069 -0.105                     20.54 11.66  T  8.72  8.11  7.87
PM I05012+2452   GJ 3320        75.314583  24.873482  0.225 -0.392                     20.29 11.93  T  8.08  7.49  7.20
PM I05016+1224                  75.406891  12.416316  0.068 -0.020                     19.69 12.13  T  8.72  8.11  7.87
PM I05018+0345   GJ 3321        75.460701   3.765363  0.130 -0.135                           11.56  T  8.08  7.47  7.23
PM I05019+0108                  75.486069   1.145255  0.023 -0.092  0.2300 -0.29             13.18  P  8.53  7.93  7.68
PM I05031+3046                  75.777092  30.774714 -0.050 -0.156                     20.36 11.67  T  8.64  7.97  7.82
PM I05032+2123                  75.817009  21.398952  0.103 -0.139  0.0741 -0.73             11.33  T  7.45  6.82  6.57
PM I05033+5307   Gl  184        75.849289  53.128681  1.304 -1.537                            9.96  T  7.00  6.41  6.17
PM I05035+3535                  75.897301  35.588112  0.040 -0.046                     20.91 10.97  T  8.06  7.42  7.24
PM I05060+0420   GJ 3328        76.516754   4.337295  0.348  0.159                           11.70  P  8.30  7.76  7.43
PM I05062+0439                  76.553871   4.657563  0.027 -0.060  0.1440 -0.38             13.73  P  8.91  8.34  8.07
PM I05076+2730                  76.902779  27.501524  0.060 -0.085                     20.12 11.56  T  8.32  7.66  7.50
PM I05078+1758   GJ 3333        76.955223  17.982731  0.078 -0.262  0.0553 -0.58             11.82  P  8.02  7.45  7.18
PM I05088+3601                  77.219841  36.022442  0.012 -0.049                           12.11  T  8.96  8.31  8.12
PM I05091+1254                  77.295456  12.912407  0.004 -0.041                     20.50 10.55  T  7.82  7.16  7.03
PM I05091+1527   GJ 3335        77.291519  15.459178  0.140 -0.624  0.1820 -0.13 21.07 19.65 12.73  P  8.77  8.25  7.96
PM I05103+0930                  77.575226   9.502105  0.057 -0.351                           12.27  T  8.86  8.27  8.03
PM I05103+4850   GJ 3336        77.592087  48.842319  0.180 -0.391                           11.48  P  7.83  7.20  6.97
PM I05106+2946                  77.664673  29.780025 -0.263  0.069                           12.53  P  8.60  8.03  7.77
PM I05111+1548                  77.790459  15.815954  0.067 -0.014  0.0556             19.70 12.33  P  8.97  8.28  8.10
PM I05113+3632                  77.836662  36.538937  0.006 -0.121                           11.75  T  8.98  8.34  8.19
PM I05114+1007                  77.873917  10.121050 -0.038 -0.217                           11.97  T  8.85  8.25  8.01
PM I05127+1939   Gl  192        78.175896  19.665615  0.275  0.238                     20.48 10.82  T  7.30  6.70  6.47
PM I05130+1928                  78.263847  19.468136  0.019 -0.041                     19.59 11.73  T  8.73  8.15  7.93
PM I05153+5532                  78.849731  55.541428  0.021 -0.058                     19.70  9.80  T  6.78  6.09  5.90
PM I05173+4550   Gl  195  A     79.348869  45.839714  0.060 -0.410  0.1370 -0.27             10.83  P  6.78  6.20  5.95
PM I05173+7210                  79.338623  72.180962 -0.035 -0.109                     21.11 12.19  T  8.69  8.05  7.89
PM I05177+0237                  79.436516   2.620665 -0.067 -0.006                     20.91 12.00  P  8.79  8.16  7.90
PM I05181+3224                  79.527832  32.411381  0.015 -0.039                           11.77  T  8.92  8.31  8.11
PM I05195+6454                  79.879944  64.909386  0.006  0.147  0.0829 -0.28             13.79  P  8.95  8.40  8.13
PM I05226+7934                  80.663940  79.575279  0.081 -0.061                     20.12 11.35  T  8.20  7.58  7.34
PM I05228+2016                  80.708923  20.276703  0.030  0.030                           12.45  P  8.64  8.07  7.82
PM I05280+0938   Gl  203        82.000656   9.644033 -0.194 -0.760                           12.48  T  8.31  7.84  7.54
PM I05282+0258N  GJ 1080        82.060829   2.970648 -0.339 -1.107                           12.57  P  8.98  8.50  8.22
PM I05294+1534E  GJ 2043 A      82.362587  15.577311 -0.083 -0.127                           10.55  T  7.56  7.00  6.78
PM I05298+3204   GJ 3349        82.469398  32.080883 -0.234 -0.673                           12.77  P  8.65  8.06  7.84
PM I05306+1514                  82.655098  15.241263 -0.129 -0.112                           12.76  P  8.98  8.40  8.17
PM I05322+0949   Gl  206        83.061096   9.820838 -0.178 -0.219  0.6260 -0.33             11.55  T  7.42  6.88  6.56
PM I05333+0406                  83.338890   4.100241  0.129 -0.050                           10.85  T  8.12  7.50  7.35
PM I05333+4448   GJ 1081        83.329727  44.816307  0.060 -0.360  0.0861 -0.25 20.48 19.77 12.50  P  8.20  7.59  7.34
PM I05334+4809                  83.371078  48.157131 -0.055  0.036                     19.78 11.68  P  8.63  7.99  7.79
PM I05337+0156   Gl  207.1      83.436676   1.945420 -0.241 -0.157  0.5050 -0.18             11.53  T  7.76  7.15  6.86
PM I05341+4732                  83.544350  47.534256 -0.059  0.032  0.1620  0.10 21.56 19.39 12.50  P  8.75  8.10  7.89
PM I05341+5112   GJ 3352        83.536110  51.215683 -0.052 -0.222               22.03 20.01 11.07  T  8.00  7.38  7.16
PM I05342+1019N  GJ 3353 A      83.563080  10.320618 -0.085 -0.375                           11.83  P  8.56  8.00  7.77
PM I05348+1352   GJ 3356        83.717140  13.879636 -0.137 -0.391                           11.95  P  7.78  7.19  6.94
PM I05365+1119   Gl  208        84.129143  11.327868 -0.001 -0.058  0.2740 -0.46              9.02  T  6.13  5.44  5.27
PM I05366+1117                  84.160278  11.296884 -0.003 -0.059                           12.50  P  8.27  7.69  7.41
PM I05402+1239   GJ 3362        85.067062  12.650210 -0.016 -0.259  0.3190 -0.26             11.65  T  8.07  7.41  7.20
PM I05404+2448   GJ 1083 AB     85.107178  24.802292  0.104 -0.370                           15.22  P  8.98  8.38  8.04
PM I05415+5329   Gl  212        85.378044  53.489872  0.003 -0.517                            9.78  T  6.59  5.96  5.76
PM I05419+1520   Wo  9188       85.495270  15.337229  0.079 -0.044  0.0173  0.58             10.72  T  7.69  7.07  6.88
PM I05421+1229   Gl  213        85.538330  12.489555  1.999 -1.571  0.0161 -0.60             11.56  T  7.12  6.63  6.39
PM I05466+4407   GJ 3365        86.660149  44.122147 -0.566 -0.354                           13.03  P  8.46  7.80  7.58
PM I05468+6630                  86.703011  66.503220  0.094  0.082                           11.77  T  8.42  7.76  7.56
PM I05497+4529                  87.448730  45.492287  0.022 -0.050                           11.05  T  8.29  7.65  7.48
PM I05530+0443                  88.268616   4.718679  0.257 -0.286                           12.43  P  8.95  8.30  8.03
PM I05530+2507                  88.257568  25.128798  0.088 -0.173                           12.49  P  8.55  7.92  7.68
PM I05532+2415   Gl  220        88.308601  24.258806  0.158 -0.596                           10.98  P  7.49  6.83  6.63
PM I05547+1055                  88.690582  10.932518 -0.136 -0.064  0.1920 -0.32             12.60  P  8.83  8.21  7.97
PM I05552+3539                  88.800255  35.651352 -0.023 -0.206                           11.47  T  8.68  8.02  7.83
PM I05558+4036                  88.951698  40.613838 -0.048 -0.104                           12.06  P  8.78  8.15  7.96
PM I05558+6625                  88.953987  66.427010  0.014 -0.157                     20.72 12.36  P  9.00  8.38  8.17
PM I05560+0005S                 89.022026   0.086909 -0.075 -0.009                           11.65  T  8.74  8.11  7.92
PM I05587+2557                  89.698174  25.960993  0.090  0.029                           11.98  P  8.78  8.14  7.93
PM I05596+5835   GJ 3371 A      89.907303  58.593060  0.009 -0.249               21.56 18.93 10.25  T  7.07  6.42  6.21
PM I06000+0242   GJ 3379        90.014580   2.706573  0.311 -0.042  0.4040 -0.20             11.53  T  6.91  6.31  6.04
PM I06005+0254                  90.141106   2.907589  0.015 -0.040                           11.93  P  8.92  8.26  8.09
PM I06008+6809   GJ 3373 A      90.206215  68.156334  0.419 -1.099                           12.95  P  8.92  8.35  8.07
PM I06011+5935   GJ 3378        90.296097  59.597126 -0.015 -1.159                     21.08 12.37  P  7.47  6.95  6.64
PM I06017+1305                  90.440414  13.083755 -0.148 -0.051  0.0251 -1.00             11.93  P  8.44  7.83  7.59
PM I06025+3707                  90.646973  37.126991  0.132 -0.056                           11.81  P  8.43  7.84  7.59
PM I06035+1531                  90.895042  15.525254 -0.064 -0.037  0.2260 -0.02             10.93  T  8.20  7.64  7.43
PM I06071+3332   GJ 3384        91.799133  33.543713  0.095 -0.412                           12.55  P  8.99  8.32  8.16
PM I06097+0009                  92.442215   0.159074  0.147 -0.119                           11.04  T  8.12  7.41  7.23
PM I06103+8206   Gl  226        92.582642  82.106934  0.050 -1.337               22.11 20.03 10.48  T  6.87  6.30  6.06
PM I06105+0225                  92.631096   2.425333 -0.036 -0.050                           11.41  T  8.34  7.71  7.52
PM I06107+2556   GJ 3385        92.693016  25.933996  0.158 -0.563                           11.53  T  8.24  7.64  7.41
PM I06109+1019   Gl  228 A      92.728333  10.318194  0.058 -0.927                           10.41  T  6.80  6.31  6.03
PM I06140+5140   GJ 3388        93.509834  51.668896 -0.364 -0.090                           13.40  P  8.86  8.36  8.12
PM I06147+4727                  93.676758  47.459602 -0.082 -0.031                     20.37 11.56  T  8.66  8.00  7.82
PM I06170+8353                  94.272034  83.893135 -0.058 -0.180  0.0148 -0.69       21.44 13.57  P  8.96  8.36  8.11
PM I06181+7506                  94.530396  75.100922 -0.042  0.067  0.3890 -0.17 19.64 18.10 11.50  T  8.04  7.39  7.18
PM I06194+1357                  94.872879  13.950819  0.105 -0.044                           10.93  T  7.84  7.20  7.01
PM I06212+4414   GJ 3391        95.304245  44.241791  0.147 -0.251  0.2650 -0.30 21.01 19.21 11.79  P  8.72  8.08  7.89
PM I06216+1618                  95.402435  16.310053  0.220 -0.140                           11.56  P  8.48  7.83  7.65
PM I06223+3326                  95.586151  33.448921 -0.050 -0.107                           11.79  T  8.75  8.10  7.88
PM I06237+0502                  95.943565   5.044850  0.033 -0.072                           11.28  T  8.03  7.34  7.14
PM I06246+2325   Gl  232        96.172050  23.433050  0.545 -0.503                           13.37  P  8.66  8.16  7.91
PM I06253+3515                  96.327744  35.265251  0.000 -0.185                     19.84 11.22  T  8.46  7.81  7.65
PM I06262+2349                  96.560577  23.827368 -0.014 -0.137  0.0744 -0.33             11.78  P  8.64  7.95  7.75
PM I06277+0923                  96.933205   9.398355 -0.099 -0.121                           11.32  P  8.27  7.73  7.44
PM I06291+2821                  97.289406  28.361517  0.053  0.040                           11.91  T  8.98  8.30  8.14
PM I06306+4539                  97.656441  45.656010 -0.105  0.094                     21.46 12.23  P  8.89  8.29  8.07
PM I06310+5002   GJ 3395        97.754807  50.046787 -0.109 -0.156  0.3600 -0.32 20.14 18.24 11.12  P  7.87  7.25  7.06
PM I06322+3748                  98.062653  37.803455 -0.117 -0.135                           11.46  T  8.22  7.58  7.39
PM I06345+3130                  98.639359  31.502241  0.029 -0.183                           12.79  P  8.70  8.15  7.90
PM I06362+4916                  99.069611  49.268555  0.007  0.136                     19.83 10.83  T  8.09  7.49  7.30
PM I06371+1733   Gl  239        99.295082  17.564756 -0.776  0.332  0.0255 -0.33              9.63  T  6.67  6.03  5.86
PM I06400+2835   GJ 3399       100.022942  28.587303 -0.008 -0.243                           12.19  P  8.27  7.67  7.43
PM I06409+6353                 100.236435  63.890373  0.017  0.191                     20.38 11.27  T  8.38  7.74  7.57
PM I06421+0334   GJ 3404 A     100.546638   3.581275  0.038 -0.259                           11.93  T  8.17  7.61  7.33
PM I06438+5108   GJ 3406 A     100.957115  51.138905  0.092 -0.870               21.98 20.35 12.50  P  8.36  7.81  7.55
PM I06447+7153   GJ 2050       101.190453  71.887703 -0.119 -0.549  0.0214 -1.00       19.66 10.92  T  7.85  7.25  7.00
PM I06461+3233   GJ 3409 B     101.531082  32.554173 -0.454  0.099                           11.86  P  8.99  8.43  8.18
PM I06464+0521                 101.609283   5.354187  0.059  0.001                           11.56  T  8.69  8.08  7.89
PM I06467+1557                 101.690567  15.961689 -0.098 -0.027  0.5350 -0.19             11.58  T  7.92  7.33  7.10
PM I06486+5317                 102.160187  53.291550  0.156 -0.308                     20.69 12.22  P  8.95  8.25  8.10
PM I06501+3242                 102.540085  32.706135  0.006 -0.114                           11.73  P  8.65  7.99  7.80
PM I06521+7908                 103.040085  79.148369  0.004 -0.124  0.1920 -0.24             11.27  T  8.45  7.85  7.66
PM I06534+7255                 103.350296  72.920753  0.053 -0.340                     21.69 12.24  P  8.92  8.24  8.05
PM I06540+6052   GJ 3412 AB    103.517509  60.871899  0.494 -0.991                     20.89 11.01  T  7.13  6.60  6.34
PM I06548+3316   Gl  251       103.704109  33.268230 -0.729 -0.399                            9.89  T  6.10  5.53  5.28
PM I06548+3427                 103.723854  34.453522 -0.002 -0.079  0.1780 -0.33             11.18  T  8.12  7.55  7.35
PM I06563+5458   GJ 3414       104.097519  54.974411 -0.209 -0.651                           12.53  P  9.00  8.49  8.26
PM I06564+1207                 104.107491  12.125828  0.041 -0.090                           11.50  T  7.99  7.39  7.18
PM I06564+4005   GJ 3416 B     104.118690  40.084984  0.142 -0.346                     20.12 10.89  P  8.01  7.36  7.19
PM I06574+7405                 104.358932  74.090691 -0.085 -0.017  0.1700 -0.07 20.95 19.38 13.13  P  8.93  8.35  8.11
PM I06579+6219   GJ 3417       104.487839  62.322014  0.326 -0.510  0.3310       19.77 18.42 13.74  P  8.59  7.99  7.69
PM I06582+5108                 104.551781  51.143780  0.167 -0.327                     21.25 12.22  P  8.98  8.36  8.12
PM I06589+2842                 104.743950  28.716291 -0.031 -0.111                     19.59 11.43  T  8.66  8.03  7.90
PM I06594+1930                 104.870224  19.509367 -0.172 -0.202                           13.17  P  8.94  8.35  8.12
PM I06596+0545                 104.923210   5.761125 -0.025 -0.061  0.0651 -0.06             12.30  P  8.95  8.37  8.06
PM I07011+5949                 105.275841  59.833275 -0.166  0.010                     19.91 10.93  T  8.13  7.54  7.36
PM I07012+0052                 105.314751   0.878327  0.022 -0.111                           12.52  P  8.79  8.21  7.92
PM I07033+3441   GJ 3423       105.846512  34.697571 -0.065  0.148               21.23 19.91 13.45  P  8.77  8.18  7.91
PM I07034+7646                 105.874603  76.773857  0.020 -0.224                           12.75  P  8.84  8.22  7.96
PM I07039+5242   GJ 3421       105.982224  52.701839  0.679 -0.914                           13.73  P  8.54  8.09  7.78
PM I07044+6817   Gl  258       106.107964  68.288795  0.347  0.054                     22.45 11.95  T  8.17  7.59  7.27
PM I07048+2459   GJ 3424       106.206833  24.998648 -0.178 -0.277                           11.94  T  8.27  7.64  7.42
PM I07052+0825                 106.301308   8.431228  0.071 -0.415                           12.38  P  8.83  8.29  7.98
PM I07057+2728   Gl  265  A    106.426003  27.470835 -0.049 -0.097                           10.39  T  7.60  6.96  6.78
PM I07078+0725                 106.973160   7.425646 -0.016 -0.055                           11.67  T  8.74  8.10  7.89
PM I07078+6712   GJ 3425       106.960243  67.201317 -0.290 -0.044                     20.27 11.17  T  7.87  7.27  7.03
PM I07086+3042   GJ 3429       107.164711  30.713886  0.178  0.108                           11.54  T  8.33  7.66  7.44
PM I07095+6950   GJ 3427       107.385010  69.849266 -0.179 -0.264                     22.35 12.65  P  8.86  8.27  8.03
PM I07100+3831   Gl  268       107.507713  38.529591 -0.440 -0.948               19.88 18.68 11.65  T  6.73  6.15  5.85
PM I07105+2822                 107.642410  28.378294  0.049 -0.119                     20.15 12.05  T  8.92  8.28  8.10
PM I07111+1312                 107.788216  13.212257 -0.076 -0.051  0.0285  0.32 21.35 19.36 11.63  P  8.64  8.01  7.85
PM I07119+7721                 107.987709  77.366402  0.010 -0.107                     20.09 11.13  T  7.72  7.14  6.91
PM I07121+5216   GJ 3432       108.047417  52.273518 -0.140 -0.261               21.70 19.89 11.25  T  8.12  7.47  7.25
PM I07129+3547                 108.248055  35.784225  0.066 -0.001  0.0251 -0.22       20.54 12.60  P  8.83  8.26  8.05
PM I07132+2406                 108.307693  24.108025 -0.129 -0.347                           11.26  P  8.54  7.91  7.79
PM I07140+5043                 108.518837  50.725895 -0.121 -0.263               21.67 20.25 11.51  T  8.44  7.82  7.62
PM I07151+1555                 108.786598  15.929172  0.212 -0.172  0.2130 -0.12             11.49  T  8.74  8.14  7.97
PM I07162+3315                 109.050331  33.254303 -0.077 -0.161                     18.31 11.84  P  8.63  8.00  7.78
PM I07163+2708W  Gl  268.3     109.082405  27.142527 -0.038 -0.196               21.58 19.57 10.83  T  7.01  6.44  6.19
PM I07181+3916   GJ 3438       109.534134  39.274826 -0.212 -0.116                     19.60 10.30  T  7.21  6.59  6.37
PM I07191+6644N                109.788231  66.741562 -0.085 -0.154                           11.82  T  8.88  8.27  8.10
PM I07195+3249   Gl  270       109.880287  32.830143  0.433 -0.345               22.11 18.80 10.06  T  7.18  6.54  6.38
PM I07199+8404                 109.991600  84.077293 -0.038 -0.086                     22.42 12.06  T  8.31  7.81  7.52
PM I07225+3553N                110.629417  35.899441  0.009 -0.134                     20.14 11.52  T  8.72  8.10  7.90
PM I07225+3553S                110.635704  35.892677  0.007 -0.134               22.22 19.36 10.91  T  8.06  7.39  7.20
PM I07227+4622                 110.687157  46.377407 -0.031 -0.066                     20.30 11.79  P  8.89  8.24  8.07
PM I07232+4605   Gl  272       110.812096  46.087440 -0.117 -0.240  0.0152 -0.35       19.33 10.56  T  7.34  6.68  6.46
PM I07245+1836                 111.134354  18.608877  0.053 -0.037                     20.44 11.61  T  8.59  7.96  7.77
PM I07274+0513   Gl  273       111.851997   5.226298  0.571 -3.694                            9.84  T  5.71  5.22  4.86
PM I07274+2202   GJ 3441       111.869247  22.043892 -0.264 -0.144                           11.25  T  7.82  7.17  6.95
PM I07295+3556                 112.379517  35.933392 -0.030 -0.095  0.2080 -0.21 20.37 18.53 12.10  P  8.64  8.00  7.80
PM I07299+4302E                112.494720  43.033794 -0.045  0.009                     20.60 12.66  P  8.98  8.38  8.16
PM I07312+0033                 112.803627   0.553919  0.100 -0.020                           11.46  T  8.31  7.64  7.46
PM I07313+0622                 112.849403   6.369648 -0.045 -0.155                           12.10  P  8.98  8.31  8.17
PM I07316+6201W                112.900566  62.019855  0.026 -0.153                     20.87 11.96  P  8.96  8.29  8.11
PM I07319+3613N  Gl  277  B    112.988914  36.229870 -0.258 -0.254  1.0100 -0.20 20.38 18.87 11.82  T  7.57  6.99  6.76
PM I07319+3613S  Gl  277  A    112.990540  36.219425 -0.224 -0.213               19.60 17.76 10.52  T  6.77  6.18  5.93
PM I07320+1719E  GJ 3447 A     113.012016  17.319441 -0.219 -0.183               22.25       10.98  T  8.17  7.53  7.32
PM I07320+6837   Gl  275.1     113.008469  68.621010 -0.175 -0.117                     19.82 10.84  T  7.74  7.09  6.86
PM I07325+2453W                113.129036  24.894732 -0.212  0.089                     21.58 12.43  P  8.99  8.35  8.17
PM I07333+4944                 113.346321  49.739658 -0.467 -0.069                     20.32 11.35  T  8.61  8.01  7.81
PM I07342+0059   GJ 1099       113.573257   0.985901 -0.008 -0.597                           12.19  P  8.26  7.67  7.43
PM I07344+6256   Gl  277.1     113.614449  62.941517 -0.496 -0.105                     20.11 10.40  T  7.34  6.78  6.56
PM I07346+2220   GJ 3453       113.662926  22.337646  0.170 -0.095               22.55 20.27 11.53  T  8.36  7.74  7.48
PM I07346+3152   Gl  278  C    113.656021  31.869511 -0.203 -0.094  3.7000 -0.15              9.67  P  6.07  5.42  5.24
PM I07349+1445                 113.734558  14.765065 -0.080 -0.106                           10.95  T  7.29  6.68  6.40
PM I07351+4117                 113.783989  41.291172 -0.025  0.060                     20.53 11.80  P  8.85  8.20  8.04
PM I07353+5450   GJ 3452       113.841164  54.849720 -0.121  0.016                     21.08 11.36  T  7.77  7.22  6.95
PM I07354+4814S                113.861679  48.243332  0.114 -0.166                     20.88 11.51  P  8.62  7.97  7.73
PM I07364+0704   GJ 3454       114.104729   7.078648  0.230 -0.304               20.57 19.85 13.88  P  8.18  7.61  7.28
PM I07383+3426                 114.583054  34.449619  0.004  0.110                           11.26  T  8.48  7.86  7.68
PM I07384+2400                 114.622917  24.002405 -0.179 -0.100  0.2930  0.03             13.90  P  8.93  8.35  8.12
PM I07393+0211   Gl  281       114.846016   2.183697 -0.148 -0.247               21.93 18.40  9.66  T  6.77  6.09  5.87
PM I07395+3327   GJ 3457 A     114.899178  33.462688 -0.161 -0.177                           11.85  T  8.42  7.77  7.57
PM I07418+0502   GJ 3461       115.470100   5.040099 -0.249 -0.078                           12.80  P  8.91  8.34  8.05
PM I07421+5004                 115.540337  50.074322  0.220  0.049                     22.02 12.31  P  8.45  7.87  7.62
PM I07431+1810   GJ 3462       115.798904  18.178476 -0.051 -0.474                     20.84 11.32  T  8.12  7.49  7.32
PM I07446+0333   Gl  285       116.167442   3.552516 -0.345 -0.451                           11.19  T  6.58  6.01  5.70
PM I07472+5020                 116.807716  50.344070 -0.014  0.088  0.0460 -0.65 20.79 19.68 13.13  P  8.85  8.30  8.04
PM I07482+2022   Gl  289       117.068062  20.368269  1.451 -0.990                           11.46  T  8.12  7.61  7.40
PM I07493+8458   GJ 3456       117.331467  84.977249 -0.151 -0.350                     22.59 13.04  P  8.99  8.35  8.12
PM I07545+0832                 118.642181   8.540351 -0.225  0.020  0.0383  0.29       20.70 12.24  P  8.54  7.94  7.74
PM I07558+8323   GJ 1101       118.974792  83.384705 -0.291 -0.598  0.1830 -0.21 19.89 18.56 13.51  P  8.74  8.14  7.91
PM I07582+4118   GJ 1105       119.552872  41.303799  0.212 -0.685                           12.02  T  7.73  7.13  6.88
PM I07583+4939                 119.594742  49.664783  0.305 -0.732                           13.29  P  8.71  8.17  7.85
PM I07590+1523   GJ 3470       119.774353  15.391490 -0.175 -0.045                     21.24 12.44  P  8.79  8.21  7.99
PM I08005+2553                 120.144646  25.892668  0.117 -0.041                     21.96 11.52  T  8.20  7.64  7.44
PM I08017+2342                 120.431511  23.707541 -0.104 -0.117                           11.10  T  7.67  7.02  6.80
PM I08033+5250                 120.831306  52.844017  0.363 -0.677                     20.93 11.35  T  8.06  7.48  7.24
PM I08066+5553   GJ 3477       121.651978  55.893990  0.144 -0.086                     20.57 11.48  T  8.05  7.44  7.21
PM I08068+3645   GJ 3479       121.701775  36.760773 -0.156 -0.384                           13.30  P  8.98  8.43  8.13
PM I08082+2106S  GJ 3482 B     122.056656  21.102610 -0.299 -0.354  0.7670 -0.30             11.20  T  7.34  6.76  6.52
PM I08083+5831   GJ 3480       122.075714  58.519306 -0.164 -0.062                     21.60 12.98  P  8.80  8.24  7.96
PM I08095+2154   GJ 3484       122.379028  21.904804 -0.318 -0.064                     20.41 11.84  T  8.33  7.72  7.51
PM I08103+0935                 122.586388   9.587786 -0.077 -0.031                           12.04  P  8.38  7.81  7.51
PM I08113+4734                 122.834938  47.581242 -0.178 -0.038                     20.24 11.29  T  8.48  7.85  7.68
PM I08119+0846   Gl  299       122.989845   8.773041  1.099 -5.123                           13.24  P  8.42  7.93  7.66
PM I08158+3136                 123.974594  31.610773 -0.091 -0.183                     20.66 12.30  P  8.94  8.28  8.07
PM I08161+0118   GJ 2066       124.033310   1.302565 -0.375  0.060                     19.70 10.08  T  6.62  6.04  5.77
PM I08175+2059                 124.382187  20.997774 -0.371 -0.202                           12.64  P  8.99  8.39  8.14
PM I08178+3107   GJ 3491       124.463684  31.129457 -0.081  0.222               22.08       11.23  T  7.94  7.32  7.09
PM I08192+5752                 124.808014  57.874451  0.034 -0.083                     19.77 11.52  T  8.80  8.19  8.05
PM I08202+0532                 125.055695   5.535618 -0.066  0.009                     21.02 12.02  P  8.53  7.91  7.67
PM I08210+5001                 125.261009  50.020634  0.014 -0.366                     20.84 11.73  P  8.67  7.96  7.80
PM I08210+5947                 125.262070  59.797916  0.206  0.062                           11.65  T  8.74  8.10  7.91
PM I08283+3500   Gl  308  A    127.092369  35.016499 -1.014 -0.329                     20.20 10.76  T  7.63  7.05  6.83
PM I08293+0355E                127.341316   3.919241 -0.091 -0.064                     20.46 11.38  P  7.93  7.28  7.03
PM I08298+2646   GJ 1111       127.455627  26.776035 -1.110 -0.607                           14.74  P  8.23  7.62  7.26
PM I08315+7303                 127.875351  73.062737  0.606  0.283                     23.21 13.42  P  8.78  8.24  8.00
PM I08316+1923N  GJ 2069 B     127.905937  19.397039 -0.221 -0.114  0.7260 -0.14 21.43       14.32  P  8.62  8.05  7.72
PM I08316+1923S  GJ 2069 A     127.906616  19.394310 -0.229 -0.087  0.7260 -0.14             11.90  T  7.51  6.89  6.60
PM I08317+0545                 127.949760   5.755172 -0.041 -0.097  0.2020 -0.20 19.30 18.04 12.14  P  8.91  8.23  8.08
PM I08325+4510                 128.149979  45.171528 -0.138 -0.052                     22.10 12.49  P  8.88  8.34  8.08
PM I08358+6804   GJ 3506       128.954453  68.069260 -0.841 -0.558                     20.59 12.00  T  7.86  7.29  7.05
PM I08364+2628                 129.111221  26.472055 -0.193 -0.038                           12.64  P  8.96  8.28  8.07
PM I08364+6717   Gl  310       129.106445  67.295105 -1.065  0.067               21.95 18.26  9.28  T  6.43  5.78  5.58
PM I08368+3557N                129.207413  35.958118  0.037 -0.107               21.92 19.51 11.25  T  8.54  8.01  7.72
PM I08368+6949                 129.206757  69.821365  0.001 -0.321                     21.48 11.93  T  8.83  8.29  8.05
PM I08371+1507   GJ 3508       129.283188  15.129441 -0.119 -0.893                     21.51 11.80  T  8.12  7.57  7.32
PM I08387+5141                 129.675873  51.692726 -0.087 -0.098               23.17 20.88 12.14  P  8.69  8.06  7.88
PM I08402+3127                 130.066681  31.451866  0.206  0.117                     22.10 12.44  P  8.12  7.56  7.30
PM I08427+0933   Gl  319  AB   130.685516   9.556787  0.216 -0.634                            9.62  T  6.69  6.05  5.83
PM I08428+0933   Gl  319  C    130.717590   9.553185  0.224 -0.616                           11.83  T  8.12  7.49  7.28
PM I08447+1813                 131.188934  18.218527 -0.218 -0.425               23.69       13.33  P  8.94  8.32  8.09
PM I08454+1054Ww               131.361679  10.913039 -0.226 -0.042                     20.11 11.69  T  8.70  8.05  7.86
PM I08517+1807   GJ 1114       132.932602  18.124979 -0.898 -0.055                           11.54  T  8.28  7.72  7.53
PM I08526+2818   Gl  324  B    133.170181  28.316336 -0.464 -0.229                           13.02  P  8.56  7.93  7.67
PM I08537+1458                 133.432098  14.969714 -0.025 -0.078                     19.88 11.19  T  8.16  7.53  7.34
PM I08547+1230                 133.692947  12.505450 -0.319 -0.229                     19.98 11.38  T  8.40  7.77  7.60
PM I08551+0132   Gl  328       133.781754   1.546653  0.046 -1.044               22.73 18.94  9.99  T  7.19  6.52  6.35
PM I08554+7047N  Gl  325  AB   133.853516  70.794220 -1.359 -0.376               20.25 16.79  8.81  T  5.43  4.72  4.56
PM I08555+6628                 133.880661  66.468849  0.045 -0.079                           12.50  P  8.82  8.19  7.96
PM I08570+1138   Gl  330       134.269531  11.647028 -0.035 -0.318                           10.60  T  7.31  6.78  6.49
PM I08582+1945N  GJ 1116 AB    134.563019  19.763060 -0.858 -0.046               20.99 19.64 13.93  P  7.79  7.24  6.89
PM I08589+0828   GJ 3522       134.734787   8.473835  0.379 -0.338  1.5300 -0.12 19.03 17.97 11.32  P  6.51  5.97  5.69
PM I08590+0151                 134.759369   1.864697 -0.045 -0.075                     18.87 10.69  T  7.97  7.37  7.19
PM I08590+3626                 134.772675  36.442192 -0.377 -0.398                           11.85  T  8.85  8.21  8.01
PM I09005+4635   GJ 1119       135.135284  46.586506 -0.471 -0.519               21.20 20.60 13.70  P  8.60  8.03  7.74
PM I09008+0514E  Gl  333.2 B   135.209747   5.241574 -0.248 -0.208                     22.38 12.37  T  8.85  8.32  8.03
PM I09008+0514W  Gl  333.2 A   135.202209   5.244799 -0.249 -0.207                     21.88 12.53  P  8.60  8.01  7.82
PM I09011+0156   GJ 3527       135.293716   1.943024 -0.379 -0.089                     21.98 11.73  P  7.93  7.31  7.06
PM I09023+0828   GJ 3528       135.582764   8.468518  0.616 -0.202                     21.21 11.74  T  8.15  7.53  7.31
PM I09028+6803   GJ 3526       135.720291  68.062950  0.189  0.345                     21.87 13.03  P  8.45  7.99  7.71
PM I09037+5202                 135.929047  52.047958  0.250 -0.222                     23.00 13.08  P  8.96  8.38  8.16
PM I09038+1259                 135.972473  12.991171 -0.002 -0.218                     21.90 12.70  P  8.92  8.27  8.07
PM I09050+0250   GJ 3530       136.268448   2.834197 -0.311  0.051                     20.82 11.79  P  8.18  7.55  7.31
PM I09057+1836                 136.429016  18.609493  0.051 -0.392                     22.31 12.80  P  8.96  8.42  8.14
PM I09095+3249N  Gl  336       137.377594  32.819397 -0.334 -0.629                     19.03  9.96  T  7.03  6.42  6.26
PM I09095+3249S  Gl  336       137.377411  32.819061 -0.339 -0.620                     19.03 11.57  T  7.03  6.42  6.26
PM I09099+0023                 137.496063   0.395910  0.353 -0.363               24.10 21.77 12.13  P  8.89  8.34  8.13
PM I09115+4637   Gl  336.1     137.878464  46.617077 -0.353 -0.040                           10.94  T  7.90  7.26  7.06
PM I09120+2754   GJ 3540       138.011063  27.906498 -0.192 -0.435                     21.89 12.29  P  8.43  7.82  7.57
PM I09133+6852                 138.349335  68.875160 -0.156 -0.231  0.0786 -0.29       19.66 11.23  P  7.78  7.14  6.90
PM I09134+3605                 138.366104  36.094070 -0.081 -0.123  0.0949 -0.21 21.29 19.51 11.50  T  8.52  7.93  7.73
PM I09140+1940                 138.513275  19.668262 -0.148 -0.136                     20.85 12.30  P  8.42  7.82  7.53
PM I09156+1445                 138.906082  14.757995  0.039 -0.048                     20.10 11.57  P  8.66  7.96  7.78
PM I09160+2919                 139.021637  29.329052 -0.135 -0.514                     21.75 12.39  P  8.91  8.32  8.11
PM I09161+0153                 139.042450   1.885793  0.054 -0.097  0.0907 -0.10             13.53  P  8.77  8.26  7.96
PM I09163+2539                 139.094940  25.663761  0.167 -0.171                     20.40 12.12  T  8.94  8.32  8.12
PM I09165+8410   GJ 3536       139.125809  84.183273 -0.520  0.408                           11.84  P  8.62  8.08  7.86
PM I09175+7714   Gl  338.1 A   139.377686  77.244705 -1.067 -0.001                     19.03 10.12  T  7.40  6.76  6.60
PM I09177+4612                 139.436295  46.206848 -0.119 -0.009  0.6900 -0.15             12.01  P  8.13  7.49  7.24
PM I09187+2645   GJ 3548 A     139.692596  26.753088 -0.200 -0.353                     20.49 11.94  P  8.30  7.65  7.43
PM I09193+6203   GJ 3547       139.845367  62.054741 -0.288 -0.383  0.2000 -0.15 19.97 18.13 11.42  T  8.17  7.49  7.32
PM I09200+3052                 140.001877  30.877745 -0.090 -0.033  0.1210 -0.22 20.05 18.53 11.64  T  8.31  7.68  7.50
PM I09226+7122W                140.656845  71.368706 -0.048 -0.041               23.48 20.24 11.68  P  8.93  8.28  8.11
PM I09228+4647                 140.715149  46.783600 -0.198 -0.099  0.0353 -0.41             11.36  P  8.53  7.92  7.68
PM I09231+2218N                140.775757  22.307907 -0.126 -0.179                           11.48  T  8.50  7.80  7.64
PM I09238+0008   GJ 3555       140.969116   0.138201 -0.208 -0.225                     20.38 11.60  T  8.51  7.86  7.63
PM I09258+3240                 141.470078  32.678883 -0.026 -0.131                     19.93 12.01  T  8.82  8.19  7.98
PM I09275+5039   GJ 3556       141.877350  50.653492 -0.219 -0.151                     20.53 11.86  P  8.48  7.84  7.62
PM I09300+3937   GJ 3558       142.506973  39.623302  0.123 -0.152                     21.90 11.49  P  8.47  7.89  7.65
PM I09302+2630                 142.560104  26.506861 -0.158 -0.128  0.0860 -0.31 20.65 19.66 13.02  P  8.87  8.28  8.02
PM I09307+0019   GJ 1125       142.685837   0.322737 -0.570 -0.552               23.42       11.71  T  7.70  7.18  6.87
PM I09315+2016N  Gl  351.1     142.887589  20.282360  0.039 -0.800                     21.84 12.34  P  8.78  8.34  8.04
PM I09319+3619   Gl  353       142.984756  36.320301 -0.207 -0.525               21.65 19.29 10.19  T  7.12  6.57  6.30
PM I09321+2909                 143.046310  29.157143  0.024 -0.059                     20.14 11.81  T  8.62  8.01  7.81
PM I09352+6114   GJ 3560       143.805008  61.243637  0.116  0.044                     21.34 12.09  T  8.46  7.85  7.62
PM I09362+3731   Wo 9303       144.066330  37.529320 -0.099 -0.090               20.78 18.88 11.09  T  8.09  7.43  7.24
PM I09380+7020                 144.520493  70.337105 -0.039 -0.090                     18.90  9.95  T  7.24  6.59  6.42
PM I09394+3145                 144.851257  31.754757 -0.198 -0.219                     20.76 11.79  P  8.49  7.89  7.68
PM I09411+1312   Gl  361       145.293259  13.209586 -0.664 -0.142  0.0383 -0.42 21.78 19.51 10.38  T  6.97  6.37  6.13
PM I09423+5559   Gl  363       145.596817  55.983707 -0.701 -0.508                     22.02 12.49  P  8.37  7.80  7.53
PM I09425+7002   Gl  360       145.645447  70.033920 -0.671 -0.269               20.72 18.90 10.56  T  6.92  6.33  6.07
PM I09428+2059                 145.718369  20.983412 -0.136 -0.022                     20.22 11.75  T  8.86  8.17  8.02
PM I09428+7002   Gl  362       145.715820  70.039452 -0.669 -0.264               20.59 18.91 11.19  T  7.33  6.73  6.47
PM I09430+2349N                145.755447  23.822723 -0.159 -0.204                     20.73 12.17  P  8.99  8.41  8.20
PM I09439+2658   GJ 3564       145.981812  26.969021 -0.582 -0.100                           12.08  T  8.03  7.46  7.19
PM I09468+7602   Gl  366       146.701981  76.044060  0.088 -0.997                     20.17 10.64  T  7.44  6.84  6.63
PM I09473+2618                 146.843369  26.303535 -0.214 -0.353                     19.72 10.91  T  8.14  7.55  7.34
PM I09505+3648                 147.633591  36.807636 -0.132 -0.035               22.72 20.44 11.61  T  8.86  8.23  8.07
PM I09508+1608                 147.704483  16.144678 -0.072  0.091                     19.92 11.56  T  8.82  8.18  8.06
PM I09527+5528                 148.186234  55.472088  0.296 -0.193                     21.13 12.25  P  8.99  8.30  8.14
PM I09535+5045                 148.389771  50.751091 -0.529  0.019                           12.02  T  8.73  8.16  7.91
PM I09549+4023                 148.749390  40.385315 -0.140  0.257                     20.21 11.46  T  8.65  8.08  7.91
PM I09557+3521   GJ 3572       148.931641  35.361584 -0.029 -0.302               21.57 20.24 12.95  P  8.85  8.30  8.04
PM I09561+6247   Gl  373       149.036224  62.788544 -0.305 -0.583  0.0589 -0.52 21.10 17.73  8.99  T  6.03  5.37  5.20
PM I09587+5533                 149.694489  55.550827 -0.032 -0.230                     21.02 12.24  P  8.90  8.21  8.05
PM I10004+2716   Gl 375.2      150.111298  27.267101 -0.018  0.117                     19.82 11.24  T  8.38  7.72  7.59
PM I10007+3218                 150.184692  32.309467 -1.008 -0.664                           11.93  T  8.78  8.21  8.01
PM I10023+4805   Gl  378       150.590759  48.089008 -0.637 -1.473                     19.26 10.03  T  6.95  6.36  6.16
PM I10040+1847   Wo 9312       151.024933  18.795919 -0.153 -0.226                     20.05 11.36  T  8.36  7.75  7.56
PM I10043+5023                 151.089462  50.387089 -0.122 -0.173  0.6880 -0.26 19.84 18.31 11.90  P  8.08  7.41  7.20
PM I10047+6126                 151.176758  61.435898  0.014 -0.131                     20.53 11.64  T  8.89  8.23  8.09
PM I10051+7305                 151.275436  73.088028 -0.073 -0.123                     19.39 11.46  T  8.68  8.03  7.88
PM I10067+4142   GJ 3585       151.682632  41.714684 -0.272 -0.415                     20.62 11.32  T  8.21  7.62  7.40
PM I10069+0257   Gl  378.2     151.736938   2.964426 -0.065 -0.100               21.51 18.58  9.95  T  7.19  6.54  6.39
PM I10069+1240                 151.740967  12.681149 -0.313 -0.032                           12.33  P  8.78  8.13  7.92
PM I10087+0243                 152.185867   2.732414 -0.067 -0.445                     21.82 12.34  P  8.59  7.98  7.74
PM I10088+6916                 152.216080  69.276566  0.196  0.022                     20.53 11.70  T  8.71  8.07  7.89
PM I10094+5424                 152.361633  54.406837  0.068 -0.128                     21.96 11.87  P  8.64  7.96  7.76
PM I10113+4927   Gl  380       152.842545  49.454308 -1.362 -0.505  0.1770 -0.54 20.49        6.60  T  3.89  3.30  2.96
PM I10125+5703                 153.144867  57.063633 -0.367 -0.527                     21.59 11.73  P  7.76  7.17  6.90
PM I10143+2104   GJ 2079       153.579926  21.074898 -0.145 -0.154  0.5070 -0.38 19.21 17.31 10.01  T  7.07  6.45  6.26
PM I10158+1729                 153.974762  17.490889  0.301  0.022                     23.04 13.16  P  8.70  8.15  7.86
PM I10190+0032                 154.752716   0.549242 -0.146 -0.093                     20.55 12.15  P  8.66  7.98  7.75
PM I10196+1952   Gl  388       154.901169  19.870018 -0.502 -0.043  3.7000 -0.27              9.64  T  5.45  4.84  4.59
PM I10243+1157   GJ 3598       156.084152  11.955736 -0.019  0.182                     22.25 12.23  P  8.85  8.29  8.02
PM I10273+7959                 156.847305  79.997543 -0.103 -0.075               23.90 21.03 12.29  P  8.67  8.07  7.80
PM I10284+0548                 157.113174   5.815393 -0.209 -0.181                     20.24 11.49  T  8.54  7.93  7.72
PM I10289+0050   Gl  393       157.231552   0.841101 -0.602 -0.732  0.0254 -0.73 21.35 18.95  9.65  T  6.18  5.61  5.31
PM I10303+3250   GJ 3607       157.598679  32.837124 -0.391 -0.380                           13.00  P  8.87  8.30  8.09
PM I10304+5559   Gl  394       157.605453  55.999123 -0.181 -0.034               20.67        8.86  T  6.12  5.50  5.36
PM I10320+0318                 158.009445   3.315212  0.045 -0.012                     20.94 11.77  P  8.36  7.71  7.47
PM I10320+0830                 158.002762   8.510646  0.068 -0.196                           10.87  T  8.05  7.44  7.23
PM I10354+6926   GJ 3612       158.862396  69.449692 -1.650 -0.637                     22.04 12.40  P  7.90  7.39  7.16
PM I10360+0507   Gl  398       159.005081   5.120210 -0.653  0.137               19.89 18.95 12.90  P  8.46  7.88  7.60
PM I10364+4130                 159.111908  41.501785  0.249 -0.212                     21.74 12.70  P  8.65  8.04  7.83
PM I10367+1521                 159.186844  15.360950  0.097 -0.046  0.2340       20.88 19.38 13.77  P  8.75  8.18  7.90
PM I10379+1246                 159.480301  12.776931 -0.220  0.029                           12.76  P  8.73  8.12  7.84
PM I10385+3529                 159.638443  35.497089 -0.443  0.278                     22.23 11.92  P  8.68  8.07  7.82
PM I10389+2505                 159.736832  25.094492 -0.161 -0.058               22.49 20.93 12.59  P  8.98  8.41  8.20
PM I10403+0134                 160.089554   1.577079 -0.043 -0.044               23.27 20.45 11.88  T  8.79  8.17  7.93
PM I10416+3736   GJ 1134       160.407730  37.610928 -1.450 -0.362                           13.53  P  8.49  8.01  7.71
PM I10418+1206                 160.451889  12.108841 -0.182  0.181                     20.52 11.61  T  8.88  8.24  8.05
PM I10453+3830   Gl  400  A    161.339539  38.511742 -0.035  0.148  0.0217 -1.00 20.40 17.97  9.16  T  6.35  5.73  5.55
PM I10470+5712                 161.773376  57.214470 -0.101  0.162                     20.42 11.69  T  8.84  8.20  8.04
PM I10474+0235                 161.851212   2.592270  0.174  0.043                     21.62 12.28  T  8.88  8.28  8.06
PM I10484+5852                 162.120285  58.866810 -0.201 -0.048                     19.11 11.66  T  8.77  8.08  7.96
PM I10497+3532   GJ 1138       162.439789  35.547424 -0.648 -1.014                           13.41  P  8.54  8.04  7.74
PM I10504+3306   GJ 3626       162.608231  33.101154  0.071 -0.627                     22.84 13.50  P  8.90  8.26  8.01
PM I10508+0648   Gl  402       162.717041   6.808261 -0.804 -0.810                     21.15 11.64  T  7.32  6.71  6.37
PM I10515+2942                 162.892181  29.714302  0.182 -0.120                     20.78 12.14  P  8.89  8.26  8.06
PM I10520+1359   Gl  403       163.017624  13.997558 -1.108  0.209                           13.13  P  8.61  8.06  7.80
PM I10526+0029                 163.165070   0.483874 -0.089 -0.032               21.13 18.93 10.81  T  8.09  7.49  7.33
PM I10555+1925                 163.892807  19.432690  0.032 -0.112                     19.54 11.47  T  8.61  7.96  7.85
PM I10576+6935   Gl  406.1     164.408966  69.596603 -0.630  0.056                     19.12 10.28  T  7.51  6.87  6.71
PM I11000+2249   Gl  408       165.017807  22.833002 -0.426 -0.280                     19.56 10.03  T  6.31  5.76  5.49
PM I11003+7252                 165.099075  72.873375 -0.165 -0.405                     21.97 12.19  P  8.93  8.36  8.15
PM I11014+5652                 165.362976  56.867893 -0.178 -0.012                           12.03  P  8.99  8.27  8.10
PM I11023+1630E  GJ 1141 A     165.580414  16.508228 -0.033 -0.183                     20.55 11.64  T  8.27  7.69  7.44
PM I11023+1630W  GJ 1141 B     165.575150  16.509275 -0.013 -0.186                     20.62 11.35  T  8.35  7.73  7.51
PM I11026+2158   Gl  410       165.659729  21.967148  0.141 -0.051  0.2400 -0.42 20.31 17.60  9.57  T  6.52  5.90  5.69
PM I11031+1517                 165.785339  15.297764 -0.411 -0.073               22.40 20.69 13.13  P  8.89  8.30  8.03
PM I11033+1337                 165.838593  13.632488 -0.177  0.079  0.2200 -0.26 21.74 20.51 13.40  P  8.76  8.18  7.91
PM I11033+3558   Gl  411       165.834229  35.970539 -0.580 -4.767                            7.49  T  4.32  3.72  3.50
PM I11036+3253N                165.917603  32.891510  0.012  0.057                     20.63 12.09  T  8.93  8.28  8.07
PM I11042+4000   GJ 3640       166.066269  40.004738 -0.196 -0.057                     19.20 10.74  T  8.02  7.37  7.22
PM I11054+4331   Gl  412  A    166.369919  43.526646 -4.411  0.943                            8.82  T  5.54  5.00  4.77
PM I11055+4331   Gl  412  B    166.378754  43.521683 -4.328  0.953                           15.02  P  8.74  8.18  7.84
PM I11055+4500   GJ 3641       166.390259  45.008732  0.156 -0.220                     19.70 11.10  T  8.11  7.44  7.22
PM I11057+1014   GJ 3643       166.429657  10.236054  0.619 -0.698                     21.81 12.37  T  8.64  8.05  7.80
PM I11097+1531   Wo 9348       167.447357  15.523006 -0.083 -0.181                           11.51  T  8.55  7.90  7.68
PM I11100+6723W                167.514465  67.386818 -0.061 -0.161                     20.49 11.47  T  8.72  8.09  7.93
PM I11110+3026W  Gl  414  B    167.760605  30.444723  0.609 -0.208               21.88 18.92 10.82  P  6.59  5.97  5.73
PM I11113+4325W  Gl  414.1 A   167.831268  43.417397 -0.634 -0.444               21.83 20.50 10.92  T  7.33  6.74  6.53
PM I11118+3332S  GJ 3647       167.965485  33.536469 -0.155  0.120  0.3660 -0.21 20.18 18.52 12.39  P  8.30  7.76  7.50
PM I11131+0014   GJ 3650       168.292023   0.238869 -0.415 -0.194                           10.29  T  7.47  6.82  6.62
PM I11144+2442                 168.620392  24.702206  0.031 -0.044                           12.02  T  8.95  8.30  8.14
PM I11151+7328N  Gl  420  B    168.795731  73.476624 -0.404  0.112  0.1170 -0.40             11.34  T  7.88  7.28  7.03
PM I11152+1927   GJ 3652       168.801712  19.453348  0.182 -0.471                           13.46  P  8.92  8.37  8.09
PM I11152+5409                 168.800110  54.157417 -0.045  0.028                     20.72 11.70  T  8.84  8.24  8.03
PM I11154+4105                 168.860840  41.087841  0.101 -0.208                     22.49 13.53  P  8.97  8.35  8.04
PM I11159+5519   GJ 3653       168.975174  55.330746 -0.171 -0.096  0.3230 -0.24 20.21 17.82 11.47  T  8.09  7.44  7.26
PM I11200+6550   Gl  424       170.021118  65.846458 -2.947  0.185                            9.31  T  6.31  5.73  5.53
PM I11210+2945                 170.252441  29.755472  0.037 -0.198                     20.22 11.93  P  8.73  8.09  7.89
PM I11211+7145                 170.281479  71.758942 -0.026 -0.087                     20.14 11.68  T  8.95  8.30  8.13
PM I11237+0833   GJ 2085       170.935867   8.563464 -1.004  0.195                     20.45 11.18  T  7.99  7.39  7.16
PM I11238+1037                 170.958069  10.618864  0.159 -0.065                           11.06  T  7.79  7.16  6.94
PM I11247+6733                 171.190155  67.553452  0.318 -0.237                           12.13  P  8.66  8.09  7.82
PM I11249+0228                 171.244888   2.473475 -0.234  0.165                     21.21 11.88  P  8.66  7.98  7.74
PM I11249+4000   GJ 3662       171.249100  40.003517 -0.112 -0.020                     18.98 10.45  T  7.54  6.89  6.73
PM I11254+7815   GJ 3660 A     171.372787  78.265739 -0.638 -0.172                     22.05 12.19  T  8.73  8.17  7.93
PM I11266+3756                 171.656464  37.939911 -0.141 -0.045                     20.59 13.11  P  8.57  7.93  7.73
PM I11268+1517                 171.708160  15.294010  0.138 -0.024                     19.43 10.62  T  7.82  7.14  6.97
PM I11276+0358   GJ 3664       171.910706   3.976639 -0.085  0.010               22.05 19.14 10.65  T  7.85  7.19  6.99
PM I11289+1010   GJ 3666       172.234436  10.177614 -0.752  0.568                           12.64  P  8.48  7.99  7.67
PM I11307+5457                 172.682220  54.957638  0.035  0.111                           11.88  T  8.85  8.14  7.93
PM I11312+6309   Gl  430       172.804550  63.157536  0.067  0.026               21.55 18.33 10.15  T  7.40  6.81  6.64
PM I11315+0213                 172.886917   2.228596 -0.593 -0.495                     21.37 12.53  P  9.00  8.39  8.19
PM I11317+2240   Gl  430.1     172.930893  22.667131 -0.583  0.031               21.32 19.16 10.31  T  7.17  6.55  6.32
PM I11334+3652                 173.369431  36.873306 -0.130 -0.280                     20.88 11.97  T  8.68  8.00  7.78
PM I11374+4727   Wo 9369 B     174.352402  47.462452  0.098 -0.024  0.7100 -0.32 19.73 17.52 11.16  T  7.41  6.77  6.62
PM I11376+5842   GJ 3676       174.412231  58.711838 -0.315 -0.270                           12.60  P  8.98  8.36  8.10
PM I11382+8148   GJ 3675       174.572556  81.808777  0.438  0.005                     20.68 12.22  T  8.71  8.10  7.87
PM I11383+0313                 174.599762   3.231715 -0.648 -0.219                     20.95 11.66  T  8.77  8.17  8.00
PM I11398+5941                 174.974792  59.693985 -0.147 -0.253                     19.96 11.59  T  8.84  8.21  8.03
PM I11404+7704                 175.123535  77.071869 -0.546  0.005                     20.60 12.33  T  8.38  7.72  7.48
PM I11417+4245   GJ 1148       175.436081  42.751984 -0.580 -0.090                     22.07 11.86  T  7.61  7.07  6.82
PM I11418+5849                 175.451996  58.827477 -0.415 -0.103                           11.69  T  8.91  8.33  8.13
PM I11420+1446   GJ 3681       175.508423  14.777211 -0.259  0.199                           12.54  P  8.86  8.21  7.96
PM I11421+2642   Gl  436       175.546097  26.706682  0.896 -0.814                     20.64 10.67  T  6.90  6.32  6.07
PM I11423+2301                 175.576599  23.026855 -0.200  0.045                     20.28 11.58  T  8.65  8.00  7.80
PM I11476+0015   GJ 3685 A     176.919800   0.255529 -0.302 -0.092  0.1140 -0.23 14.27 17.30 13.28  P  8.99  8.40  8.10
PM I11476+7841   Gl  445       176.921875  78.691093  0.743  0.480                           10.80  T  6.72  6.22  5.95
PM I11477+0048   Gl  447       176.934906   0.804732  0.606 -1.219  0.0796 -0.33 23.10 21.83 11.12  T  6.51  5.95  5.65
PM I11478+0459                 176.954071   4.987824 -0.136 -0.096                           11.40  T  8.68  8.04  7.87
PM I11496+2203                 177.418655  22.064737 -0.126 -0.044                     19.73 11.23  T  8.40  7.75  7.58
PM I11498+0356                 177.467804   3.943085 -0.057 -0.034                     20.32 12.34  T  8.74  8.11  7.93
PM I11509+4822   GJ 1151       177.740540  48.377388 -1.534 -0.953                           13.76  P  8.49  7.95  7.64
PM I11511+3516   Gl  450       177.780624  35.271980 -0.272  0.255  0.0688 -0.19 21.30 18.90  9.76  T  6.42  5.83  5.61
PM I11519+0731                 177.986725   7.523960 -0.111 -0.073  0.2140  0.12 20.06 18.45 12.65  P  8.81  8.14  7.89
PM I11521+0357                 178.040894   3.956482  0.077 -0.116                     21.82 12.63  P  8.38  7.83  7.53
PM I11530+1855                 178.271835  18.930016  0.004  0.080               21.99 20.48 11.70  T  8.76  8.10  7.88
PM I11533+4302                 178.345825  43.049202  0.174 -0.046               22.69       11.72  P  8.42  7.81  7.62
PM I11541+0948   Gl  452.1     178.532959   9.806336  0.086 -0.795                           11.59  T  8.70  8.19  7.87
PM I11551+0058   Wo  9381      178.780151   0.973756 -0.737  0.033               22.48 20.33 11.47  T  8.17  7.56  7.34
PM I11575+1149   GJ 3695       179.386765  11.827707 -0.683  0.239                     21.25 11.81  T  8.43  7.79  7.57
PM I11585+4626                 179.641739  46.441372 -0.126 -0.014                     20.06 11.51  T  8.57  7.91  7.78
PM I11585+5933E                179.646194  59.556149 -0.738 -0.007                     20.00 11.03  T  8.30  7.64  7.49
PM I11585+5933W                179.645737  59.556202 -0.706 -0.001                     20.00 11.86  T  8.30  7.64  7.49
PM I11589+4239   GJ 3697       179.747726  42.661060 -0.321  0.070                     21.82 12.09  P  8.64  8.05  7.82
PM I12054+6932   GJ 3704       181.373672  69.539635 -0.442 -0.034                           13.37  P  8.74  8.16  7.89
PM I12057+5355                 181.443863  53.930550 -0.111 -0.079                     20.91 12.01  T  8.64  8.06  7.84
PM I12057+7825                 181.446274  78.430969 -0.199  0.017                     21.38 12.34  P  8.57  7.96  7.74
PM I12099+0527   Wo 9392 AB    182.494995   5.454479  0.030 -0.106               22.00       11.39  T  8.53  7.91  7.71
PM I12109+4103   Wo 9393       182.737045  41.057747  0.008  0.232                     19.92 10.61  T  7.85  7.29  7.09
PM I12122+7125                 183.063202  71.423195 -0.362  0.185                           13.00  P  8.81  8.21  8.00
PM I12123+5429S  Gl  458  A    183.086853  54.485741  0.232  0.091                            9.71  T  6.88  6.24  6.06
PM I12124+3940   GJ 3714       183.122650  39.674381  0.162 -0.160                     20.12 11.38  T  8.12  7.48  7.28
PM I12133+1641   Wo  9397      183.335220  16.694376 -0.501 -0.454                           11.93  P  8.87  8.20  8.03
PM I12142+0037   GJ 1154       183.568924   0.623978 -0.943 -0.272  0.0983 -0.23 20.92 19.59 13.87  P  8.46  7.86  7.54
PM I12144+2435   GJ 3717       183.608505  24.590622  0.014 -0.371                     21.16 12.16  T  8.75  8.17  7.92
PM I12151+4843   Gl  458.2     183.786896  48.732628 -0.240 -0.031               21.87 19.03 10.55  T  7.61  6.97  6.77
PM I12154+3911   GJ 3718       183.868256  39.187412 -0.347  0.047                     20.63 12.00  T  8.61  7.94  7.77
PM I12156+5239                 183.914047  52.652470  0.087  0.010  0.2730 -0.35 20.30 18.78 12.55  P  8.59  7.99  7.76
PM I12159+0538N  Wo 9400 B     183.993164   5.640362 -0.320 -0.066               22.38 17.76 10.59  T  7.26  6.65  6.47
PM I12168+2451E                184.219284  24.851460  0.010  0.054                     21.87 12.77  P  8.99  8.39  8.16
PM I12178+4637   Wo  9403      184.451721  46.622452 -0.424 -0.110                     20.31 11.62  T  8.57  7.89  7.70
PM I12189+1107   GJ 1156       184.747528  11.126064 -1.253  0.209               20.83 19.87 14.44  P  8.52  7.88  7.57
PM I12190+3150                 184.774826  31.845371 -0.300  0.020                     20.65 12.60  P  8.29  7.65  7.40
PM I12194+2822   Gl  459.3     184.850479  28.382355 -0.650  0.076                     19.34 10.62  T  7.67  6.97  6.80
PM I12198+5246                 184.950302  52.779182 -0.170 -0.123  0.0502  0.06 21.47 19.28 11.12  T  8.28  7.63  7.46
PM I12204+0035   Gl  461  AB   185.106277   0.583706  0.085 -0.010               21.52 18.62 10.26  T  6.86  6.22  6.01
PM I12217+6816                 185.448181  68.267792 -0.376  0.207                     22.31 12.80  P  8.83  8.25  8.03
PM I12223+2510   GJ 3721       185.588745  25.169996 -0.693 -0.201                           11.35  T  8.41  7.83  7.60
PM I12225+2736                 185.641953  27.604692 -0.146 -0.031               22.04 19.65 11.02  T  8.06  7.45  7.22
PM I12230+6401   Gl  463       185.750900  64.030777 -0.667  0.376                           11.63  T  7.94  7.34  7.12
PM I12235+2754                 185.894669  27.913221 -0.138  0.120                     20.41 11.33  T  8.48  7.88  7.67
PM I12235+6711   GJ 3722       185.888367  67.188469  0.236 -0.107                     20.94 11.64  T  7.60  7.09  6.81
PM I12238+1234   Gl  464       185.973129  12.580277  0.041 -0.168               21.86 19.27 10.39  T  7.48  6.86  6.63
PM I12253+3743                 186.346085  37.724266 -0.055 -0.192                     20.71 11.90  T  8.87  8.21  8.01
PM I12267+3721                 186.697098  37.356297  0.036 -0.034                     19.74 11.61  T  8.72  8.10  7.95
PM I12274+3726                 186.872620  37.442604 -0.227  0.107                     21.67 12.08  T  8.87  8.27  8.06
PM I12289+0825   Gl  469       187.240036   8.425553 -0.634 -0.258                     22.11 11.99  T  7.84  7.20  6.96
PM I12290+4143   GJ 3729       187.262177  41.730415 -0.186 -0.214  0.1460 -0.38 21.42 19.90 12.93  P  8.79  8.19  7.93
PM I12299+3626                 187.479324  36.445057  0.142 -0.139                     21.18 11.91  T  8.78  8.13  7.95
PM I12312+0848   Gl  471       187.815933   8.810676 -0.636 -0.521               21.69 18.49  9.74  T  6.78  6.09  5.89
PM I12325+1602                 188.148438  16.040829 -0.104 -0.042               21.91 19.08 11.78  T  8.94  8.29  8.11
PM I12327+6815                 188.187439  68.262550 -0.100 -0.182                     20.02 11.37  T  8.35  7.68  7.52
PM I12332+0901   Gl  473  AB   188.322525   9.020974 -1.721  0.212               19.51 18.49 12.70  P  6.99  6.40  6.04
PM I12350+0949   Gl  476       188.753006   9.828533 -0.449 -0.319               23.71 20.91 11.40  T  7.99  7.37  7.15
PM I12355+4144                 188.894943  41.736633 -0.311  0.150                           11.62  P  8.88  8.31  8.09
PM I12388+1141   Gl  480       189.718674  11.696199 -1.156 -0.245                     20.55 11.49  T  7.58  6.94  6.69
PM I12390+4702   GJ 3738       189.769577  47.039742  0.374 -0.102  0.1030 -0.33 22.16 19.76 12.07  P  8.65  7.99  7.79
PM I12416+4814N  GJ 3741 A     190.407822  48.240253  0.223 -0.142               22.45 20.55 11.76  P  8.38  7.80  7.57
PM I12428+4153                 190.707870  41.896423 -0.531  0.042  0.2030 -0.37 20.86 19.28 12.38  P  8.12  7.50  7.24
PM I12436+2506   GJ 1163       190.900238  25.106091 -0.370 -0.008                     22.68 13.20  P  8.97  8.40  8.13
PM I12470+4637   GJ 3748       191.754120  46.625870 -0.763 -0.294                     21.55 11.96  P  8.10  7.47  7.22
PM I12479+0945   Gl  486       191.986069   9.751461 -1.008 -0.461                           11.39  T  7.20  6.67  6.36
PM I12485+4933                 192.143768  49.565018  0.108 -0.012  0.2930 -0.09 20.73 18.96 12.75  P  8.68  8.02  7.78
PM I12490+6606   Gl  487       192.261627  66.110199 -0.437 -0.107  0.2270 -0.21 21.57 19.23 10.94  T  6.88  6.30  6.07
PM I12497+1612                 192.426300  16.209822 -0.041 -0.243                     20.24 11.74  T  8.80  8.16  8.02
PM I12505+4022E                192.637222  40.370083 -0.055  0.241                     20.04 11.56  T  8.51  7.83  7.63
PM I12521+2244                 193.040497  22.736876 -0.268  0.078                     20.54 11.59  T  8.60  7.98  7.78
PM I12576+3513E  Gl  490  A    194.417801  35.225014 -0.264 -0.176  0.8380 -0.22 19.42 17.66 10.57  T  7.40  6.73  6.55
PM I12576+3513W  Gl  490  B    194.413910  35.221920 -0.264 -0.176  0.8380 -0.22 20.39 19.53 13.22  T  8.87  8.28  8.02
PM I12583+4033                 194.590179  40.556400  0.218 -0.142                           11.83  T  8.70  8.11  7.94
PM I13005+0541   Gl  493.1     195.139679   5.685554 -0.925  0.223  0.1400 -0.16 19.11 18.50 13.68  P  8.55  7.97  7.66
PM I13007+1222   Gl  494       195.194183  12.375726 -0.619 -0.017  1.5700 -0.01 18.47 16.86  9.76  T  6.44  5.79  5.58
PM I13019+3335                 195.485413  33.590363 -0.406 -0.144                     21.38 12.33  P  8.97  8.37  8.17
PM I13047+5554   Gl 497 A      196.194199  55.902798 -0.167  0.032               21.75 19.58 10.70  T  7.85  7.21  7.02
PM I13054+3708   GJ 3760       196.374542  37.136314 -0.304 -0.202                           11.74  T  8.22  7.61  7.35
PM I13062+2043   Gl  499  A    196.563919  20.729017 -0.044  0.086  0.1510 -0.40 20.45 17.60  9.72  T  6.82  6.21  6.04
PM I13084+1658   Wo  9428      197.103134  16.971907 -0.104 -0.037                     21.90 11.83  T  8.49  7.86  7.67
PM I13087+6316                 197.192429  63.273876 -0.127  0.104                     20.41 11.87  P  8.89  8.20  8.03
PM I13089+4904   GJ 3765       197.231705  49.080406 -0.105  0.060               23.54 20.39 11.26  T  7.90  7.30  7.09
PM I13130+2011   GJ 1168       198.269836  20.190720 -0.605  0.151                     22.67 13.09  P  8.87  8.25  8.02
PM I13142+7914                 198.564774  79.246780 -0.243 -0.162                     20.79 11.71  T  8.60  7.95  7.78
PM I13168+2310   GJ 3774       199.221085  23.168583  0.281 -0.075                     20.51 11.42  P  8.42  7.74  7.59
PM I13173+5739                 199.334122  57.650417 -0.164  0.058                     20.18 11.78  T  8.85  8.22  8.04
PM I13179+3617   GJ 1170       199.493332  36.299183 -0.072 -0.337                     20.52 11.28  T  8.11  7.52  7.35
PM I13180+0214   GJ 3775       199.507446   2.233663 -0.353 -0.055                     22.42 13.20  P  8.79  8.21  7.92
PM I13195+3506E  Gl  507  B    199.894531  35.107151  0.380 -0.783                     22.32 12.03  T  8.29  7.74  7.52
PM I13195+3506W  Gl  507  A    199.889893  35.110264  0.388 -0.779               22.26 18.77  9.48  T  6.38  5.79  5.56
PM I13196+3320   Gl  507.1     199.917236  33.346546 -0.299 -0.144               22.28 19.64 10.62  T  7.27  6.64  6.39
PM I13207+1052                 200.182678  10.875947 -0.224 -0.182                     20.28 11.62  T  8.61  7.98  7.74
PM I13209+3416   Gl  508.2     200.241791  34.278984  0.486 -0.297                     20.12 10.62  T  7.40  6.79  6.55
PM I13215+0332                 200.375214   3.549792  0.100  0.176                     21.35 12.23  P  8.88  8.31  8.05
PM I13215+0345   GJ 3778       200.396866   3.765309 -0.487 -0.038                     21.15 12.13  P  8.53  7.93  7.68
PM I13220+0410                 200.522781   4.174610 -0.032  0.144                     19.79 11.47  T  8.76  8.15  7.98
PM I13229+2428   GJ 3779       200.736404  24.467625 -0.611 -0.860                           13.04  P  8.73  8.16  7.96
PM I13238+1113E                200.971558  11.232349 -0.355  0.068                     19.88 11.24  T  8.46  8.05  7.72
PM I13239+6927                 200.983368  69.451736  0.051 -0.170                     20.62 11.49  T  8.43  7.78  7.61
PM I13254+3743                 201.368103  37.719433 -0.200  0.064  0.0342 -0.14 22.21 19.41 11.11  T  8.27  7.63  7.43
PM I13282+3002                 202.074036  30.046137 -0.185 -0.185                     19.91 11.21  T  8.38  7.72  7.54
PM I13293+1126   Gl  513       202.338821  11.440722  0.348 -1.190               23.51 21.74 11.96  P  8.37  7.82  7.53
PM I13299+1022   Gl  514       202.498947  10.377311  1.128 -1.074                     18.34  9.05  T  5.90  5.30  5.04
PM I13317+2916   GJ 3789       202.944260  29.276875 -0.235 -0.137  0.4100 -0.32 19.47 17.93 12.27  T  7.56  7.00  6.72
PM I13318+2323   GJ 3790       202.960785  23.389038 -0.275  0.050                           12.12  T  8.61  8.00  7.82
PM I13319+3108   Wo  9448 A    202.992737  31.134598 -0.133  0.016               21.95 19.24 10.44  T  7.56  6.94  6.77
PM I13327+1648N  Gl  516  AB   203.185760  16.810877  0.253 -0.222                           11.38  T  7.64  7.07  6.83
PM I13332+1039                 203.322281  10.653233 -0.150  0.046                     19.75 11.41  T  8.69  8.07  7.90
PM I13343+0440   GJ 1172       203.589569   4.667417  0.154 -0.124               21.98 18.56  9.95  T  7.21  6.56  6.34
PM I13352+3010                 203.817169  30.182409 -0.001 -0.091                     20.41 11.64  T  8.76  8.14  7.91
PM I13358+1441                 203.961441  14.686614 -0.017 -0.261                     21.99 12.37  P  8.64  8.00  7.80
PM I13361+7701                 204.043518  77.022804 -0.221  0.016               22.04 20.59 12.23  P  8.92  8.24  8.06
PM I13369+2258   GJ 3794       204.230103  22.966944  0.106 -0.160                     21.73 12.86  P  8.98  8.43  8.14
PM I13374+3543   Gl  519       204.369812  35.717773  0.320 -0.059                            9.06  T  6.26  5.66  5.49
PM I13378+4808   Gl  520  A    204.463486  48.138096 -0.234 -0.139  0.0304 -0.74       18.32  9.77  T  6.94  6.34  6.14
PM I13386+2549   GJ 3795       204.654373  25.830427 -0.584  0.076                     21.17 12.70  P  8.75  8.12  7.89
PM I13394+4611   Gl  521       204.850433  46.186440 -0.043  0.391                     19.93 10.24  T  7.05  6.51  6.28
PM I13401+4346   GJ 1174       205.036758  43.777290 -1.087  0.307                     22.69 12.85  P  8.54  8.02  7.74
PM I13414+4854                 205.365219  48.912743  0.112 -0.158                           13.27  P  9.00  8.45  8.19
PM I13415+1449   GJ 3799       205.382874  14.824157 -0.271  0.052                     20.98 11.97  P  8.85  8.21  7.98
PM I13417+5815                 205.442993  58.255478  0.066 -0.051  0.0697 -0.20 21.59 20.15 12.64  P  8.73  8.17  7.88
PM I13427+3317   GJ 3801       205.680313  33.290199 -0.111 -0.707                     21.91 12.03  T  7.79  7.21  6.98
PM I13434+1106                 205.853943  11.112240  0.074 -0.129                           11.96  T  8.43  7.75  7.57
PM I13444+5141S  GJ 3803 AB    206.117935  51.685738 -0.751  0.005                           12.75  P  8.99  8.48  8.25
PM I13444+6827                 206.122223  68.463959 -0.271  0.045                           11.62  T  8.85  8.18  8.02
PM I13445+2457                 206.140259  24.951550 -0.236 -0.093                     20.60 12.04  P  8.70  8.09  7.87
PM I13450+1747   Gl  525       206.271103  17.785694  0.451 -1.832                            9.79  T  7.00  6.40  6.22
PM I13455+6058                 206.380661  60.982643 -0.038  0.049               23.20 19.99 11.03  T  8.15  7.46  7.32
PM I13458+0246                 206.457230   2.776371 -0.157  0.054               22.22 19.92 11.49  T  8.66  8.02  7.83
PM I13477+2127                 206.926651  21.460489  0.075 -0.083  0.1590 -0.20 21.86 19.46 11.58  T  8.22  7.56  7.34
PM I13485+5620                 207.146011  56.335514 -0.350  0.067                     20.38 11.90  T  8.61  7.96  7.74
PM I13490+0247   GJ 3809 AB    207.254211   2.791301  0.149 -0.312                     20.90 11.45  T  7.84  7.24  6.93
PM I13513+2619                 207.843460  26.325953 -0.033 -0.108                     19.57 11.33  T  8.40  7.82  7.61
PM I13518+1247                 207.970520  12.785364  0.097 -0.009  0.1230 -0.24             12.27  P  8.79  8.18  7.97
PM I13526+1425   GJ 3813       208.150909  14.422295  0.047 -0.275  0.0291 -1.00       20.58 11.81  P  8.01  7.32  7.14
PM I13528+6537   Gl  533.1     208.208710  65.622162 -0.553 -0.154                           11.92  T  8.52  7.90  7.72
PM I13529+5636                 208.231689  56.605499  0.078 -0.208               23.94 21.01 12.05  T  8.65  8.00  7.80
PM I13534+1256   Gl  533       208.364853  12.942706 -0.153 -0.646                            9.78  T  6.95  6.34  6.15
PM I13536+7737                 208.411728  77.618973  0.225 -0.016  0.1570 -0.17 21.16 19.44 13.39  P  8.64  8.06  7.80
PM I13537+7851   Gl  534.2     208.446609  78.851875 -0.254  0.117               22.66 19.36 10.63  T  7.64  6.98  6.81
PM I13570+2534                 209.256485  25.577177 -0.197  0.012                     21.75 12.13  P  8.96  8.26  8.04
PM I13582+1234   GJ 3817       209.558044  12.578842 -0.335  0.731                     22.41 12.41  P  8.27  7.69  7.44
PM I14011+2621                 210.291473  26.361948  0.047  0.146                     21.14 12.28  T  8.93  8.28  8.10
PM I14014+1948                 210.359497  19.802912 -0.275  0.289                     20.46 12.00  P  8.97  8.33  8.12
PM I14019+1529   Gl  536.1 A   210.494766  15.494751  0.105 -0.016               22.00 19.40 10.63  T  7.73  7.11  6.90
PM I14023+1341   GJ 3822       210.581757  13.689657  0.097 -0.140  0.0249 -0.64 22.01 19.21 10.68  T  7.56  6.89  6.71
PM I14025+4620N  Gl  537  B    210.637543  46.340931  0.251 -0.021  0.0828 -0.46             10.11  P  6.26  5.65  5.43
PM I14025+4620S  Gl  537  A    210.638077  46.339897  0.547 -0.040  0.0828 -0.46 20.25 17.97  9.86  P  6.27  5.65  5.39
PM I14039+2440                 210.978317  24.678240 -0.060  0.159                     21.66 12.64  P  8.94  8.34  8.12
PM I14041+2044                 211.038391  20.742056 -0.108 -0.024  0.0386 -0.69 21.40 19.46 11.79  P  8.59  7.91  7.70
PM I14062+6918                 211.561920  69.311607 -0.081 -0.180                     20.96 12.63  P  8.73  8.10  7.87
PM I14069+7618                 211.733841  76.302010 -0.041  0.063                     20.82 11.52  T  8.75  8.12  7.98
PM I14082+8035   Gl  540       212.053864  80.597351  0.209 -0.544               22.33 19.35 10.31  T  7.18  6.53  6.33
PM I14083+7551   GJ 3826       212.094482  75.852058 -0.402  0.368                     21.57 12.35  T  8.35  7.78  7.56
PM I14134+4816                 213.357162  48.274834 -0.078  0.006                     19.92 11.59  T  8.70  8.11  7.92
PM I14136+1014                 213.419556  10.236197 -0.137  0.006                     19.93 11.48  T  8.62  7.97  7.77
PM I14152+4500   GJ 3836       213.820801  45.014793 -0.671 -0.224               21.71 21.04 12.16  T  8.01  7.47  7.23
PM I14153+1523                 213.835312  15.384335  0.134 -0.120                     21.34 11.97  P  8.65  8.03  7.84
PM I14157+5927                 213.927032  59.458427 -0.164 -0.077                           11.93  P  8.85  8.18  8.02
PM I14159+3616                 213.984833  36.277039  0.019  0.314                           12.98  P  8.94  8.37  8.10
PM I14161+2323                 214.047409  23.391455 -0.105 -0.172                     20.99 11.95  T  8.71  8.17  7.93
PM I14170+1035   GJ 3838       214.270248  10.593333 -0.285 -0.106                     20.69 11.88  T  8.19  7.53  7.28
PM I14170+3142   GJ 3839       214.261948  31.713081 -0.581 -0.137  0.1150 -0.44 19.01 18.45 13.80  P  8.44  7.89  7.61
PM I14174+4526   Gl  541.2     214.351608  45.444469  0.045 -0.020                     18.88 10.41  T  7.39  6.78  6.60
PM I14177+2126                 214.449341  21.433779 -0.068 -0.176                           11.79  P  8.53  7.94  7.68
PM I14178+0009                 214.463882   0.158748 -0.183  0.101                     20.49 11.84  P  8.99  8.37  8.13
PM I14189+3838                 214.746170  38.640678 -0.703 -0.235                           11.51  T  8.50  7.87  7.71
PM I14200+3903   GJ 3842       215.019516  39.050434 -0.017  0.066  0.1590 -0.13             12.55  P  8.57  7.95  7.71
PM I14210+2735   GJ 3844       215.264496  27.592453 -0.269  0.099                           12.65  P  8.93  8.32  8.09
PM I14219+3739                 215.479675  37.663933  0.370 -0.294                     21.30 12.54  P  8.98  8.36  8.14
PM I14247+0744                 216.178726   7.740460 -0.150 -0.085                           11.61  T  8.85  8.21  8.00
PM I14247+3906                 216.196930  39.108185 -0.220  0.029                           11.98  P  8.95  8.35  8.13
PM I14249+0853   GJ 3846       216.233185   8.887597  0.546  0.158                           12.23  T  8.42  7.80  7.59
PM I14251+5149   Gl  549  B    216.298294  51.831474 -0.243 -0.404                           13.23  P  7.88  7.28  7.05
PM I14257+2337E  Gl  548  B    216.444260  23.620628  0.795 -1.119               21.73 18.92  9.98  T  6.89  6.30  6.09
PM I14257+2337W  Gl  548  A    216.431030  23.617239  0.794 -1.116                     18.59  9.77  T  6.77  6.16  5.97
PM I14259+1412                 216.483063  14.202836 -0.060 -0.026               19.03 17.36 11.17  T  8.15  7.52  7.29
PM I14269+2408                 216.745087  24.149172 -0.157 -0.001               22.15 20.42 12.25  P  8.91  8.28  8.07
PM I14282+0518                 217.073212   5.312707 -0.366 -0.059                     22.24 13.25  P  8.93  8.40  8.08
PM I14283+0519                 217.089691   5.317062 -0.366 -0.059                     22.20 12.59  P  8.72  8.07  7.84
PM I14294+1531   Gl  552       217.373901  15.532460 -1.053  1.300                     20.00 10.67  T  7.23  6.61  6.39
PM I14313+1217                 217.833344  12.285355 -0.246  0.103                     19.94 11.99  T  8.95  8.30  8.15
PM I14320+7349                 218.011261  73.823662 -0.182 -0.113                     20.92 11.70  P  8.14  7.51  7.30
PM I14331+6100                 218.276642  61.012379  0.195 -0.042                     21.28 11.89  T  8.17  7.62  7.38
PM I14337+1906                 218.445633  19.110477 -0.146  0.020                           11.49  T  8.73  8.14  7.95
PM I14365+5543                 219.125565  55.723225 -0.050 -0.025                     20.37 11.71  T  8.86  8.19  8.01
PM I14366+1421                 219.162170  14.364537  0.056  0.047                           12.08  P  8.68  8.03  7.84
PM I14368+5820   GJ 3861       219.220795  58.348679  0.615 -0.703  0.1230 -0.31 20.91 19.54 12.14  P  8.08  7.55  7.35
PM I14371+7536                 219.288589  75.615868  0.167 -0.127                           11.92  P  8.65  8.09  7.86
PM I14376+6745                 219.416534  67.758812 -0.184  0.178  0.0093  0.42       20.19 12.18  P  8.92  8.26  8.00
PM I14388+4213                 219.716095  42.229019 -0.126 -0.020                     21.51 12.30  P  8.79  8.19  8.02
PM I14415+0627                 220.387650   6.462988 -0.275 -0.341                     21.17 12.03  T  8.84  8.17  7.95
PM I14423+6603   Wo  9492      220.589966  66.055748 -0.311 -0.059                     20.20 10.88  T  7.31  6.73  6.49
PM I14438+6644                 220.963730  66.742447 -0.199  0.113                     20.76 12.13  P  8.94  8.23  8.08
PM I14469+1705                 221.749329  17.085878 -0.541 -0.088                     21.11 12.00  T  8.60  7.99  7.77
PM I14511+3106                 222.793320  31.111185 -0.337 -0.176  0.1430 -0.29 19.54 18.84 12.50  P  8.41  7.85  7.57
PM I14514+8704                 222.868744  87.076218 -0.169  0.169                           12.01  P  8.76  8.12  7.97
PM I14524+1223   GJ 3871       223.118881  12.392405 -0.061 -0.231                     20.35 11.93  T  7.97  7.34  7.11
PM I14525+0010   GJ 3870       223.134064   0.168851  0.093 -0.317                     21.93 12.88  P  9.00  8.41  8.18
PM I14538+2333   Gl  568  A    223.464478  23.555803 -0.716  0.106  0.0398 -0.45 21.17 20.17 11.43  T  7.44  6.83  6.57
PM I14544+1606   Gl  569  AB   223.621780  16.101078  0.276 -0.122  0.4890 -0.40 19.55 17.76 10.11  T  6.63  5.99  5.77
PM I14544+3532   GJ 3873       223.616348  35.549152  0.146 -0.840                     22.32 12.55  P  8.24  7.71  7.47
PM I14548+0956   GJ 3874       223.722885   9.943544 -0.317 -0.399                     20.79 11.28  T  8.22  7.62  7.39
PM I14557+0717                 223.950043   7.297712 -0.174 -0.247               21.96 19.72 11.29  T  8.41  7.74  7.57
PM I14564+1648W                224.117050  16.809523  0.054 -0.316                     20.91 12.78  P  8.96  8.33  8.08
PM I15002+5425                 225.051620  54.417255 -0.019 -0.057                     20.01 11.70  T  8.88  8.23  8.09
PM I15009+4525   Gl  572       225.231537  45.426159  0.241  0.371  0.1470 -0.40 20.45 17.76  9.15  T  6.20  5.60  5.38
PM I15011+0709   GJ 3884       225.294739   7.163296 -0.477 -0.092               23.57 22.28 12.65  P  8.68  8.06  7.81
PM I15011+3527   GJ 3886       225.299103  35.454185  0.162 -0.264                     21.58 12.24  P  8.67  8.04  7.83
PM I15013+0532   GJ 3885       225.333786   5.548754  0.123 -0.423               23.23 21.53 11.78  P  8.33  7.72  7.43
PM I15030+7026                 225.760040  70.435486 -0.238  0.375                     22.40 12.70  P  8.87  8.29  8.06
PM I15043+6023   GJ 3890       226.077301  60.384563 -0.655  0.178                           11.00  T  7.70  7.09  6.89
PM I15060+4521                 226.511841  45.364525  0.128  0.030                     20.82 12.37  P  9.00  8.29  8.12
PM I15073+2456   Gl  579       226.848297  24.935509 -0.840  0.499                           10.23  T  7.30  6.65  6.47
PM I15091+4938                 227.290695  49.640217 -0.123  0.123                     19.97 11.68  T  8.86  8.19  8.04
PM I15095+0310   GJ 3892       227.398392   3.166756 -0.601  0.483                           11.46  T  7.72  7.13  6.86
PM I15103+5609                 227.583725  56.150753 -0.001  0.085                     19.92 11.70  T  8.97  8.30  8.19
PM I15106+3341                 227.662918  33.689339 -0.110 -0.050  0.0227 -0.59 21.01 19.43 11.21  T  8.30  7.68  7.51
PM I15119+0346                 227.978683   3.781039  0.095 -0.136                     20.09 11.78  T  8.85  8.25  8.06
PM I15126+4543   GJ 3898       228.159088  45.729649 -0.380  0.356  0.0470 -0.46 21.33 19.90 13.63  P  8.98  8.39  8.11
PM I15129+8302                 228.244476  83.034981 -0.352  0.223                     20.76 11.97  T  8.91  8.29  8.10
PM I15156+6349                 228.906525  63.831345  0.042 -0.101                     21.40 12.40  P  8.99  8.41  8.15
PM I15188+2915                 229.707764  29.252092 -0.062 -0.051                     20.59 11.94  T  8.62  7.91  7.75
PM I15210+3057                 230.252823  30.950342 -0.078 -0.015                     22.33 12.79  P  8.96  8.38  8.13
PM I15214+0414                 230.355423   4.247024  0.096  0.027               22.23 19.92 11.71  T  8.55  7.94  7.69
PM I15218+2058   Wo  9520      230.470535  20.977737  0.078  0.129  0.9940 -0.24 18.85 16.94 10.66  T  6.61  5.96  5.76
PM I15219+1835                 230.486649  18.597607  0.033 -0.214                           11.94  T  8.71  8.03  7.85
PM I15238+5609                 230.974426  56.158894  0.073 -0.036  0.1880 -0.15 20.76 18.54 12.19  P  8.79  8.10  7.95
PM I15276+4051                 231.912582  40.865993 -0.115  0.279                     20.61 11.58  T  8.48  7.83  7.63
PM I15277+0235   Gl  585.1     231.927917   2.597748 -0.052 -0.016                     19.05 10.43  T  7.69  7.09  6.90
PM I15280+2547   Gl  587.1     232.005447  25.789974  0.090 -0.059                           11.07  T  8.14  7.46  7.29
PM I15291+5724                 232.288864  57.411674 -0.247  0.171                     20.57 12.19  P  8.83  8.21  7.99
PM I15316+1041                 232.916473  10.687138  0.085 -0.030                     20.28 11.61  T  8.72  8.08  7.86
PM I15339+3754   Gl  588.1     233.478455  37.913815 -0.001 -0.080                           11.35  T  8.23  7.64  7.40
PM I15353+1742   Gl  589  A    233.835526  17.713036 -1.192 -0.168                           12.70  P  8.69  8.15  7.94
PM I15357+2209   GJ 3913       233.942169  22.151041 -0.705 -0.124                           13.09  P  8.68  8.11  7.92
PM I15362+4049                 234.052124  40.832287  0.104 -0.056                           11.34  T  8.63  7.98  7.82
PM I15368+3734W                234.209824  37.580402 -0.275 -0.089  0.1850 -0.03 20.14 18.18 11.22  T  8.40  7.75  7.59
PM I15380+3224                 234.519196  32.409054 -0.055 -0.074                           11.39  P  8.62  8.01  7.88
PM I15400+4329N  GJ 1194 A     235.015060  43.494251  1.176 -0.313                           11.88  P  8.31  7.78  7.56
PM I15412+7559   Gl  597       235.318619  75.992897  0.778 -0.760                           12.22  T  8.26  7.72  7.44
PM I15416+1828                 235.405212  18.468983 -0.071  0.050  0.1620 -0.32 21.47 19.36 12.33  P  8.95  8.30  8.06
PM I15420+3439                 235.518356  34.650509 -0.120 -0.296                     20.38 12.03  T  8.94  8.26  8.12
PM I15488+3030                 237.202011  30.510799  0.103 -0.010                     21.80 12.99  P  8.96  8.33  8.11
PM I15493+2503                 237.335098  25.061737 -0.036  0.390                     22.68 12.59  P  8.88  8.31  8.06
PM I15496+3448   GJ 3919       237.409363  34.815796 -0.659  0.692               20.72 19.73 13.43  P  8.73  8.15  7.84
PM I15496+5102   GJ 3920       237.401245  51.049152 -0.367  0.277                     21.86 12.84  T  8.57  8.02  7.76
PM I15501+0057   GJ 3918       237.546707   0.959057  0.176 -0.039                     22.08 12.74  P  8.68  8.09  7.83
PM I15507+5857                 237.691849  58.965397 -0.230 -0.053                           11.25  T  8.54  7.95  7.74
PM I15512+3040                 237.811890  30.678440 -0.182 -0.010                     20.73 12.64  T  8.97  8.36  8.15
PM I15513+2931   GJ 3923       237.840805  29.518476 -0.218 -0.439                           13.33  P  8.96  8.38  8.15
PM I15531+3444   GJ 3926 B     238.277603  34.746601  0.255 -0.502                           13.21  P  8.99  8.42  8.18
PM I15531+3445W  GJ 3925 A     238.276413  34.753876  0.255 -0.502                     21.40 11.86  P  8.00  7.34  7.09
PM I15538+6409                 238.452744  64.159286 -0.140  0.181                     20.14 11.44  T  8.44  7.78  7.61
PM I15553+5405                 238.848022  54.093575 -0.061 -0.171                     20.44 11.51  T  8.77  8.14  7.99
PM I15555+3512   GJ 3928       238.882568  35.200794 -0.228  0.155  0.1550  0.07 20.11 18.78 14.06  P  8.93  8.26  8.04
PM I15557+6840                 238.946854  68.670540 -0.037  0.139  0.2210 -0.21 21.26 18.90 11.93  P  8.59  7.96  7.75
PM I15579+6010                 239.479050  60.173985 -0.057  0.029  0.1470 -0.18 20.71 18.36 11.56  P  8.76  8.11  7.95
PM I15581+4927                 239.542923  49.452335  0.069 -0.168  0.2190 -0.11 20.09 18.66 11.93  P  8.73  8.02  7.87
PM I15583+3524   GJ 3929       239.578369  35.406731 -0.143  0.321                           12.63  P  8.69  8.10  7.87
PM I15587+3448                 239.690338  34.815250  0.056 -0.054                     22.42 13.11  P  8.81  8.15  7.98
PM I15597+4403                 239.947067  44.066536 -0.055 -0.019  0.1830 -0.04 20.28 18.58 12.02  P  8.51  7.84  7.62
PM I16013+5711                 240.339233  57.186069 -0.058  0.181               23.28 20.48 12.07  T  8.82  8.20  7.96
PM I16017+3010   Gl  607       240.431473  30.180782 -0.317  0.140                           12.53  P  8.67  8.09  7.87
PM I16028+2035   Gl  609       240.712189  20.589203 -0.944 -1.222                     22.06 13.07  P  8.13  7.65  7.37
PM I16033+1735                 240.836075  17.598532 -0.048  0.036                     21.54 12.53  P  8.82  8.19  7.95
PM I16046+2620                 241.154007  26.345310 -0.100  0.084                     19.80 11.33  T  8.25  7.64  7.44
PM I16054+7654   GJ 3941       241.367279  76.915909 -0.327  0.069                           12.49  P  8.63  7.99  7.74
PM I16062+2901                 241.556793  29.032227 -0.165  0.371                           12.74  T  8.47  7.80  7.60
PM I16066+0823   Gl  611.3     241.671783   8.388406 -0.495  0.099               23.17 20.76 11.57  T  8.42  7.77  7.57
PM I16090+5256   GJ 3942       242.263046  52.943867  0.204  0.061               22.16 18.87 10.24  T  7.18  6.53  6.33
PM I16092+0921                 242.317764   9.352124 -0.334  0.209                           10.81  P  7.97  7.35  7.14
PM I16120+0318S                243.019363   3.305776  0.028 -0.061                     20.52 11.81  T  8.13  7.50  7.27
PM I16123+4650                 243.086105  46.844715 -0.053 -0.023                           11.87  P  8.96  8.43  8.20
PM I16139+3346   Gl  615.2 C   243.484497  33.773430 -0.263 -0.083               21.67 20.92 12.23  T  8.60  8.00  7.75
PM I16143+2041                 243.586533  20.694088 -0.241  0.199                     20.42 11.40  T  8.60  7.96  7.79
PM I16145+1906   GJ 1200       243.635925  19.102999 -1.992  0.371                           13.67  P  8.99  8.48  8.26
PM I16155+2427   GJ 3947       243.884048  24.463013 -0.061  0.249                     21.21 11.60  P  8.65  8.03  7.81
PM I16159+3852                 243.997543  38.869473  0.067 -0.068  0.0754  0.24 21.69 19.19 11.99  P  9.00  8.35  8.17
PM I16167+6714   Gl  617  A    244.178299  67.238838 -0.498  0.086  0.0599 -0.49 20.53        8.61  T  5.78  5.14  4.95
PM I16167+6715   Gl  617  B    244.188965  67.256233 -0.486  0.091                     20.05 10.69  T  6.91  6.30  6.07
PM I16170+5516   Gl  616.2     244.272446  55.269245  0.084 -0.443  0.9160 -0.12 18.63 16.89  9.87  T  6.60  5.99  5.76
PM I16180+0617                 244.520538   6.286391  0.070  0.061  0.0479 -0.57 22.30 20.62 13.33  P  8.95  8.39  8.13
PM I16216+1713                 245.408493  17.226019 -0.042 -0.272                     19.40 10.89  T  8.15  7.53  7.37
PM I16220+2250                 245.504929  22.839382 -0.055  0.054  0.1850  0.12 20.50 18.82 12.43  P  8.90  8.27  8.09
PM I16226+0802                 245.663589   8.039776 -0.007  0.055               22.77 21.17 12.27  P  9.00  8.43  8.17
PM I16238+4304E                245.965027  43.068111  0.042 -0.043                           11.34  T  8.53  7.89  7.72
PM I16241+4821   Gl  623       246.038620  48.352966  1.145 -0.452                     19.94 10.27  T  6.64  6.14  5.91
PM I16247+2254                 246.182800  22.905794 -0.151 -0.097                     20.50 11.11  T  8.02  7.39  7.21
PM I16254+5418   Gl  625       246.352493  54.304127  0.432 -0.171  0.0189 -0.56       19.89 10.13  T  6.61  6.06  5.83
PM I16255+2601   GJ 3953       246.384750  26.027256 -0.187 -0.012                     20.73 12.54  P  8.40  7.79  7.53
PM I16255+3218                 246.386826  32.308159  0.081  0.129                           12.54  T  8.87  8.28  8.05
PM I16259+8324                 246.493179  83.406700  0.086 -0.059                     20.57 12.22  T  8.64  8.01  7.79
PM I16265+1539                 246.639542  15.664911  0.017  0.261                     19.14 10.69  T  7.98  7.40  7.20
PM I16270+3328                 246.756805  33.475174 -0.171 -0.014                     20.18 11.70  T  8.82  8.22  7.97
PM I16315+1733   GJ 1202       247.896042  17.563559 -0.320 -0.799                           13.19  P  8.93  8.43  8.18
PM I16327+1236   GJ 1203       248.188400  12.612788 -0.767 -0.139                     22.30 12.13  T  8.43  7.90  7.68
PM I16328+0950   GJ 3960       248.220169   9.840535  0.238  0.162                           13.53  P  8.99  8.45  8.16
PM I16342+5423                 248.557083  54.394478 -0.240  0.538                     20.90 11.71  P  8.72  8.10  7.91
PM I16343+5709   Gl  630.1 A   248.584671  57.162418 -1.106  1.206  0.1770 -0.30             13.35  P  8.50  8.04  7.80
PM I16346+0317N  GJ 3962       248.669800   3.298979  0.206 -0.119                     20.31 11.53  T  8.53  7.88  7.69
PM I16354+3500   GJ 3966       248.864395  35.016010  0.147 -0.137  0.1690 -0.16 20.87 19.11 13.20  P  8.61  8.05  7.79
PM I16365+1214                 249.139038  12.234113  0.089 -0.163                     19.95 11.52  T  8.62  8.01  7.82
PM I16378+2831                 249.465973  28.532228  0.069  0.014  0.0240  0.19       20.33 11.69  T  8.55  7.89  7.74
PM I16395+5034                 249.876038  50.567677  0.321 -0.403                     21.29 11.88  T  8.63  8.12  7.86
PM I16408+3619   GJ 3968       250.203705  36.316692 -0.131  0.183                           11.48  P  8.07  7.42  7.20
PM I16420+1916                 250.503113  19.269569 -0.018  0.068                     21.03 12.70  P  8.69  8.15  7.86
PM I16462+1628   GJ 3972       251.557343  16.478079 -0.344 -0.465                     21.46 11.74  T  7.95  7.29  7.09
PM I16487+1038                 252.194138  10.647699 -0.169 -0.060               21.85 19.89 11.27  P  7.82  7.18  6.94
PM I16509+3555E                252.736725  35.932766 -0.072  0.174                           11.42  P  8.51  7.86  7.67
PM I16511+2836E                252.780441  28.600317 -0.036  0.117  0.0909 -0.29             11.87  T  8.64  7.99  7.81
PM I16515+6832                 252.876633  68.537102 -0.080  0.066  0.0071 -0.44       19.52 11.36  T  8.37  7.72  7.56
PM I16520+2351                 253.000610  23.855358  0.323 -0.336                     20.76 12.34  T  9.00  8.33  8.16
PM I16542+1154   Gl  642       253.550201  11.914638 -0.545  0.316                     20.21 10.75  T  7.89  7.32  7.11
PM I16574+7743   GJ 3986       254.370102  77.717697  0.191  0.172                           12.75  P  8.98  8.39  8.16
PM I16577+1317   Gl  647       254.442139  13.291614  0.047  0.072                     19.49 10.66  T  7.87  7.23  7.08
PM I16578+4722E  Gl  649.1 A   254.473373  47.367313 -0.147  0.272  0.0766 -0.56             10.85  T  6.87  6.32  6.09
PM I16580+2335S                254.522018  23.584402 -0.130  0.003                           11.47  T  8.51  7.85  7.69
PM I16581+2544   Gl  649       254.536896  25.744230 -0.113 -0.508               21.47 18.67  9.70  T  6.45  5.86  5.62
PM I16584+1358   GJ 3981       254.605194  13.969654 -0.398  0.032                     20.87 13.63  P  8.80  8.28  7.97
PM I16587+6853                 254.682373  68.897964 -0.536  0.209                           12.13  P  8.75  8.13  7.93
PM I16590+2938                 254.757202  29.634945  0.204  0.093                     20.58 11.82  T  8.82  8.21  8.02
PM I16591+2058                 254.790115  20.971212 -0.016  0.128  0.3880 -0.22 19.10 17.54 12.64  P  8.34  7.74  7.51
PM I17006+0618                 255.161148   6.313105 -0.025 -0.312               22.05 20.47 11.98  P  8.59  7.93  7.73
PM I17033+5124   GJ 3988       255.849457  51.406349  0.128  0.613                     22.72 14.17  P  8.77  8.19  7.92
PM I17038+3211                 255.970154  32.196053  0.177  0.095  0.2190 -0.32 20.42 18.75 12.05  T  7.89  7.30  7.08
PM I17043+1655   GJ 1209       256.093048  16.932076  0.139 -1.120                     21.94 12.60  P  8.57  8.07  7.80
PM I17058+2605S                256.469147  26.092262 -0.036 -0.288                     21.17 12.23  P  8.89  8.22  8.01
PM I17068+3212                 256.703400  32.200146  0.042 -0.075                     20.75 11.46  T  8.51  7.91  7.72
PM I17071+2133   Gl  655       256.781250  21.554016 -0.466 -0.029                           11.61  T  7.88  7.29  7.04
PM I17075+4557                 256.884949  45.960636 -0.082 -0.003                     20.19 11.72  T  8.82  8.16  7.98
PM I17082+5138                 257.052216  51.634720  0.108  0.373                           11.66  P  8.79  8.12  7.93
PM I17095+4340   GJ 3991       257.381378  43.681389  0.334 -0.278               21.85 19.58 11.77  T  7.38  6.76  6.49
PM I17104+2758W                257.606079  27.977779  0.020 -0.073                     21.52 13.13  P  8.99  8.39  8.15
PM I17115+3826   GJ 3992       257.894806  38.442760  0.207 -0.054                     21.32 11.71  T  7.63  7.04  6.80
PM I17121+4539   Gl  661  A    258.032806  45.666195  0.326 -1.592                            9.31  T  5.55  5.07  4.83
PM I17146+2655   GJ 3994       258.667572  26.928278 -0.296  0.152                     21.10 12.32  T  8.86  8.22  8.02
PM I17158+1900   GJ 3997       258.958801  19.000015 -0.130  0.015                     20.03 10.73  T  7.21  6.64  6.45
PM I17160+1103   GJ 3998       259.002655  11.057714 -0.138 -0.349                     19.95 11.01  T  7.63  7.02  6.82
PM I17166+0803   GJ 2128       259.170807   8.058401 -0.281 -0.067                           11.49  T  7.93  7.39  7.11
PM I17173+0003                 259.325958   0.062180 -0.046 -0.034                            9.50  T  6.72  6.07  5.95
PM I17177+0602                 259.433136   6.049807 -0.003 -0.041                     20.30 11.70  T  8.98  8.30  8.20
PM I17198+2630   Gl  669  B    259.970734  26.500790 -0.216  0.360  0.5940 -0.16 18.96 18.47 12.47  P  8.23  7.64  7.35
PM I17198+4142   Gl  671       259.969604  41.713936  0.285 -0.822                     21.53 11.37  T  7.71  7.13  6.91
PM I17199+2630W  Gl  669  A    259.975861  26.500799 -0.221  0.349  0.5940 -0.16 19.90 18.49 11.26  T  7.27  6.71  6.42
PM I17225+0531                 260.641266   5.520919 -0.089 -0.014                     21.13 12.80  P  8.97  8.31  8.12
PM I17226+1401                 260.665527  14.020024  0.086 -0.289                     19.99 12.00  P  8.66  8.02  7.82
PM I17229+1215                 260.733459  12.260972 -0.013  0.100                     20.33 11.64  T  8.62  7.93  7.76
PM I17236+2502                 260.914917  25.041073 -0.014  0.066                     20.46 11.93  P  8.94  8.27  8.09
PM I17303+0532   Gl  678.1 A   262.594696   5.548554  0.028 -0.248               21.44 18.59  9.33  T  6.24  5.65  5.42
PM I17316+0147                 262.909027   1.797147 -0.170 -0.106                     21.50 12.34  P  8.59  8.00  7.77
PM I17321+5206                 263.025330  52.107800 -0.050 -0.132                     20.99 12.03  P  8.93  8.29  8.11
PM I17328+5420                 263.223083  54.336891 -0.273  0.435                           12.48  P  8.94  8.38  8.18
PM I17338+1655                 263.471466  16.920261 -0.106 -0.126  0.0901 -0.25 20.66 19.66 14.09  P  8.90  8.30  7.99
PM I17340+4447E                263.523376  44.785637 -0.096  0.024  0.0106 -0.66             13.02  P  8.74  8.16  7.91
PM I17355+6140   Gl  685       263.893616  61.681637  0.264 -0.514  0.0229 -0.58              9.98  T  6.88  6.27  6.07
PM I17364+6820   Gl  687       264.108032  68.339317 -0.320 -1.270  0.0620 -0.62              9.15  T  5.34  4.77  4.55
PM I17378+1835   Gl  686       264.472137  18.591572  0.927  0.983                     19.07  9.62  T  6.36  5.79  5.57
PM I17380+3329                 264.503174  33.496223 -0.120  0.075  0.0549 -0.29 21.54 19.29 11.54  T  8.52  7.92  7.71
PM I17388+0801   GJ 4016       264.713562   8.026487 -0.078 -0.220                           12.38  P  8.70  8.11  7.85
PM I17395+2745   GJ 4018 A     264.877991  27.762253  0.019 -0.199                     19.74 11.07  T  8.10  7.47  7.26
PM I17395+2746   GJ 4019 B     264.884308  27.776867  0.029 -0.192                     21.89 13.19  P  8.83  8.16  7.97
PM I17419+4044                 265.488770  40.744713 -0.184  0.200                     21.48 12.18  T  8.92  8.26  8.01
PM I17430+0547   GJ 4024       265.753296   5.789337  0.226 -0.061  0.0606 -0.69             10.68  T  7.44  6.80  6.63
PM I17431+8526                 265.788086  85.441635 -0.104 -0.270                     21.79 12.24  T  8.74  8.07  7.89
PM I17439+4322   Gl  694       265.983185  43.378696  0.009 -0.603  0.0236 -0.79       20.12 10.49  T  6.81  6.22  5.96
PM I17443+4614                 266.096588  46.242584  0.029 -0.030  0.0106 -0.17             11.83  T  8.93  8.34  8.19
PM I17460+0321                 266.521759   3.352211 -0.017 -0.085                           11.57  T  8.58  7.97  7.78
PM I17460+2439   GJ 4026       266.519440  24.651350 -0.376  0.515                           12.59  P  8.81  8.31  8.06
PM I17464+2743W  Gl  695  BC   266.604828  27.716873 -0.333 -0.753                           10.16  P  5.77  5.17  4.95
PM I17469+2248                 266.733154  22.800014  0.005  0.089                     20.45 11.94  T  8.67  8.06  7.84
PM I17500+3918                 267.519806  39.309113  0.184  0.103                           10.98  T  8.16  7.52  7.37
PM I17503+0049                 267.598083   0.825769 -0.035 -0.032                     19.68 11.07  T  8.25  7.64  7.47
PM I17513+1039                 267.835571  10.658717 -0.042 -0.018                           11.53  T  8.61  7.98  7.78
PM I17521+6446                 268.049286  64.769073 -0.001 -0.347                     20.02 11.15  T  8.25  7.61  7.41
PM I17530+1655   GJ 4032       268.252594  16.917488 -0.256 -0.223                           12.98  P  8.70  8.16  7.87
PM I17542+0722   GJ 1222       268.571320   7.379106 -0.602 -0.284                           13.19  P  8.77  8.25  7.97
PM I17545+3653                 268.640472  36.898430  0.022  0.103  0.0452 -0.22 22.26 19.48 11.87  T  8.88  8.25  8.09
PM I17547+1251                 268.680511  12.855742 -0.070 -0.131                     21.81 12.14  P  8.74  8.19  7.95
PM I17556+6030                 268.909454  60.500347  0.017  0.174                     20.27 11.56  P  8.78  8.15  7.99
PM I17564+0124                 269.101624   1.411057 -0.135 -0.246                     20.59 11.45  T  8.74  8.09  7.91
PM I17570+1546   GJ 4038       269.264832  15.778662 -0.179 -0.221                     22.42 12.60  P  8.33  7.75  7.51
PM I17578+0441N                269.452179   4.691954 -0.798 10.327                            9.54  T  5.24  4.83  4.52
PM I17578+4635   GJ 4040       269.462341  46.588562 -0.018  0.576  0.0253 -0.58             11.79  T  7.85  7.25  7.00
PM I17589+8042                 269.736176  80.712204 -0.245  0.622                           13.20  P  8.99  8.41  8.12
PM I17593+4902                 269.825317  49.036446  0.015  0.345                     20.60 11.57  T  8.70  8.08  7.90
PM I18010+5049                 270.273315  50.826927  0.199  0.115                     21.05 11.97  P  8.93  8.26  8.06
PM I18011+0557                 270.276123   5.956499 -0.014 -0.045                           11.01  T  8.21  7.48  7.34
PM I18022+6415                 270.569275  64.262314  0.207 -0.384  0.1440 -0.19 20.69 19.67 13.54  P  8.54  7.96  7.65
PM I18031+1754                 270.776520  17.906300 -0.307 -0.176               22.40 20.81 11.72  P  8.66  8.02  7.81
PM I18037+2545                 270.948883  25.755669 -0.044 -0.226                           11.06  T  8.02  7.37  7.20
PM I18042+3557   GJ 4041       271.073303  35.957195  0.082 -0.263                           10.83  T  7.73  7.05  6.87
PM I18063+7249                 271.575378  72.821228  0.013  0.239  0.0058 -0.81             11.64  P  8.49  7.86  7.67
PM I18074+1827                 271.867767  18.465395 -0.221 -0.081                           11.66  P  8.65  8.00  7.82
PM I18096+3152                 272.419678  31.870243  0.052  0.198                     20.36 11.61  T  8.23  7.66  7.43
PM I18103+5115                 272.597015  51.264587  0.064  0.161               22.17 21.69 12.54  P  9.00  8.45  8.24
PM I18109+2201                 272.734192  22.025471 -0.034 -0.026                           11.54  T  8.44  7.79  7.61
PM I18114+1426                 272.863617  14.448382 -0.050 -0.161                     20.86 11.95  P  8.88  8.27  8.07
PM I18121+7709                 273.042511  77.161751 -0.041  0.090                     20.66 11.73  T  8.98  8.30  8.18
PM I18126+0131                 273.151062   1.523334 -0.033 -0.023                           11.40  T  8.02  7.33  7.09
PM I18131+2601   GJ 4044       273.277374  26.031092  0.219 -0.030  0.3000       20.47 19.28 13.45  P  8.90  8.31  8.06
PM I18134+0526                 273.367554   5.449549 -0.064 -0.228                     20.40 11.77  T  8.43  7.76  7.54
PM I18157+1856   GJ 4046       273.931641  18.938824 -0.037 -0.429                           10.84  T  7.76  7.17  6.96
PM I18160+1354   Gl  708.2     274.009369  13.913460  0.101 -0.501                           10.18  T  7.34  6.75  6.56
PM I18163+0131   Gl  708.3     274.075745   1.524298 -0.412 -0.627                           13.18  P  8.74  8.19  7.89
PM I18165+4533   Gl  709       274.129547  45.557808 -0.012  0.338               21.86 19.40 10.31  T  7.26  6.66  6.45
PM I18180+3846E  GJ 4048 A     274.517609  38.775707 -0.355 -1.035                           11.29  P  8.04  7.49  7.22
PM I18189+6611   GJ 4053       274.738495  66.192604  0.443 -0.445  0.0561 -0.49       20.77 13.67  P  8.74  8.26  7.95
PM I18195+4201                 274.894043  42.027111 -0.055 -0.010                           12.10  P  8.79  8.11  7.92
PM I18221+0620   Gl  712       275.527802   6.343816 -1.136  0.095                           12.77  P  8.67  8.13  7.93
PM I18224+6203   GJ 1227       275.612976  62.050499 -0.948 -1.236                           13.60  P  8.64  8.05  7.74
PM I18227+3757                 275.681061  37.963276  0.010 -0.395                           11.67  T  8.54  7.84  7.65
PM I18228+0244                 275.708496   2.742044  0.027 -0.038                     20.20 10.42  T  7.39  6.72  6.52
PM I18234+2810   GJ 4055       275.868103  28.167734 -0.069 -0.181                           12.32  P  8.31  7.74  7.47
PM I18240+0141   GJ 4056       276.021637   1.687800  0.155 -0.237                     21.73 12.34  P  8.30  7.74  7.49
PM I18248+2817                 276.218964  28.289385 -0.180  0.025                     20.63 11.90  P  8.82  8.19  8.02
PM I18250+2438   GJ 4057       276.269989  24.634644 -0.041 -0.447                           10.85  T  7.90  7.17  6.98
PM I18251+3016W                276.291138  30.282276  0.005  0.257                           11.69  T  8.90  8.27  8.10
PM I18255+3821   GJ 4058       276.383057  38.353622 -0.077 -0.743                     20.36 11.28  T  8.28  7.66  7.49
PM I18264+1120N  GJ 4059       276.602478  11.349278 -0.012 -0.259                           13.09  P  8.92  8.37  8.13
PM I18292+6351                 277.303711  63.853016  0.197  0.016                     21.51 11.91  P  8.72  8.19  7.96
PM I18312+0650                 277.816895   6.836102  0.141 -0.111                           10.99  T  7.58  6.97  6.74
PM I18319+4041   GJ 4062       277.993286  40.686417 -0.093  0.417                     21.49 11.36  P  8.06  7.44  7.18
PM I18328+1110E                278.214508  11.179542 -0.064 -0.383                           11.85  P  9.00  8.44  8.19
PM I18352+2418                 278.806458  24.312389 -0.117 -0.273                     21.60 12.16  P  8.59  7.97  7.73
PM I18352+4129   GJ 4064       278.824371  41.487469  0.393 -0.032                     21.71 11.78  P  8.45  7.93  7.73
PM I18353+4544   Gl  720  A    278.826538  45.743992  0.452  0.365  0.0137 -0.70              9.84  T  6.88  6.26  6.08
PM I18354+4545   Gl  720  B    278.863708  45.761364  0.461  0.366                           13.58  P  8.89  8.31  8.07
PM I18358+8005   GJ 4068       278.966034  80.094330  0.122  0.207  0.1130 -0.38 21.59 20.33 13.28  P  8.99  8.42  8.16
PM I18362+5644                 279.052826  56.745625  0.023 -0.410                     19.95 11.09  T  8.35  7.67  7.53
PM I18363+1336S  GJ 4065       279.080139  13.607338  0.189  0.295  0.1110 -0.42             12.42  P  8.19  7.61  7.37
PM I18363+5523                 279.099640  55.391991  0.185 -0.041                           11.72  P  8.94  8.34  8.12
PM I18376+0642                 279.408417   6.702833 -0.102 -0.226                           11.93  P  8.91  8.30  8.06
PM I18387+0446                 279.699188   4.767584 -0.171 -0.089                           11.59  T  8.32  7.70  7.51
PM I18387+1238                 279.683563  12.647359  0.002 -0.049                     19.96 11.55  T  8.73  8.09  7.92
PM I18394+6903                 279.857025  69.050995  0.019  0.184  0.0772 -0.08 20.73 19.08 11.32  P  8.53  7.88  7.68
PM I18395+3009                 279.883789  30.165237 -0.093 -0.171                     19.54 10.85  T  8.06  7.40  7.25
PM I18402+4517                 280.055145  45.294956  0.048  0.054                     20.37 11.63  T  8.83  8.24  8.07
PM I18405+5930                 280.147675  59.513721  0.154  0.269                     21.25 12.13  P  8.78  8.14  7.92
PM I18407+6632N                280.194092  66.547775  0.159  0.014                     20.08 11.42  T  8.35  7.74  7.55
PM I18409+3131S                280.230011  31.530794  0.087 -0.837                           12.15  T  8.21  7.64  7.39
PM I18411+2447S  GJ 1230 A     280.290710  24.787317  0.497  0.088  0.1790 -0.15 19.83 18.83 12.52  P  7.53  6.91  6.62
PM I18419+0322                 280.482880   3.379473 -0.001 -0.042                           11.65  T  8.67  8.03  7.82
PM I18419+3149   GJ 4070       280.496002  31.830488 -0.303  0.009                           11.27  T  7.52  6.98  6.72
PM I18427+1354   GJ 4071       280.687469  13.904737 -0.025  0.354  0.1320 -0.15 19.44 17.84 13.83  P  8.36  7.81  7.55
PM I18427+5937N  Gl  725  A    280.694885  59.630146 -1.327  1.802                            8.94  T  5.19  4.74  4.43
PM I18427+5937S  Gl  725  B    280.695801  59.626591 -1.393  1.846                     19.88  9.70  T  5.72  5.20  5.00
PM I18432+2522                 280.810211  25.379614  0.038 -0.209                     20.71 12.41  T  8.77  8.10  7.94
PM I18447+6241                 281.198181  62.685406 -0.034  0.060  0.0071 -0.15       20.52 11.57  T  8.73  8.08  7.93
PM I18451+0620                 281.292816   6.337739 -0.038 -0.084  0.0529 -0.38             10.95  T  7.66  7.04  6.81
PM I18482+0741                 282.073059   7.689204  0.375  0.251  0.0644 -0.77             14.63  P  8.85  8.26  7.91
PM I18487+6135                 282.194611  61.585407  0.166 -0.063                           12.37  P  8.97  8.38  8.18
PM I18500+0305   Gl  730       282.503479   3.088170 -0.180 -0.407                           10.73  T  7.72  7.07  6.86
PM I18507+4758   GJ 4083       282.688538  47.972042  0.251 -0.113                     22.75 12.72  P  8.69  8.13  7.90
PM I18515+0246                 282.899078   2.773222 -0.179 -0.276                           11.91  T  8.43  7.79  7.63
PM I18516+2427   GJ 4084       282.920197  24.458952 -0.356 -0.040                           12.84  P  8.93  8.38  8.12
PM I18518+1634   Gl  731       282.963287  16.583347 -0.226 -0.483                     19.15 10.16  T  7.16  6.53  6.32
PM I18519+1300                 282.998566  13.000949  0.011 -0.142  0.1960 -0.12             11.70  P  8.35  7.71  7.51
PM I18534+0250                 283.355743   2.846962  0.284  0.045                           12.70  P  8.83  8.34  8.10
PM I18547+2844                 283.682465  28.748606 -0.012  0.111                     20.13 11.55  T  8.51  7.86  7.69
PM I18548+0051                 283.721741   0.863005 -0.072 -0.125                           10.78  T  7.79  7.18  6.97
PM I18548+1058   Gl  734  A    283.723572  10.977862  0.009  0.123                            9.62  T  6.70  6.06  5.89
PM I18554+0824   Gl  735       283.864227   8.402483  0.094 -0.074  1.3900 -0.20             10.29  T  6.31  5.68  5.43
PM I18562+5431   GJ 4090 A     284.066406  54.530071  0.036 -0.350                           10.53  T  7.78  7.15  6.96
PM I18563+5429W  GJ 4091 B     284.075897  54.497581  0.034 -0.354                           11.74  T  8.65  7.99  7.77
PM I18571+0734   GJ 4088       284.293976   7.571407 -0.131 -0.142                           11.38  T  8.33  7.74  7.57
PM I18576+5331N                284.408051  53.520580  0.244 -0.046                           12.39  P  8.91  8.40  8.07
PM I18580+0554   Gl  740       284.500580   5.908290 -0.194 -1.222                            9.22  T  6.24  5.59  5.36
PM I18596+0759   GJ 4092       284.910828   7.987281  0.364 -0.181                           10.86  T  7.97  7.34  7.15
PM I19025+7025   GJ 4093       285.628662  70.430595  0.004  0.217                     22.30 12.98  P  8.96  8.39  8.12
PM I19026+3231                 285.667206  32.525852  0.063  0.063  0.1760 -0.17             11.63  P  8.61  7.95  7.76
PM I19032+0324                 285.806702   3.400764 -0.179 -0.081                           12.63  P  8.66  8.08  7.83
PM I19032+6359   GJ 4094 AB    285.822083  63.992828  0.063  0.111  0.1650 -0.10 21.13 18.63 10.84  T  7.78  7.15  6.93
PM I19041+2110                 286.025513  21.175438  0.100  0.072  0.0336  0.11             12.48  P  8.75  8.14  7.93
PM I19045+2401                 286.130737  24.031931 -0.152  0.007                           12.57  T  8.79  8.17  7.91
PM I19064+0526                 286.613190   5.439992 -0.005 -0.041                           11.12  T  8.07  7.39  7.15
PM I19066+2555                 286.654846  25.920618 -0.002 -0.057                           11.19  T  8.43  7.81  7.63
PM I19070+2053   Gl  745  A    286.773254  20.888096 -0.481 -0.346                     20.99 10.77  T  7.30  6.73  6.52
PM I19072+2052   Gl  745  B    286.805084  20.877060 -0.481 -0.333                     21.02 10.76  T  7.28  6.75  6.52
PM I19074+1823                 286.863556  18.392155 -0.039 -0.042                     20.65 10.76  T  7.95  7.25  7.07
PM I19074+5905                 286.853455  59.085964  0.067  0.164                           12.28  P  8.46  7.82  7.57
PM I19077+3232   Gl  747  AB   286.929138  32.544865  1.222  1.107  0.0249 -1.00             11.17  P  7.24  6.66  6.42
PM I19082+5508                 287.071381  55.144955 -0.058 -0.054                           12.09  T  8.98  8.32  8.16
PM I19084+3216   GJ 4098       287.124695  32.280987 -0.251 -0.266                           11.77  P  7.91  7.35  7.07
PM I19093+3912   GJ 4099       287.329834  39.201061 -0.113 -0.179                           11.56  T  7.97  7.39  7.16
PM I19095+3910                 287.382050  39.180901 -0.104 -0.179                           12.09  P  8.84  8.24  8.03
PM I19098+1740   GJ 1232       287.461945  17.668444 -0.638 -0.417                           13.59  P  8.82  8.20  7.90
PM I19104+1855                 287.610901  18.925716 -0.004 -0.041                     19.83 11.08  T  8.20  7.52  7.36
PM I19106+0132S  GJ 4100 A     287.660614   1.536227 -0.167 -0.192                           12.10  P  8.93  8.30  8.05
PM I19117+0500                 287.949066   5.010035  0.093  0.080                           11.27  T  8.41  7.78  7.56
PM I19122+0253   Gl  748       288.060577   2.886476  1.789 -0.520                           11.09  T  7.09  6.57  6.29
PM I19124+3533E  GJ 4105       288.122528  35.564552  0.232 -0.136                           11.97  P  8.40  7.82  7.61
PM I19128+1642                 288.202545  16.700588 -0.031 -0.035                           11.03  T  8.15  7.50  7.34
PM I19135+5740                 288.385742  57.666927  0.008 -0.063                     20.16 11.51  P  8.78  8.15  7.99
PM I19140+0021                 288.506531   0.355624 -0.049 -0.062                           11.23  T  8.52  7.88  7.72
PM I19144+1755                 288.605896  17.918936  0.109 -0.183                           11.66  P  8.69  7.99  7.81
PM I19146+1919   Wo  9652 A    288.663239  19.317640 -0.617  0.435  0.5500 -0.18             11.56  T  7.58  7.03  6.81
PM I19160+3230                 289.005249  32.509464 -0.060 -0.001                           11.59  T  8.86  8.18  8.03
PM I19167+2111                 289.188843  21.199587 -0.030 -0.080                           11.01  T  8.17  7.54  7.41
PM I19169+0510   Gl  752  A    289.230316   5.169089 -0.579 -1.332                            9.12  T  5.58  4.93  4.67
PM I19185+5803                 289.626526  58.053848  0.057  0.171                           11.94  P  8.98  8.33  8.11
PM I19215+4230                 290.383759  42.514530  0.017  0.160  0.0570  0.16             12.09  P  8.62  8.00  7.76
PM I19216+2052   GJ 1235       290.411255  20.867563 -0.944 -1.444                           14.17  P  8.80  8.22  7.93
PM I19218+2839   Gl  756       290.464142  28.666159  0.867  0.265                           11.52  T  8.35  7.74  7.55
PM I19220+0702   GJ 1236       290.508514   7.041902 -0.744 -0.433                           12.87  P  8.52  7.94  7.69
PM I19228+3045                 290.702972  30.753368 -0.067  0.098                           10.84  T  7.86  7.27  7.09
PM I19231+2120                 290.795715  21.349598  0.064  0.016                           12.09  P  8.95  8.30  8.12
PM I19234+6639                 290.854370  66.664619 -0.188  0.096                           12.08  P  8.86  8.21  8.02
PM I19237+7944                 290.941559  79.743675  0.079  0.040                           11.92  P  8.81  8.19  7.96
PM I19242+7943                 291.063263  79.726883  0.083  0.032                           11.45  T  8.66  8.03  7.83
PM I19244+2525                 291.110687  25.430809 -0.031 -0.074                           11.20  T  8.21  7.56  7.43
PM I19251+1851                 291.281708  18.857000  0.037 -0.022                           10.06  T  7.28  6.61  6.44
PM I19251+2821   GJ 4109       291.285339  28.353807  0.203  0.382                           12.54  P  8.44  7.87  7.55
PM I19268+1643   GJ 4110       291.705719  16.717129  0.029 -0.191  0.0538 -0.90             13.18  P  9.00  8.36  8.16
PM I19270+1242                 291.758087  12.701152 -0.038 -0.048  0.2000 -0.20             11.89  P  8.93  8.33  8.16
PM I19284+2854                 292.106354  28.902832 -0.004 -0.043                           11.04  T  8.02  7.42  7.24
PM I19289+0638                 292.231812   6.640538  0.049 -0.069                           12.42  P  8.98  8.35  8.14
PM I19299+1618N                292.485596  16.310392 -0.159 -0.153  0.1570 -0.14             11.95  T  8.63  7.99  7.79
PM I19322+0055                 293.062561   0.924569 -0.047 -0.052                     19.41 10.37  T  7.55  6.97  6.75
PM I19326+0034   Gl  761.2     293.157990   0.577509  0.220  0.023                     19.14 10.42  T  7.64  7.05  6.81
PM I19329+1919                 293.245270  19.322762 -0.038 -0.012                           11.61  T  8.58  7.93  7.77
PM I19336+3931   GJ 4113       293.414337  39.526878  0.219 -0.423                           11.60  T  8.12  7.56  7.34
PM I19347+4004                 293.694580  40.080036  0.019  0.059  0.0157 -1.00             12.00  T  8.98  8.34  8.22
PM I19349+5315   GJ 4117       293.729279  53.256557  0.294  0.480                     21.97 12.19  P  8.55  7.97  7.68
PM I19351+0827   GJ 4114 A     293.776245   8.460739 -0.042 -0.053                           10.65  T  7.33  6.70  6.49
PM I19354+3746                 293.871643  37.768898 -0.138 -0.102  0.3730 -0.19             11.78  T  7.56  6.95  6.72
PM I19358+4119                 293.964264  41.318802 -0.285 -0.072                           10.56  T  7.56  6.93  6.77
PM I19386+0224                 294.667816   2.415595 -0.021 -0.134                           11.27  T  8.50  7.90  7.74
PM I19395+7152   GJ 4120       294.887024  71.872047 -0.190 -0.444                     20.14 10.94  T  8.02  7.38  7.19
PM I19419+0750                 295.493042   7.849278  0.096  0.117                           11.77  T  8.96  8.39  8.20
PM I19436+3225                 295.907898  32.420143  0.046 -0.011  0.2560 -0.35             10.90  T  7.96  7.37  7.18
PM I19439+0512                 295.988678   5.201885 -0.245 -0.139                           11.83  P  8.72  8.10  7.89
PM I19452+4043                 296.302124  40.721771  0.192  0.024                           13.77  P  8.96  8.30  8.14
PM I19457+2707   Gl  766  AB   296.439545  27.125463 -0.030 -1.230                           12.25  P  8.00  7.41  7.14
PM I19458+3223   GJ 4122       296.457214  32.387115  0.395  0.198                           11.20  T  7.57  7.03  6.77
PM I19469+2136                 296.750000  21.607321 -0.034 -0.362                           12.13  P  8.99  8.39  8.20
PM I19470+3516                 296.764374  35.282593 -0.115 -0.109                           12.27  P  8.84  8.15  7.93
PM I19486+3555                 297.170074  35.921486  0.062 -0.270                           13.18  P  8.91  8.33  8.10
PM I19500+3235   GJ 4124       297.510223  32.583466  0.231  0.074                           13.54  P  8.65  8.05  7.84
PM I19511+4629   GJ 1243       297.788910  46.483410  0.188  0.271  0.0980 -0.25             13.16  P  8.59  8.05  7.77
PM I19512+6217                 297.800293  62.286709 -0.156  0.249                     20.18 11.92  T  8.35  7.65  7.49
PM I19519+3811                 297.980530  38.185226 -0.016 -0.142  0.0282 -0.23             10.81  T  8.10  7.51  7.36
PM I19535+3408   GJ 4127       298.386261  34.141247  0.025  0.225                           11.87  T  8.33  7.67  7.47
PM I19539+4424E  GJ 1245 B     298.479767  44.415081  0.397 -0.477  0.1980 -0.37             15.33  P  8.27  7.73  7.39
PM I19539+4424W  GJ 1245 AC    298.477051  44.414837  0.397 -0.477  0.1980 -0.37             13.48  P  7.79  7.19  6.85
PM I19540+3233   GJ 4128       298.511108  32.564766  0.157  0.165                           12.26  P  8.95  8.27  8.06
PM I19546+2013                 298.656525  20.218470 -0.037 -0.065                           11.06  T  8.07  7.48  7.23
PM I19558+5116   Wo  9674      298.969910  51.272751  0.470  0.343                           12.28  T  8.66  8.07  7.85
PM I19582+0202   GJ 4129       299.565552   2.037681 -0.344 -0.798                           11.95  P  8.37  7.82  7.56
PM I19582+6502                 299.568787  65.038513 -0.068  0.389                           12.95  P  8.74  8.15  7.89
PM I19588+0522S                299.722137   5.368910  0.120 -0.024                     20.22 11.74  T  8.69  8.06  7.87
PM I20011+0016                 300.275635   0.271013  0.054 -0.210                           12.27  P  8.11  7.49  7.21
PM I20028+6242                 300.704987  62.711205  0.127  0.056                     21.07 12.30  P  8.94  8.32  8.11
PM I20030+2005                 300.753876  20.097111  0.181 -0.016                           10.88  T  8.06  7.46  7.27
PM I20037+6425                 300.949219  64.429741 -0.026 -0.117  0.0810 -0.46 20.56 18.60 11.42  T  8.27  7.66  7.49
PM I20038+0559   GJ 1248       300.962494   5.995656 -0.492 -0.787                           11.94  P  8.63  8.08  7.87
PM I20041+0023                 301.044434   0.392484 -0.253 -0.145                           11.40  T  8.64  8.03  7.86
PM I20050+5426   Gl  781       301.259399  54.434364 -1.165 -0.900  0.1080 -0.41             11.98  T  8.83  8.35  8.11
PM I20105+0632                 302.643524   6.537248  0.043 -0.195  0.5280 -0.21 20.53 18.59 12.54  P  8.02  7.47  7.18
PM I20107+5610                 302.692200  56.178909 -0.042 -0.180                     19.43 10.84  T  7.87  7.26  7.08
PM I20112+3757                 302.802673  37.963882  0.140 -0.126                           12.25  P  8.59  7.93  7.74
PM I20129+3416S                303.228790  34.277687 -0.390 -0.138                           11.12  T  8.21  7.62  7.45
PM I20132+0256                 303.303375   2.933907  0.108  0.024                     20.30 12.12  T  8.74  8.11  7.87
PM I20138+1323   Gl 784.1      303.465820  13.388809  0.423  0.020                     20.32 11.30  T  8.31  7.63  7.47
PM I20151+6331                 303.791260  63.520233  0.308  0.229               21.57 19.74 11.15  T  8.38  7.73  7.54
PM I20158+4258   Gl  786.1     303.969299  42.979050  0.012 -0.062                           10.30  T  7.38  6.74  6.61
PM I20165+3510                 304.134003  35.178535 -0.080 -0.304                           12.13  P  8.90  8.30  8.08
PM I20182+6921                 304.564728  69.365616  0.020  0.056                     19.40  9.70  T  6.78  6.11  5.97
PM I20187+1550   GJ 4143       304.685699  15.846189  0.220 -0.063                           12.13  P  8.17  7.59  7.37
PM I20194+6642                 304.853851  66.714508  0.036  0.037                     20.57 11.89  T  8.74  8.13  7.93
PM I20198+2256                 304.955231  22.943529  0.070  0.093  0.3340 -0.30             11.68  P  8.17  7.52  7.28
PM I20206+0327                 305.150238   3.459300  0.000 -0.084                     20.28 11.65  T  8.65  8.01  7.84
PM I20220+2147                 305.506775  21.789404  0.005 -0.136                           12.07  T  8.74  8.09  7.91
PM I20223+3217                 305.577667  32.287617  0.145 -0.012                           12.66  P  8.81  8.22  7.92
PM I20249+7021                 306.240753  70.361954 -0.005 -0.053                     20.09 10.06  T  7.09  6.45  6.29
PM I20269+2730   GJ 4146       306.734558  27.516272 -0.011  0.294                           12.13  P  8.76  8.15  7.90
PM I20275+0744                 306.888092   7.735329  0.047 -0.015                     18.45 11.23  T  8.32  7.75  7.60
PM I20298+0941   Gl  791.2     307.451355   9.688941  0.665  0.138  0.1410 -0.44             12.96  P  8.23  7.67  7.31
PM I20301+2650W  Wo  9697 A    307.544281  26.842918 -0.146 -0.142  0.0194 -0.44             10.63  T  7.13  6.50  6.35
PM I20301+7950                 307.529663  79.846329  0.098  0.043  0.3360  0.19             12.30  P  8.48  7.86  7.62
PM I20305+6526   Gl  793       307.633362  65.449516  0.443  0.284  0.1300 -0.45             10.54  T  6.74  6.14  5.93
PM I20315+5557                 307.886810  55.963417 -0.042 -0.026                           10.12  T  7.26  6.53  6.40
PM I20336+6145   GJ 1254       308.417969  61.753792  0.540  0.917                           12.66  P  8.29  7.66  7.40
PM I20346+7339                 308.673248  73.659355  0.050  0.033                     19.79 11.31  T  8.53  7.91  7.73
PM I20347+0320   GJ 4149       308.679321   3.347760  0.313 -0.431                           11.96  T  8.45  7.91  7.63
PM I20371+1533                 309.298950  15.559710  0.078  0.013                           11.73  P  8.69  8.08  7.88
PM I20373+2156   GJ 4153       309.336761  21.947979 -0.045 -0.296                           11.20  T  8.16  7.55  7.34
PM I20384+0643                 309.601471   6.725509 -0.131 -0.052                           11.70  T  8.93  8.26  8.09
PM I20396+0458E  Gl  795  A    309.907318   4.971921  0.874  0.091  0.0562 -0.32 20.43 16.26  9.63  T  5.51  4.90  4.74
PM I20399+0620                 309.977509   6.336631  0.090 -0.100  0.0699 -0.40             10.66  T  7.92  7.35  7.13
PM I20401+7017                 310.036591  70.293137  0.151 -0.015                     19.69 11.32  T  8.55  7.94  7.82
PM I20403+6141                 310.077789  61.691700 -0.034 -0.099                           11.39  T  8.15  7.48  7.27
PM I20405+1529   GJ 1256       310.141113  15.499680  1.323  0.667                           14.17  P  8.64  8.07  7.75
PM I20407+1954   Gl  797  B    310.185486  19.900871  0.108  0.319                           11.23  P  8.16  7.64  7.42
PM I20435+2407                 310.893860  24.127996  0.140 -0.041  0.3890 -0.15             11.95  P  8.24  7.62  7.40
PM I20436+6416N                310.922272  64.281715  0.310 -0.101                           11.87  T  8.40  7.82  7.61
PM I20443+1944   Gl  804       311.091431  19.749769 -0.016 -0.600                           10.29  T  7.36  6.76  6.55
PM I20445+0854N  GJ 4161 B     311.126831   8.907023  0.216  0.042                           12.91  P  8.61  8.09  7.82
PM I20445+0854S  GJ 4160 A     311.127991   8.902982  0.216  0.042                           11.87  P  8.14  7.51  7.30
PM I20450+3253                 311.259277  32.897179  0.162 -0.345                           12.13  P  8.87  8.30  8.06
PM I20450+4429   Gl  806       311.266998  44.499035  0.434  0.273                           10.79  T  7.33  6.77  6.53
PM I20465+6310                 311.642395  63.169979  0.157  0.072                           11.65  T  8.93  8.27  8.13
PM I20473+4220                 311.843140  42.347878  0.030  0.055                           11.93  P  8.94  8.31  8.09
PM I20519+6910   GJ 4170       312.999634  69.168671  0.214  0.048                           11.80  P  8.45  7.87  7.61
PM I20533+6209   Gl  809       313.332458  62.154499  0.001 -0.774  0.0839 -0.54              8.55  T  5.43  4.92  4.62
PM I20549+6735                 313.726990  67.585594  0.166  0.125                           12.46  P  8.75  8.17  7.91
PM I20574+2221   Gl  813       314.355560  22.362757  0.773 -0.212                           11.98  T  8.41  7.87  7.64
PM I20580+1306                 314.503174  13.111114  0.013 -0.048                           11.78  P  8.77  8.10  7.93
PM I20586+3416   GJ 4173       314.674683  34.274200  0.292 -0.144                           11.21  T  8.07  7.43  7.25
PM I21000+4004E                315.022522  40.070377  0.614 -0.247  1.0100 -0.23             12.40  T  6.67  6.09  5.88
PM I21000+4004W  Gl  815  A    315.022156  40.070316  0.614 -0.247  1.0100 -0.23             10.12  T  6.67  6.09  5.88
PM I21001+4935                 315.037201  49.588142  0.193  0.242                           11.72  P  8.55  7.88  7.67
PM I21006+5504                 315.158661  55.074169  0.039  0.009                           12.03  P  8.73  8.06  7.91
PM I21012+3314   GJ 4176 A     315.317108  33.242439  0.302 -0.132  0.0497 -0.65             12.25  P  8.44  7.93  7.64
PM I21012+7140                 315.314636  71.676102  0.024  0.055                           11.15  T  8.27  7.65  7.46
PM I21013+3314   GJ 4177 B     315.335968  33.241104  0.302 -0.132                           13.82  P  8.94  8.36  8.08
PM I21044+4535                 316.119537  45.595291  0.160 -0.022                           11.94  P  8.99  8.28  8.12
PM I21050+5029                 316.260681  50.488258 -0.009  0.049                           11.28  T  8.56  7.91  7.80
PM I21055+0609N                316.383575   6.154328  0.028  0.044                     21.62 12.64  P  8.69  8.04  7.80
PM I21059+0425   GJ 4180       316.484924   4.428035  0.135 -0.170                           12.13  T  8.57  7.94  7.71
PM I21088+1247                 317.215637  12.793856  0.088 -0.071                     19.45 11.29  T  8.51  7.88  7.74
PM I21109+2925   GJ 4182       317.728241  29.423113 -0.226 -0.296                           11.06  T  7.80  7.13  6.94
PM I21123+3555                 318.093445  35.923187  0.173  0.103                           12.09  P  8.49  7.87  7.73
PM I21129+3107E                318.231049  31.131737  0.002 -0.115                           11.84  P  8.78  8.10  7.98
PM I21137+0846N                318.435760   8.769546  0.145 -0.077                           12.20  P  8.38  7.77  7.50
PM I21138+1805                 318.468781  18.099854  0.446 -0.054                           13.30  P  8.97  8.35  8.12
PM I21145+5052                 318.634338  50.875397  0.205  0.002                           12.33  P  8.46  7.86  7.62
PM I21147+3801   Gl  822.1 C   318.695374  38.020714  0.165  0.436                           12.53  P  8.34  7.71  7.49
PM I21152+2547   GJ 4184       318.802429  25.795969  0.140 -0.266                           11.92  P  8.40  7.76  7.52
PM I21160+2951E  GJ 4185 A     319.024170  29.864225  0.204  0.039  0.3590 -0.12             13.22  P  8.45  7.86  7.61
PM I21164+0234                 319.113678   2.580971  0.249 -0.019                           12.20  P  8.22  7.60  7.32
PM I21173+2053N  GJ 4189 A     319.344330  20.899597  0.308  0.303                           13.72  P  8.91  8.29  8.10
PM I21173+2053S  GJ 4189 A     319.344727  20.898560  0.308  0.303                           12.13  P  8.68  8.03  7.83
PM I21179+3404                 319.496124  34.075050  0.058 -0.018  0.0474 -0.33             11.91  T  8.68  7.99  7.82
PM I21185+3014                 319.640625  30.242956  0.057 -0.021  0.1240 -0.25             11.87  T  8.64  7.98  7.79
PM I21186+7527                 319.653656  75.466576  0.000 -0.043                           11.49  T  8.64  8.03  7.83
PM I21211+7120                 320.299561  71.342110  0.031  0.028                           11.56  T  8.47  7.90  7.68
PM I21221+2255                 320.526184  22.931429  0.107  0.120                           10.74  T  7.40  6.80  6.59
PM I21224+1052                 320.610840  10.873763 -0.057  0.032                           10.13  T  7.27  6.65  6.44
PM I21249+0833                 321.237915   8.554993  0.003 -0.163                           11.58  T  8.79  8.14  7.98
PM I21267+0344   Gl  828.1     321.676880   3.737149 -0.041 -0.053               23.37 19.52 10.50  T  7.79  7.18  7.00
PM I21275+3401   GJ 4196       321.887360  34.024639 -0.277 -0.182                           11.06  T  8.03  7.43  7.25
PM I21277+0717   GJ 4195       321.943512   7.298975 -0.221 -0.638                           11.79  P  8.37  7.80  7.55
PM I21280+1754                 322.022797  17.900047  0.078  0.155                           12.13  P  8.91  8.23  8.03
PM I21296+1738   Gl  829       322.403229  17.643238  1.008  0.376                           10.33  T  6.25  5.74  5.45
PM I21323+2433   GJ 4201       323.091736  24.561621  0.226 -0.026  0.1430 -0.32             12.49  P  8.48  7.85  7.59
PM I21348+5132   GJ 4205       323.709625  51.537060  0.456  0.311                           12.01  T  8.04  7.47  7.27
PM I21366+3927E  Gl  834  A    324.160767  39.455730 -0.207 -0.157  0.1130 -0.35             10.17  T  7.11  6.50  6.30
PM I21369+5607                 324.245117  56.117947 -0.007  0.166                           12.10  P  8.69  8.01  7.83
PM I21376+0137                 324.417450   1.620490  0.083 -0.054  0.1810 -0.14 20.35 18.69 13.63  P  8.80  8.14  7.88
PM I21378+5304   GJ 4208       324.459137  53.080273  0.311  0.051                           10.57  T  7.75  7.16  6.96
PM I21380+2743   Gl  835       324.501526  27.723755  0.472 -0.075  0.0735 -0.38              9.83  T  6.81  6.15  5.92
PM I21399+2736   GJ 4210       324.976532  27.612093  0.281 -0.230                           11.62  T  8.21  7.61  7.38
PM I21402+3703                 325.053253  37.057922 -0.400 -0.298                           11.27  P  8.46  7.82  7.64
PM I21410+3504                 325.258148  35.079090 -0.049 -0.027               21.40 16.18  9.51  T  6.80  6.20  6.09
PM I21415+4925                 325.380432  49.427616  0.037 -0.090                           10.70  T  7.91  7.33  7.16
PM I21425+0233                 325.648315   2.555413  0.097 -0.012               23.29 20.07 11.59  T  8.79  8.17  7.98
PM I21429+1325                 325.734253  13.422707  0.045  0.029                     20.27 11.84  T  8.34  7.79  7.63
PM I21442+0638   GJ 4213       326.054169   6.641485 -0.326 -0.167  0.0619 -0.65             12.06  T  8.27  7.69  7.44
PM I21444+4135   Gl  836.8     326.124847  41.597466 -0.062  0.045                            9.81  T  7.07  6.42  6.29
PM I21448+4417                 326.224976  44.285767 -0.143 -0.655                           11.56  T  8.10  7.45  7.26
PM I21450+1953                 326.270569  19.893150 -0.018 -0.228                           12.17  T  8.64  8.05  7.84
PM I21463+3813                 326.591919  38.217999  0.168 -0.117                           12.33  P  7.95  7.47  7.20
PM I21466+6648S                326.667633  66.802956  0.390  0.211                           14.31  P  8.84  8.26  7.99
PM I21474+6245                 326.853333  62.753864 -0.172 -0.013                           11.93  T  8.77  8.11  7.93
PM I21479+0549   GJ 4220       326.988464   5.822649  0.327 -0.302                           12.00  P  8.63  7.97  7.75
PM I21479+1224                 326.999512  12.416138  0.129 -0.048                           12.33  T  8.87  8.18  8.06
PM I21482+2755   GJ 4225       327.063629  27.928354 -0.192 -0.684                           12.03  P  8.51  7.93  7.69
PM I21487+4019                 327.193573  40.328461 -0.013 -0.049                           11.27  T  8.24  7.58  7.38
PM I21496+1200                 327.424500  12.000841 -0.173 -0.261                           12.00  P  8.70  8.05  7.83
PM I21518+4220E  Gl  838.3 B   327.974579  42.344296 -0.175 -0.306                           11.26  T  8.51  7.87  7.68
PM I21520+0532                 328.006714   5.542923  0.215 -0.012                           11.63  T  8.83  8.19  7.95
PM I21521+0537   GJ 4231       328.043396   5.626641  0.118 -0.154  0.2810 -0.18             12.11  T  8.25  7.65  7.39
PM I21539+4146   Gl  839       328.495789  41.779076  0.384 -0.357                           10.30  T  7.57  6.91  6.76
PM I21545+2239                 328.640350  22.662762  0.181 -0.045                           11.63  T  8.65  8.04  7.86
PM I21566+1946   GJ 4240       329.158081  19.770678 -0.099 -0.478                           12.97  P  8.93  8.38  8.07
PM I21573+5633                 329.330872  56.551598  0.029  0.027                           11.51  T  8.67  8.02  7.80
PM I21574+0808   GJ 4241       329.359283   8.137195  0.381  0.103  0.0348 -0.77             11.02  T  7.72  7.12  6.84
PM I21584+7535   Gl  842.2     329.602020  75.589058  0.232  0.023                           10.56  T  7.60  6.93  6.73
PM I21593+0620                 329.833862   6.339111  0.246  0.032                           11.91  T  8.90  8.27  8.09
PM I21593+4151   GJ 4246       329.841400  41.858936  0.109 -0.411                           12.93  P  8.98  8.38  8.16
PM I22006+2715                 330.173309  27.253777  0.076 -0.015  0.2190 -0.20             11.53  T  8.56  7.95  7.72
PM I22011+4901                 330.285919  49.019691  0.224  0.080                           11.79  P  8.76  8.11  7.94
PM I22012+2818   GJ 4247       330.304626  28.306902  0.372  0.036  0.3990 -0.22             11.99  T  7.64  7.03  6.78
PM I22012+3223                 330.308258  32.386906  0.121  0.062                     21.42 12.21  T  8.83  8.20  7.98
PM I22018+1628   Gl  844       330.454315  16.467430  0.392  0.154                           10.65  T  7.01  6.42  6.18
PM I22021+0124   Gl  846       330.542877   1.400266 -0.455 -0.280                            9.17  T  6.20  5.56  5.32
PM I22022+4648                 330.558197  46.807739  0.146  0.094                           11.21  T  8.45  7.89  7.66
PM I22035+6640                 330.878052  66.683121  0.073  0.014                     19.85 11.38  T  8.66  7.99  7.86
PM I22057+6538N  GJ 4258 B     331.438934  65.648773 -0.312  0.214                           11.65  P  8.42  7.81  7.62
PM I22060+3918   GJ 4256       331.502808  39.300812  0.088 -0.459                           12.67  P  8.91  8.31  8.07
PM I22063+1722                 331.594269  17.372427  0.354  0.095                           12.96  P  8.94  8.38  8.08
PM I22078+4552                 331.959930  45.875229  0.052  0.088                           11.09  T  8.38  7.77  7.60
PM I22090+0254                 332.274048   2.901718  0.298 -0.183                           11.39  T  8.65  7.94  7.78
PM I22090+7019                 332.273804  70.331245  0.094  0.007                           12.22  T  8.94  8.29  8.11
PM I22097+4102S  GJ 4260       332.429382  41.034901  0.418  0.244                           13.06  P  8.76  8.12  7.87
PM I22098+2921                 332.464600  29.351349  0.273 -0.154  0.0132  0.12             11.86  T  8.89  8.28  8.05
PM I22107+0754                 332.686218   7.909122  0.251  0.027                           10.92  T  7.94  7.32  7.10
PM I22112+4100                 332.820679  41.015198 -0.207  0.231                           11.11  T  8.23  7.64  7.43
PM I22115+1825   Gl  851       332.875336  18.426165  0.329  0.178                           10.25  T  6.72  6.03  5.82
PM I22124+1703                 333.117462  17.063984 -0.033 -0.257                           11.79  P  9.00  8.34  8.18
PM I22125+0833   Wo  9773      333.149780   8.553342  0.116 -0.661                           11.99  T  8.28  7.68  7.47
PM I22129+5504N                333.236664  55.080524 -0.106  0.036  0.1260 -0.09             11.02  T  8.12  7.49  7.32
PM I22138+0516   GJ 4265       333.472198   5.276533  0.179 -0.041                           11.82  T  8.54  7.96  7.72
PM I22142+1712                 333.553467  17.207129 -0.007 -0.088               19.26 16.73 11.64  T  8.75  8.15  7.96
PM I22145+2751   Gl  851.5     333.630920  27.855122 -0.216  0.533                           10.33  T  7.54  6.91  6.73
PM I22154+6613   GJ 4267       333.859009  66.224350  0.006  0.210                           13.91  P  8.75  8.13  7.89
PM I22163+7056   GJ 1266       334.084167  70.944397  0.862 -0.041                           11.99  T  8.75  8.27  8.02
PM I22176+5633                 334.404327  56.552776  0.097  0.085                           12.70  P  8.99  8.35  8.15
PM I22212+3744                 335.303833  37.747177  0.150  0.058                           12.13  P  8.83  8.25  8.01
PM I22234+3227   Gl  856  A    335.871185  32.459461  0.251 -0.208  1.2600 -0.20             10.70  T  6.90  6.28  6.05
PM I22250+3540                 336.257233  35.668800 -0.059 -0.147  0.0303 -0.42             12.39  P  8.54  7.95  7.74
PM I22252+5924   GJ 4276       336.321014  59.413834  0.125 -0.314                           13.04  P  8.74  8.16  7.89
PM I22268+1502                 336.706024  15.043985  0.168 -0.037                           11.33  T  8.55  7.94  7.76
PM I22287+1855   Wo  9784      337.191376  18.931713  0.166 -0.128                           10.73  T  7.82  7.17  6.98
PM I22290+0139                 337.274414   1.663406  0.045 -0.197                           10.51  T  7.62  6.96  6.75
PM I22294+8837                 337.365997  88.622421  0.038  0.019                     21.16 10.81  T  8.00  7.35  7.22
PM I22298+4128   GJ 1270       337.454132  41.480148  1.191  0.457                           13.29  P  8.85  8.33  8.04
PM I22329+5347   Gl  863.1 AB  338.236328  53.794586  1.369  0.112                           10.26  P  7.46  6.91  6.69
PM I22330+0922   Gl  863       338.259186   9.377955  0.538  0.140                           10.36  T  7.21  6.60  6.36
PM I22338+6044                 338.455841  60.735027  0.040  0.008                           11.26  T  8.47  7.79  7.61
PM I22347+0402   GJ 4283       338.692535   4.043786 -0.096  0.135                           12.79  P  8.96  8.38  8.13
PM I22353+7441                 338.832092  74.688538  0.257  0.081  0.0311 -0.52             11.32  T  8.43  7.79  7.64
PM I22355+3712                 338.896027  37.203663 -0.020  0.044                           11.93  P  8.87  8.27  8.03
PM I22373+2959                 339.346069  29.985842  0.200 -0.222                           12.40  P  8.96  8.33  8.12
PM I22374+3922   GJ 4287       339.374603  39.381058  0.022 -0.341  0.0173  0.39              9.41  T  6.64  6.05  5.87
PM I22388+0458                 339.709045   4.969935  0.087  0.075                     20.38 11.63  T  8.84  8.20  7.98
PM I22403+0754                 340.088257   7.901348  0.187 -0.177                           11.76  T  8.81  8.18  7.95
PM I22415+1849   Wo  9793      340.395752  18.824299  0.240  0.056                           10.82  T  7.88  7.26  7.06
PM I22426+1740   GJ 1271       340.661316  17.669165  1.107  0.515                           11.78  T  8.06  7.38  7.18
PM I22440+4030                 341.019226  40.500057 -0.074 -0.121                           11.57  T  8.17  7.59  7.38
PM I22441+4030                 341.026093  40.500107 -0.075 -0.119                           11.55  T  8.20  7.61  7.39
PM I22457+0141E                341.442749   1.689739  0.202 -0.046                           11.98  T  8.91  8.31  8.08
PM I22468+4420   Gl  873       341.707367  44.334053 -0.705 -0.459  5.3800 -0.16             10.29  T  6.11  5.55  5.30
PM I22506+3451   GJ 1274       342.656952  34.856010  0.844  0.315                           11.72  T  8.28  7.72  7.51
PM I22507+2836   GJ 4300       342.689667  28.602335  0.184 -0.037                           12.68  P  8.81  8.21  7.97
PM I22508+3603                 342.724060  36.066097 -0.374 -0.115                           12.00  T  8.94  8.27  8.11
PM I22518+3145   Gl  875.1     342.972992  31.754221  0.527 -0.051  0.4690 -0.16             11.66  T  7.70  7.13  6.87
PM I22535+8130                 343.396942  81.512573  0.199  0.108                           11.96  T  8.98  8.36  8.20
PM I22543+6059   Gl  878       343.589600  60.995468 -0.690 -0.131                           13.10  P  8.84  8.19  7.97
PM I22545+2331                 343.628479  23.518465  0.259  0.076                           11.13  T  8.34  7.68  7.51
PM I22554+6214                 343.871857  62.239120  0.044  0.007                           10.61  T  7.67  6.96  6.78
PM I22559+0545E  GJ 4304 A     343.986694   5.755132  0.357 -0.270                           11.23  T  8.13  7.46  7.24
PM I22559+1748   GJ 4306       343.999390  17.811062  0.025 -0.109                           10.62  T  7.32  6.68  6.45
PM I22562+5919                 344.056244  59.319046  0.124  0.107                           11.60  T  8.52  7.94  7.70
PM I22563+1727S                344.097534  17.451508  0.211 -0.185                           10.88  T  7.75  7.15  7.04
PM I22565+1633   Gl  880       344.145172  16.553474 -1.033 -0.283                            8.68  T  5.36  4.80  4.52
PM I22569+0031                 344.227661   0.523688  0.011 -0.083                     19.65 11.31  T  8.32  7.67  7.52
PM I22576+3719                 344.420624  37.323177 -0.544 -0.353                           12.99  P  8.98  8.41  8.03
PM I22596+2154                 344.921936  21.901878  0.124 -0.064                     18.81 10.91  T  8.14  7.52  7.36
PM I23027+7506                 345.682831  75.100533  0.286  0.030                           11.51  T  8.68  8.03  7.85
PM I23039+2056                 345.993011  20.941153  0.040 -0.007                     20.14 10.32  T  7.50  6.87  6.71
PM I23045+6645   GJ 1278       346.125763  66.764397  0.304 -0.080  0.0261  0.12              9.86  T  7.09  6.43  6.27
PM I23060+6355   Wo  9809      346.520111  63.926220  0.171 -0.058  0.5490 -0.30             10.87  T  7.82  7.17  6.98
PM I23063+1236                 346.599304  12.607404  0.320 -0.060  0.2430 -0.13             11.46  T  8.38  7.74  7.55
PM I23065+7143   GJ 4311       346.648560  71.723755  1.253  0.440                           12.10  P  8.34  7.80  7.56
PM I23074+6840   GJ 4312       346.874695  68.668083  1.144  0.052                           12.70  P  8.62  8.10  7.92
PM I23081+0319   Gl  889.1     347.028931   3.328952  0.493  0.255                           10.90  T  7.86  7.30  7.07
PM I23088+0633                 347.218689   6.561177  0.096 -0.015  0.0812 -0.19 21.09 19.07 11.08  T  8.05  7.39  7.24
PM I23113+0831                 347.849152   8.517114 -0.331 -0.315                           12.85  P  8.47  7.84  7.56
PM I23166+1937   Gl  893.4     349.165527  19.621435 -0.179 -0.181                           11.17  T  8.13  7.51  7.30
PM I23174+1936   GJ 4326       349.367218  19.612974  0.358 -0.086  0.3230 -0.40             12.40  P  8.02  7.41  7.17
PM I23174+3812   GJ 4327       349.351624  38.211510 -0.217 -0.412                           11.76  P  7.76  7.19  6.96
PM I23175+0623   GJ 4329       349.393921   6.391238  0.164 -0.243                           12.63  P  8.78  8.19  7.88
PM I23182+4617   Gl  894.1     349.574677  46.289272  0.331  0.136                           10.92  T  7.89  7.23  7.02
PM I23193+1524                 349.837341  15.404371  0.058 -0.126                     20.71 11.82  P  8.89  8.24  8.04
PM I23194+7900S                349.851746  79.001015  0.203  0.072  2.8600 -0.10             12.39  P  8.04  7.39  7.20
PM I23215+5651                 350.384491  56.856331 -0.018 -0.195                           12.50  P  8.90  8.24  8.08
PM I23216+1717   GJ 4333       350.406128  17.290573 -0.537 -1.385                           11.70  T  7.39  6.77  6.51
PM I23216+5954                 350.403564  59.903214  0.277  0.232                           11.74  T  8.66  8.01  7.84
PM I23221+6831                 350.549225  68.526894  0.054  0.000                     19.48  9.68  T  6.95  6.28  6.13
PM I23229+3717                 350.743134  37.287315  0.070 -0.052                           12.97  P  8.80  8.17  7.96
PM I23234+1534                 350.852966  15.571288 -0.012 -0.466                           11.33  P  8.26  7.65  7.44
PM I23245+5751S  Gl  895       351.127136  57.854347 -0.063 -0.283  0.0152 -0.57             10.03  T  6.80  6.10  5.87
PM I23252+0057                 351.318146   0.964460  0.423 -0.491                           12.03  P  8.96  8.33  8.12
PM I23262+0853   GJ 2155       351.551453   8.893802  0.519  0.212                           10.56  T  7.76  7.07  6.92
PM I23265+1209   GJ 4336       351.635406  12.159286  0.693  0.274                           12.80  P  8.96  8.30  8.08
PM I23293+4127   GJ 4338 B     352.344147  41.464500  0.413 -0.036  0.8120 -0.33             12.25  P  8.02  7.41  7.17
PM I23293+4128   GJ 4337 A     352.347778  41.468575  0.413 -0.036  0.8120 -0.33             11.77  P  7.93  7.33  7.07
PM I23297+5625W                352.444061  56.418198 -0.007 -0.222                           11.85  T  8.96  8.41  8.19
PM I23308+1547S                352.723816  15.794632 -0.158 -0.092                           11.86  P  8.41  7.81  7.61
PM I23313+5944                 352.832245  59.747662  0.052  0.000                            9.90  T  6.98  6.29  6.16
PM I23318+1956E  Gl  896  B    352.968903  19.937193  0.603  0.017                           12.40  T  7.10  6.55  6.26
PM I23318+1956Wn Gl  896  A    352.967316  19.937267  0.554 -0.063                           10.05  T  6.16  5.57  5.33
PM I23323+5401                 353.084229  54.030075  0.204  0.003                           12.61  P  8.92  8.24  8.06
PM I23340+0010   Gl  899       353.514008   0.179543 -0.997 -0.936                           11.16  T  7.66  7.07  6.83
PM I23350+0136   Gl  900       353.751129   1.605399  0.343  0.027  0.3200 -0.13              9.59  T  6.88  6.28  6.04
PM I23357+4158   GJ 4346       353.935181  41.967705  0.701  0.152                           11.17  T  8.11  7.45  7.26
PM I23364+5529   GJ 4349       354.106567  55.495457  0.492 -0.095                           11.72  T  8.45  7.81  7.58
PM I23401+6041   GJ 4358       355.032013  60.688717  0.089 -0.261                           12.00  T  8.14  7.56  7.33
PM I23414+2002N                355.371613  20.042564 -0.184 -0.133                           11.73  T  8.49  7.89  7.66
PM I23414+2002S                355.371582  20.041449 -0.180 -0.128                           11.73  T  8.72  8.22  7.93
PM I23419+4410   Gl  905       355.479187  44.177479  0.109 -1.579  0.1770  0.15             12.50  P  6.88  6.25  5.93
PM I23431+3632   GJ 1289       355.776306  36.536999  0.941 -0.136  0.1050 -0.44             12.48  P  8.11  7.45  7.23
PM I23438+3235   Gl  905.2 A   355.971252  32.594120 -0.210 -0.062                           12.39  P  7.86  7.25  7.04
PM I23439+6444   GJ 4359       355.997711  64.741356  0.543  0.091  0.3170 -0.30             11.30  T  8.15  7.57  7.31
PM I23455+4104                 356.376465  41.066696  0.199 -0.023                           12.36  T  8.98  8.32  8.13
PM I23462+2826                 356.558624  28.434376  0.088  0.078                           13.20  P  8.96  8.38  8.11
PM I23480+4900   Gl  907       357.012939  49.015907  0.627  0.070                           12.06  T  8.77  8.14  7.93
PM I23489+0951                 357.245087   9.865064  0.157 -0.052                           12.14  T  8.89  8.33  8.11
PM I23492+0224   Gl  908       357.302063   2.401358  0.995 -0.968  0.0512 -0.31              8.98  T  5.83  5.28  5.04
PM I23496+0821   GJ 4364       357.406860   8.358397  0.120 -0.070                     19.95 10.99  P  8.28  7.71  7.48
PM I23506+0956   GJ 4368       357.650787   9.948147  0.634  0.248                           11.94  T  7.67  7.10  6.81
PM I23532+3149                 358.305115  31.830383 -0.228 -0.373                           11.93  P  8.98  8.31  8.10
PM I23535+1206S                358.398468  12.104627  0.043 -0.112  0.1200 -0.32 20.27 18.39 12.30  T  8.67  8.03  7.84
PM I23541+0218                 358.545105   2.309952  0.041 -0.056  0.0740 -0.07             11.48  T  8.52  7.90  7.68
PM I23548+3831                 358.714417  38.526726 -0.133 -0.080  0.2340 -0.26             13.48  P  8.94  8.35  8.09
PM I23549+5036                 358.735321  50.604134  0.049  0.017                     22.55 12.96  P  8.80  8.21  7.95
PM I23569+2305N                359.228485  23.085640 -0.079 -0.264                           11.28  P  8.48  7.87  7.70
PM I23577+2318   GJ 1292       359.433807  23.304668  1.024 -1.039                           11.39  P  7.80  7.32  7.06
PM I23578+3837   GJ 4381       359.457825  38.629635 -0.128 -0.132  0.2280  0.05             12.53  P  8.69  8.05  7.86
PM I23585+0739   GJ 4383       359.636017   7.658689  0.079 -0.313                           11.78  T  7.91  7.29  7.06
PM I23587+4643   Gl  913       359.681152  46.729153  0.669 -0.008                            9.57  T  6.66  6.02  5.83


==> datafile3.dat <==
Title: A Spectroscopic Catalog of the Brightest (J < 9) M Dwarfs 
       in the Northern Sky  
Authors: Lepine S., Hilton E.J., Mann A.W., Wilde M., Rojas-Ayala B., 
         Cruz K.L., Gaidos .E. 
Table: Survey stars: spectroscopic data
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label  Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---         Name   Source name 
  19- 22 A4     ---         Obs    Observatory where observed
  25- 31 F7.2   d           JD     Julian Date; 2,450,000+
  33- 38 F6.3   ---         CaH2   ? CaH2 spectral index; corrected      
  40- 45 F6.3   ---         CaH3   ? CaH3 spectral index; corrected      
  47- 52 F6.3   ---         TiO5   ? TiO5 spectral index; corrected           
  54- 59 F6.3   ---         VO1    ? VO1  spectral index; corrected           
  61- 66 F6.3   ---         TiO6   ? TiO6 spectral index; corrected           
  68- 73 F6.3   ---         VO2    ? VO2  spectral index; corrected           
  75- 79 F5.2   ---         sptyx  ? numerical spectral subtype M
  82- 85 A4     ---         SpTy   Adopted spectral subtype
  88- 92 F5.2   ---         zeta   ? Zeta metallicity index
  94- 98 F5.1   [cm/s2]     logg   ? Gravity from model fit
 101-105 I5     K           Teff   ? Effective temperature from model fit
 108-109 A2     ---         prev   Previous observation flag (1)
--------------------------------------------------------------------------------
Note (1):
    P = PMSU survey;
    M = Meet the Cool Neighbors program.
--------------------------------------------------------------------------------
PM I00006+1829    MDM   4791.75                                                  G/K                       --
PM I00012+1358S   UH22  5791.05  0.706  0.864  0.788  0.967  0.944  0.970  0.14  M0.0   1.08   5.0   3790  --
PM I00033+0441    UH22  5791.05  0.580  0.797  0.679  0.959  0.888  0.939  1.38  M1.5   0.93   4.5   3510  --
PM I00051+4547    MDM   5095.80  0.603  0.824  0.664  0.956  0.911  1.014  1.10  M1.0   1.10   4.5   3560  P-
PM I00051+7406    MDM   5812.87                                                  G/K                       --
PM I00077+6022    MDM   5838.82  0.364  0.620  0.392  0.905  0.630  0.798  4.60  M4.5   0.90   5.0   3140  --
PM I00078+6736    MDM   5099.83  0.534  0.789  0.623  0.905  0.806  0.929  2.03  M2.0   0.96   5.0   3500  --
PM I00081+4757    MDM   5098.84  0.410  0.700  0.420  0.871  0.684  0.814  3.80  M4.0   1.01   5.0   3280  --
PM I00084+1725    UH22  5791.06  0.671  0.842  0.785  0.970  0.947  0.970  0.34  M0.5   0.91   4.5   3600  P-
PM I00088+2050    MDM   4413.72  0.372  0.646  0.356  0.893  0.602  0.793  4.58  M4.5   0.99   5.0   3130  P-
PM I00110+0512    UH22  5050.03  0.653  0.839  0.706  0.962  0.893  0.925  0.86  M1.0   1.16   4.5   3660  --
PM I00113+5837    MDM   5811.90                                                  G/K                       --
PM I00118+2259    UH22  5050.03  0.439  0.729  0.424  0.923  0.694  0.798  3.50  M3.5   1.10   4.5   3260  -M
PM I00125+2142En  UH22  5791.06  0.721  0.865  0.851  0.973  0.967  0.988 -0.18  M0.0   0.80   4.5   3690  --
PM I00131+7023    MDM   5812.89  0.643  0.816  0.754  0.973  0.883  1.038  0.93  M1.0   0.88   4.5   3570  --
PM I00132+6919N   MDM   5838.83  0.450  0.722  0.508  0.940  0.724  0.897  3.21  M3.0   0.94   5.0   3400  P-
PM I00132+6919S   MDM   5812.91  0.440  0.707  0.487  0.940  0.739  0.919  3.34  M3.5   0.94   5.0   3400  P-
PM I00136+8039    MDM   5813.87  0.570  0.789  0.622  0.957  0.847  1.027  1.77  M2.0   1.05   4.5   3560  --
PM I00149+3315    MDM   5812.80                                                  G/K                       --
PM I00156+7217    MDM   4412.71  0.532  0.777  0.603  0.956  0.818  0.971  2.11  M2.0   0.98   4.5   3480  --
PM I00158+1333    UH22  5791.11  0.439  0.693  0.501  0.934  0.770  0.867  3.29  M3.5   0.90   5.0   3220  P-
PM I00162+1951E   UH22  5790.04  0.411  0.713  0.388  0.903  0.639  0.754  3.91  M4.0   1.09   4.5   3100  P-
PM I00162+1951W   MDM   5846.80  0.405  0.696  0.382  0.929  0.646  0.858  4.02  M4.0   1.06   5.0   3250  P-
PM I00173+2910    UH22  5791.11  0.551  0.786  0.626  0.957  0.850  0.912  1.82  M2.0   0.99   5.0   3530  P-
PM I00179+2057W   MDM   4790.70  0.648  0.831  0.702  0.951  0.909  0.967  0.85  M1.0   1.13   4.5   3630  --
PM I00184+4401    MDM   5095.80  0.403  0.694  0.415  0.906  0.728  0.835  3.75  M3.5   1.00   5.0   3260  --
PM I00207+5936    MDM   5811.91  0.511  0.750  0.567  0.959  0.795  1.023  2.48  M2.5   0.97   4.5   3530  --
PM I00209+1738    UH22  5791.12  0.696  0.855  0.803  0.972  0.953  0.978  0.13  M0.0   0.94   4.5   3670  --
PM I00218+3816    MDM   4011.83  0.462  0.734  0.467  0.957  0.715  0.914  3.22  M3.0   1.06   5.0   3400  --
PM I00232+5445    MDM   4794.68  0.747  0.880  0.785  0.962  0.944  0.989 -0.04  M0.0   1.36   4.5   3840  --
PM I00234+7711    MDM   5812.92  0.567  0.780  0.643  0.971  0.842  1.026  1.79  M2.0   0.96   4.5   3560  P-
PM I00235+2014    UH22  5791.12  0.809  0.902  0.880  0.979  0.955  0.974 -0.59  K7.5   1.07   4.5   3930  --
PM I00244+3603    UH22  5050.06  0.627  0.823  0.723  0.961  0.907  0.954  0.91  M1.0   0.97   4.5   3500  --
PM I00268+7008    MDM   5094.84  0.656  0.808  0.725  0.971  0.907  1.019  0.90  M1.0   1.00   4.5   3580  P-
PM I00288+5022    MDM   4109.56  0.389  0.648  0.403  0.940  0.666  0.749  4.25  M4.0   0.94   5.0   3150  P-
PM I00294+5729    MDM   5095.82  0.011  0.070        -0.012  0.040  0.005 -0.50  G/K    1.93   0.0      0  --
PM I00313+3337    MDM   4789.68  0.749  0.880  0.808  0.964  0.962  1.004 -0.20  M0.0   1.22   4.5   3850  --
PM I00324+6714    MDM   5812.94  0.520  0.750  0.617  0.954  0.824  1.012  2.24  M2.0   0.88   4.5   3470  --
PM I00325+0729    UH22  5791.13  0.416  0.699  0.405  0.906  0.642  0.757  3.91  M4.0   1.05   4.5   3150  P-
PM I00329+6744    MDM   5812.95                                                  G/K                       --
PM I00333+3650    MDM   2899.98  0.469  0.740  0.473  0.959  0.719  0.915  3.15  M3.0   1.08   5.0   3400  -M
PM I00341+2523    UH22  5791.14  0.758  0.876  0.850  0.977  0.951  0.983 -0.24  M0.0   0.97   5.0   3850  --
PM I00358+5241S   MDM   5847.86  0.499  0.754  0.541  0.934  0.787  0.876  2.60  M2.5   1.02   5.0   3530  --
PM I00361+4530    MDM   5095.83  0.516  0.774  0.553  0.946  0.851  0.983  2.17  M2.0   1.07   4.5   3520  P-
PM I00374+5133    MDM   2657.56  0.683  0.838  0.778  0.966  0.888  0.988  0.63  M0.5   0.96   4.5   3650  --
PM I00382+5219    MDM   5811.96  0.743  0.860  0.868  0.993  0.954  1.093 -0.18  M0.0   0.76   4.5   3830  P-
PM I00385+5127    MDM   5811.97  0.474  0.723  0.530  0.950  0.780  0.964  2.90  M3.0   0.94   5.0   3530  P-
PM I00389+3036    MDM   5812.81  0.526  0.773  0.546  0.959  0.776  1.011  2.43  M2.5   1.10   5.0   3690  --
PM I00427+4349    MDM   5815.87  0.498  0.746  0.532  0.951  0.785  0.984  2.67  M2.5   1.02   5.0   3600  --
PM I00428+3532    MDM   5838.84  0.587  0.788  0.711  0.954  0.845  0.970  1.51  M1.5   0.83   4.5   3560  P-
PM I00429+2239    MDM   4790.71  0.745  0.872  0.835  0.952  0.942  0.955 -0.10  M0.0   1.00   4.5   3700  --
PM I00443+1237    UH22  5791.14  0.438  0.735  0.439  0.928  0.701  0.824  3.41  M3.5   1.08   4.5   3290  P-
PM I00458+5233    MDM   5812.00                                                  G/K                       --
PM I00463+3522    MDM   5815.88  0.591  0.790  0.669  0.967  0.857  1.020  1.54  M1.5   0.97   4.5   3550  --
PM I00468+1603    MDM   4791.77  0.542  0.785  0.582  0.937  0.836  0.931  2.02  M2.0   1.08   4.5   3520  --
PM I00478+0601    UH22  5796.02  0.736  0.860  0.848  0.978  0.965  0.988 -0.17  M0.0   0.86   4.5   3730  --
PM I00483+7116    MDM   5812.95  0.735  0.863  0.844  0.989  0.910  1.114  0.10  M0.0   0.88   4.5   3840  --
PM I00485+4244    UH22  5954.72  0.762  0.889  0.878  0.977  0.969  0.982 -0.48  K7.5   0.85   4.5   3780  --
PM I00487+2701    UH22  5796.06  0.505  0.753  0.558  0.947  0.823  0.902  2.42  M2.5   0.99   5.0   3480  P-
PM I00505+2449S   UH22  6195.93  0.405  0.651  0.439  0.000  0.690  0.000  4.02  M4.0   0.91   4.9   3246  PM
PM I00511+2234    UH22  5796.05  0.561  0.782  0.648  0.955  0.874  0.941  1.66  M1.5   0.94   4.5   3470  --
PM I00514+5818    MDM   5838.84  0.717  0.861  0.847  0.974  0.898  1.024  0.21  M0.0   0.80   4.5   3660  --
PM I00520+2034    MDM   5182.66  0.630  0.803  0.723  0.977  0.914  0.939  0.98  M1.0   0.93   4.5   3560  --
PM I00521+0648    UH22  5796.02  0.710  0.857  0.822  0.977  0.961  0.985 -0.00  M0.0   0.90   4.5   3650  --
PM I00532+1903    UH22  5796.04  0.494  0.740  0.545  0.945  0.807  0.894  2.61  M2.5   0.97   4.5   3450  --
PM I00538+4556    MDM   4793.67  0.759  0.885  0.799  0.955  0.956  1.001 -0.19  M0.0   1.35   4.5   3850  --
PM I00560+4153W   MDM   5818.90  0.801  0.873  0.887  0.990  0.928  1.058 -0.29  K7.5   0.86   4.5   3860  --
PM I00560+7257    MDM   5812.96                                                  G/K                       --
PM I00570+4505    MDM   4011.84  0.458  0.720  0.492  0.941  0.743  0.891  3.18  M3.0   0.98   5.0   3380  --
PM I00577+0551    UH22  5796.03  0.727  0.866  0.838  0.977  0.968  0.994 -0.17  M0.0   0.90   4.5   3700  --
PM I01007+2356    UH22  5796.05  0.784  0.890  0.890  0.975  0.974  1.000 -0.59  K7.5   0.84   4.5   3900  --
PM I01013+6121    MDM   4794.69  0.526  0.770  0.568  0.932  0.836  0.918  2.18  M2.0   1.04   4.5   3470  P-
PM I01025+7140    MDM   5093.86  0.485  0.747  0.491  0.934  0.737  0.904  2.95  M3.0   1.08   5.0   3400  --
PM I01026+6220    MDM   4795.68  0.575  0.791  0.632  0.949  0.864  0.943  1.65  M1.5   1.04   4.5   3590  P-
PM I01032+2005W   UH22  6116.13  0.524  0.788  0.624  0.000  0.845  0.000  1.92  M2.0   0.95   4.5   3291  PM
PM I01033+6221    UH22  5790.07  0.347  0.619  0.317  0.873  0.517  0.675  5.07  M5.0   1.00   4.5   2940  P-
PM I01036+4051    MDM   5846.88  0.757  0.870  0.870  0.987  0.933  0.981 -0.16  M0.0   0.82   4.5   3690  --
PM I01041+1051E   UH22  5847.90  0.622  0.817  0.717  0.969  0.915  0.958  0.94  M1.0   0.96   4.5   3530  --
PM I01065+1152    UH22  5050.12  0.758  0.881  0.847  0.982  0.986  0.979 -0.45  K7.5   1.01   5.0   3900  --
PM I01066+1516    UH22  5796.04  0.549  0.786  0.605  0.962  0.839  0.913  1.92  M2.0   1.04   5.0   3440  P-
PM I01078+1252    UH22  5796.08  0.560  0.785  0.638  0.955  0.869  0.929  1.69  M1.5   0.97   5.0   3550  --
PM I01116+1205W   UH22  5796.08  0.537  0.764  0.635  0.955  0.871  0.939  1.88  M2.0   0.89   4.5   3460  --
PM I01119+0455    UH22  5817.00  0.433  0.697  0.481  0.932  0.738  0.827  3.44  M3.5   0.93   5.0   3280  P-
PM I01133+5855    MDM   4011.86  0.607  0.798  0.711  0.974  0.868  1.015  1.30  M1.5   0.90   4.5   3560  --
PM I01148+2519    MDM   4790.73  0.571  0.800  0.611  0.939  0.846  0.935  1.73  M1.5   1.11   5.0   3610  -M
PM I01161+6009    MDM   4794.70  0.676  0.844  0.744  0.959  0.928  0.968  0.51  M0.5   1.11   4.5   3640  --
PM I01178+0528    UH22  5796.10  0.615  0.813  0.697  0.965  0.912  0.958  1.04  M1.0   1.00   4.5   3520  P-
PM I01178+2840    MDM   4789.70  0.614  0.814  0.706  0.946  0.915  0.940  1.00  M1.0   0.97   4.5   3550  P-
PM I01200+3859W   MDM   5838.85                                                  G/K                       P-
PM I01214+2419    MDM   4790.74  0.751  0.885  0.816  0.952  0.957  0.990 -0.22  M0.0   1.20   4.5   3840  --
PM I01221+2209    MDM   3230.03  0.383  0.650  0.365  0.890  0.639  0.818  4.41  M4.5   1.00   5.0   3140  --
PM I01226+1245N   UH22  5789.10  0.736  0.878  0.834  0.983  0.967  0.982 -0.24  M0.0   0.99   4.5   3800  --
PM I01244+1251    UH22  5847.91  0.833  0.914  0.921  0.987  0.987  1.003 -0.98  K7.0   0.84   4.5   4100  --
PM I01246+5248    MDM   4794.71                                                  G/K                       --
PM I01256+0945    UH22  5796.09  0.419  0.691  0.424  0.923  0.705  0.813  3.74  M3.5   1.00   5.0   3210  P-
PM I01266+1122N   UH22  5796.09  0.735  0.869  0.834  0.979  0.965  0.978 -0.18  M0.0   0.96   4.5   3740  --
PM I01266+1122S   UH22  5796.09  0.740  0.870  0.840  0.973  0.963  0.983 -0.20  M0.0   0.94   4.5   3740  --
PM I01282+6946    MDM   5812.97                                                  G/K                       --
PM I01327+2059    MDM   4790.74  0.567  0.793  0.606  0.932  0.856  0.934  1.75  M2.0   1.10   4.5   3600  --
PM I01335+7118    MDM   5812.98                                                  G/K                       --
PM I01373+6105    MDM   5813.94  0.573  0.800  0.630  0.966  0.831  1.001  1.74  M1.5   1.06   5.0   3610  --
PM I01376+1835    MDM   5181.64                                                  G/K                       --
PM I01383+5713    MDM   5095.87  0.480  0.750  0.519  0.934  0.822  0.916  2.61  M2.5   1.02   5.0   3540  P-
PM I01384+0039    UH22  5052.01  0.542  0.781  0.604  0.953  0.835  0.918  1.99  M2.0   1.01   5.0   3490  P-
PM I01407+5403    MDM   5812.01                                                  G/K                       --
PM I01432+2750    MDM   2975.69  0.671  0.838  0.742  0.968  0.922  0.956  0.59  M0.5   1.07   4.5   3640  PM
PM I01433+0419    MDM   2975.70  0.504  0.756  0.554  0.933  0.785  0.873  2.54  M2.5   1.00   5.0   3430  P-
PM I01437+3458    MDM   5815.90                                                  G/K                       --
PM I01453+4632    MDM   4793.71  0.528  0.762  0.584  0.936  0.853  0.917  2.11  M2.0   0.99   5.0   3640  --
PM I01480+2112    UH22  5052.04  0.491  0.746  0.537  0.946  0.799  0.887  2.64  M2.5   0.99   4.5   3380  P-
PM I01486+3306    MDM   5815.91                                                  G/K                       --
PM I01488+4747    MDM   4794.72  0.659  0.840  0.710  0.948  0.911  0.988  0.74  M0.5   1.17   4.5   3630  --
PM I01504+1817S   UH22  5954.71  0.749  0.883  0.852  0.975  0.956  0.968 -0.28  K7.5   0.95   4.5   3830  PM
PM I01518+6426    MDM   5182.64  0.509  0.742  0.556  0.933  0.800  0.865  2.55  M2.5   0.98   5.0   3530  P-
PM I01544+5741S   MDM   4412.81  0.424  0.694  0.449  0.914  0.710  0.832  3.64  M3.5   0.97   5.0   3270  --
PM I01556+0252    UH22  5052.06  0.596  0.816  0.650  0.961  0.870  0.940  1.38  M1.5   1.11   5.0   3550  --
PM I01567+2948    UH22  5817.01  0.781  0.894  0.861  0.977  0.967  0.988 -0.50  K7.5   1.06   5.0   4000  --
PM I01576+4742    MDM   4794.74  0.654  0.837  0.718  0.960  0.927  0.968  0.68  M0.5   1.11   4.5   3630  --
PM I01592+0331    UH22  5052.06  0.652  0.833  0.753  0.968  0.932  0.972  0.60  M0.5   0.96   4.5   3560  P-
PM I01593+5831    MDM   5094.89  0.426  0.674  0.394  0.919  0.657  0.883  4.00  M4.0   1.04   5.0   3290  P-
PM I02002+1303    MDM   4107.70  0.356  0.632  0.335  0.948  0.598  0.763  4.77  M5.0   0.99   5.0   3130  -M
PM I02003+2636    MDM   4789.74                                                  G/K                       --
PM I02015+6346    MDM   4794.73  0.503  0.770  0.501  0.940  0.771  0.932  2.65  M2.5   1.15   5.0   3600  P-
PM I02024+1034    UH22  5052.07  0.377  0.624  0.400  0.915  0.671  0.788  4.41  M4.5   0.91   4.5   3100  --
PM I02028+0447    MDM   5099.92  0.427  0.719  0.453  0.876  0.696  0.823  3.52  M3.5   1.01   5.0   3280  --
PM I02055+0541W   UH22  6116.13  0.614  0.811  0.697  0.000  0.883  0.000  1.18  M1.0   1.00   4.5   3616  --
PM I02069+4511    MDM   5815.92  0.745  0.857  0.857  0.991  0.953  1.077 -0.13  M0.0   0.82   4.5   3800  PM
PM I02070+4938    MDM   2895.96  0.450  0.705  0.488  0.930  0.760  0.850  3.25  M3.5   0.96   5.0   3380  -M
PM I02082+8013    MDM   2658.56  0.769  0.870  0.865  0.975  0.931  1.031 -0.17  M0.0   0.89   5.0   3860  --
PM I02088+4926    MDM   4416.79  0.412  0.670  0.444  0.908  0.722  0.823  3.79  M4.0   0.93   5.0   3270  P-
PM I02115+2046    MDM   4790.76  0.666  0.844  0.733  0.949  0.921  0.956  0.60  M0.5   1.12   4.5   3640  --
PM I02116+1833    UH22  5817.02  0.454  0.740  0.447  0.934  0.729  0.836  3.23  M3.0   1.10   5.0   3380  -M
PM I02123+0334    UH22  5817.10  0.577  0.814  0.626  0.964  0.859  0.932  1.55  M1.5   1.12   5.0   3650  --
PM I02146+5536    MDM   5812.02                                                  G/K                       --
PM I02153+0729    MDM   2659.60  0.586  0.796  0.640  0.967  0.844  0.972  1.65  M1.5   1.06   4.5   3570  --
PM I02180+5616    MDM   5814.97  0.717  0.846  0.845  0.984  0.957  1.086  0.01  M0.0   0.77   5.0   3760  --
PM I02185+2047    UH22  5817.02  0.496  0.744  0.549  0.951  0.821  0.899  2.52  M2.5   0.97   5.0   3500  -M
PM I02186+1218    MDM   4108.70  0.506  0.746  0.565  0.988  0.791  0.858  2.54  M2.5   0.96   4.5   3540  --
PM I02189+3513    MDM   4794.76  0.695  0.841  0.769  0.947  0.943  0.984  0.35  M0.5   1.05   4.5   3700  --
PM I02190+3521    MDM   2975.72  0.432  0.723  0.421  0.912  0.680  0.805  3.60  M3.5   1.08   5.0   3280  PM
PM I02204+3747W   MDM   4414.83  0.488  0.748  0.530  0.932  0.777  0.892  2.72  M2.5   1.01   5.0   3520  P-
PM I02222+4752    MDM   5093.91  0.679  0.830  0.747  0.954  0.920  1.008  0.61  M0.5   1.05   4.5   3650  P-
PM I02230+1810    MDM   4791.82  0.703  0.859  0.764  0.954  0.937  0.992  0.26  M0.5   1.18   4.5   3700  --
PM I02234+2244    UH22  5817.98  0.656  0.822  0.765  0.964  0.920  0.955  0.67  M0.5   0.89   4.5   3600  --
PM I02239+1812    UH22  5817.03                                                  G/K                       --
PM I02247+2558    MDM   4790.76  0.629  0.831  0.694  0.938  0.896  0.946  0.98  M1.0   1.10   4.5   3560  P-
PM I02251+5504    MDM   4794.77  0.683  0.849  0.772  0.950  0.926  0.971  0.41  M0.5   1.03   4.5   3640  --
PM I02254+2440    UH22  5817.02  0.541  0.783  0.582  0.953  0.828  0.898  2.06  M2.0   1.07   5.0   3650  --
PM I02283+2159    UH22  5817.04  0.637  0.820  0.750  0.966  0.926  0.958  0.75  M0.5   0.89   4.5   3580  --
PM I02287+1538    UH22  5817.05  0.544  0.773  0.610  0.950  0.839  0.901  1.99  M2.0   0.98   5.0   3550  --
PM I02289+1205    UH22  5817.05  0.495  0.748  0.545  0.941  0.811  0.892  2.55  M2.5   0.99   5.0   3470  P-
PM I02289+2236    UH22  5842.98  0.561  0.831  0.553  0.967  0.802  0.891  1.89  M2.0   1.35   4.5   3560  --
PM I02292+1932    MDM   4416.80  0.509  0.744  0.593  0.927  0.771  0.843  2.54  M2.5   0.90   5.0   3400  --
PM I02301+2537    UH22  5817.03  0.793  0.899  0.882  0.985  0.978  0.990 -0.67  K7.5   0.97   4.5   4050  -M
PM I02330+0749    UH22  5076.00  0.553  0.791  0.607  0.948  0.824  0.916  1.93  M2.0   1.05   5.0   3600  --
PM I02336+2455    MDM   2975.73  0.383  0.671  0.365  0.900  0.630  0.754  4.31  M4.5   1.03   5.0   3130  P-
PM I02341+6843    MDM   5812.99                                                  G/K                       --
PM I02345+5636    MDM   5093.93  0.562  0.771  0.612  0.940  0.842  0.987  1.93  M2.0   1.01   4.5   3540  -M
PM I02356+6852    MDM   5812.99                                                  G/K                       --
PM I02358+2013    MDM   4790.78  0.548  0.785  0.593  0.929  0.841  0.909  1.95  M2.0   1.06   4.5   3540  P-
PM I02362+0652    UH22  5817.07  0.402  0.702  0.387  0.910  0.642  0.761  3.99  M4.0   1.06   4.5   3130  --
PM I02367+3204W   MDM   5815.93  0.418  0.682  0.451  0.928  0.704  0.847  3.74  M3.5   0.94   5.0   3270  P-
PM I02419+4334    MDM   5815.95  0.650  0.813  0.770  0.985  0.907  1.015  0.79  M1.0   0.83   4.5   3570  --
PM I02424+1814    UH22  5817.04  0.603  0.823  0.650  0.960  0.875  0.935  1.29  M1.5   1.15   4.5   3600  --
PM I02441+4913W   UH22  5789.11  0.566  0.797  0.644  0.957  0.864  0.927  1.61  M1.5   1.00   4.5   3580  --
PM I02442+2531    UH22  5842.97  0.465  0.750  0.520  0.947  0.786  0.852  2.79  M3.0   0.99   5.0   3360  -M
PM I02443+1057W   UH22  5817.06  0.678  0.835  0.745  0.953  0.855  0.897  0.87  M1.0   1.08   4.5   3630  --
PM I02456+4456    MDM   5847.92  0.675  0.848  0.759  0.968  0.922  0.975  0.49  M0.5   1.05   4.5   3640  P-
PM I02479+2842    MDM   4790.79  0.740  0.878  0.843  0.952  0.968  0.983 -0.28  K7.5   0.96               --
PM I02487+0002    UH22  5076.03  0.652  0.837  0.746  0.967  0.912  0.973  0.68  M0.5   1.00   4.5   3560  --
PM I02524+2658    UH22  5843.01  0.614  0.823  0.690  0.955  0.889  0.937  1.11  M1.0   1.05   4.5   3600  P-
PM I02525+5832    MDM   4794.78                                                  G/K                       --
PM I02530+1652    MDM   3228.03  0.230  0.560  0.124  0.820  0.261  0.464  6.80  M7.0   1.10               --
PM I02534+1724    UH22  5817.04  0.440  0.704  0.481  0.935  0.768  0.860  3.28  M3.5   0.95   5.0   3240  --
PM I02556+2652S   UH22  5844.98  0.754  0.886  0.844  0.977  0.968  0.966 -0.36  K7.5   1.04   4.5   3840  P-
PM I02556+2807    MDM   4790.80                                                  G/K                       --
PM I02565+5526N   MDM   2976.71  0.501  0.764  0.506  0.954  0.771  0.914  2.67  M2.5   1.12   5.0   3600  P-
PM I02565+5526S   MDM   2976.71  0.633  0.831  0.683  0.964  0.896  0.937  1.00  M1.0   1.15   4.5   3560  P-
PM I03014+3321    MDM   4789.78  0.725  0.866  0.807  0.956  0.945  0.965  0.03  M0.0   1.06   4.5   3700  --
PM I03040+7233    MDM   5098.95  0.749  0.894  0.868  0.929  0.955  1.011 -0.38  K7.5   0.89   4.5   3800  --
PM I03047+6144    UH22  5817.08  0.471  0.752  0.478  0.935  0.739  0.855  3.00  M3.0   1.09   5.0   3480  P-
PM I03095+4543    MDM   5093.95  0.558  0.770  0.603  0.937  0.827  0.951  2.03  M2.0   1.02   4.5   3550  P-
PM I03101+5504    MDM   5814.98                                                  G/K                       --
PM I03102+0554    UH22  5076.06  0.498  0.749  0.554  0.946  0.812  0.906  2.51  M2.5   0.98   5.0   3500  P-
PM I03104+5826    MDM   5814.99  0.564  0.784  0.645  0.954  0.848  1.000  1.75  M2.0   0.96   4.5   3580  P-
PM I03118+1940    MDM   4413.85  0.688  0.840  0.785  0.967  0.916  0.995  0.46  M0.5   0.95   4.5   3650  --
PM I03119+6131    MDM   5813.95  0.767  0.874  0.839  0.984  0.939  1.059 -0.16  M0.0   1.08   4.5   3860  P-
PM I03122+2951    UH22  5817.99  0.761  0.874  0.862  0.978  0.958  0.978 -0.30  K7.5   0.90   4.5   3900  --
PM I03133+0446S   MDM   4107.74  0.366  0.666  0.309  0.948  0.544  0.770  4.71  M4.5   1.09   5.0   3130  --
PM I03136+6521    MDM   5093.96  0.592  0.781  0.690  0.939  0.881  1.000  1.44  M1.5   0.89   4.5   3540  --
PM I03145+5926    MDM   4412.85  0.490  0.745  0.542  0.941  0.774  0.919  2.72  M2.5   0.98   5.0   3530  --
PM I03147+4831    MDM   5815.96  0.586  0.793  0.677  0.975  0.864  1.000  1.49  M1.5   0.94   4.5   3570  PM
PM I03162+5810    MDM   2976.76  0.556  0.789  0.606  0.942  0.851  0.915  1.83  M2.0   1.06   4.5   3590  P-
PM I03168+8205    MDM   5098.95  0.649  0.843  0.787  0.929  0.923  1.024  0.51  M0.5   0.84   4.5   3670  --
PM I03172+4522    MDM   4414.87  0.464  0.737  0.501  0.913  0.747  0.840  3.03  M3.0   1.01   5.0   3380  --
PM I03174+6403Nw  MDM   5813.96  0.755  0.862  0.849  0.978  0.946  1.049 -0.13  M0.0   0.92   5.0   3860  --
PM I03177+2515    MDM   4790.81  0.562  0.803  0.579  0.937  0.843  0.956  1.83  M2.0   1.18   5.0   3550  P-
PM I03181+3815    MDM   4789.82  0.595  0.809  0.643  0.941  0.887  0.958  1.37  M1.5   1.11   4.5   3550  PM
PM I03185+1018    UH22  5076.08  0.579  0.794  0.656  0.959  0.873  0.940  1.52  M1.5   0.99   5.0   3550  --
PM I03186+3239    UH22  5077.99  0.624  0.817  0.714  0.972  0.913  0.960  0.95  M1.0   0.98   4.5   3540  PM
PM I03191+7328    MDM   5813.00                                                  G/K                       --
PM I03204+7225    MDM   5813.00                                                  G/K                       --
PM I03207+3943    MDM   5815.97  0.585  0.785  0.684  0.974  0.874  0.993  1.48  M1.5   0.90   4.5   3580  -M
PM I03213+7958    MDM   5813.01  0.528  0.759  0.603  0.966  0.832  1.003  2.16  M2.0   0.94   4.5   3460  P-
PM I03219+0940    UH22  5955.76                                                  G/K                       --
PM I03224+2709    MDM   4790.81  0.748  0.878  0.805  0.953  0.962  0.999 -0.18  M0.0   1.23   4.5   3850  P-
PM I03233+1141    UH22  5076.09  0.445  0.699  0.489  0.932  0.760  0.866  3.30  M3.5   0.94   4.5   3350  P-
PM I03241+2347    MDM   4790.82  0.587  0.797  0.649  0.929  0.859  0.927  1.56  M1.5   1.04   4.5   3590  PM
PM I03242+2346    MDM   4011.94  0.525  0.772  0.569  0.959  0.809  0.990  2.27  M2.5   1.04   4.5   3550  P-
PM I03247+4447    MDM   4794.80  0.590  0.805  0.648  0.945  0.870  0.932  1.46  M1.5   1.06   4.5   3590  --
PM I03272+2723    UH22  5817.99  0.626  0.814  0.722  0.963  0.897  0.943  1.01  M1.0   0.95   4.5   3550  --
PM I03276+0956    UH22  5817.06  0.750  0.877  0.848  0.970  0.962  0.985 -0.28  K7.5   0.96   4.5   3970  P-
PM I03278+5119    MDM   5815.00                                                  G/K                       --
PM I03279+2942    UH22  5817.99                                                  G/K                       --
PM I03280+2201    MDM   4790.82  0.769  0.884  0.804  0.964  0.954  0.998 -0.22  M0.0   1.37   4.5   3840  --
PM I03284+3515    MDM   3763.61  0.553  0.784  0.619  0.922  0.844  0.900  1.86  M2.0   1.00   4.5   3470  --
PM I03301+7731    MDM   5813.02                                                  G/K                       --
PM I03310+3750    UH22  5078.00  0.694  0.860  0.790  0.975  0.933  0.973  0.24  M0.0   1.02   4.5   3650  --
PM I03317+1419    UH22  5078.01  0.502  0.749  0.559  0.951  0.821  0.909  2.45  M2.5   0.97   5.0   3480  P-
PM I03319+4912    UH22  5954.77                                                  G/K                       --
PM I03322+4914S   MDM   5094.94  0.707  0.827  0.805  0.974  0.936  1.019  0.34  M0.5   0.88   4.5   3650  --
PM I03330+0859    UH22  5817.06                                                  G/K                       --
PM I03331+3301    UH22  5954.86                                                  G/K                       --
PM I03332+4615S   UH22  5789.14  0.762  0.873  0.835  0.970  0.913  0.945 -0.01  M0.0   1.08   4.5   3830  --
PM I03340+1123    UH22  5847.92                                                  G/K                       --
PM I03340+5835    MDM   4412.87  0.687  0.849  0.782  0.965  0.887  1.002  0.55  M0.5   0.99   4.5   3650  --
PM I03344+0843    UH22  5847.93                                                  G/K                       --
PM I03377+1042    UH22  5817.10                                                  G/K                       --
PM I03388+5459    MDM   5815.01                                                  G/K                       --
PM I03394+2458    MDM   4413.87  0.439  0.707  0.471  0.914  0.743  0.853  3.37  M3.5   0.97   5.0   3380  P-
PM I03396+2528W   UH22  5818.00  0.462  0.738  0.473  0.932  0.728  0.833  3.15  M3.0   1.06   5.0   3400  P-
PM I03416+5513    MDM   4794.80  0.727  0.864  0.806  0.955  0.939  0.979  0.07  M0.0   1.07   4.5   3700  --
PM I03419+5113    MDM   4794.81                                                  G/K                       --
PM I03433+3401    MDM   5815.98                                                  G/K                       --
PM I03437+1640    UH22  5818.00  0.584  0.798  0.673  0.958  0.874  0.936  1.44  M1.5   0.96   5.0   3540  P-
PM I03438+1640    UH22  5818.01  0.702  0.860  0.808  0.976  0.946  0.978  0.11  M0.0   0.95   4.5   3760  P-
PM I03445+3458    MDM   5815.99  0.758  0.869  0.860  0.979  0.944  1.053 -0.19  M0.0   0.88   5.0   3860  --
PM I03454+7259N   MDM   2655.65  0.600  0.803  0.670  0.939  0.864  0.917  1.41  M1.5   1.02   4.5   3540  --
PM I03455+7018    MDM   5098.98  0.608  0.827  0.721  0.914  0.892  0.933  1.02  M1.0   0.94   4.5   3540  --
PM I03459+1442    MDM   4794.83  0.610  0.820  0.643  0.958  0.880  0.973  1.29  M1.5   1.18   4.5   3640  --
PM I03463+2612    MDM   4790.83  0.697  0.850  0.764  0.942  0.951  0.955  0.26  M0.5   1.12   4.5   3700  P-
PM I03466+8207    MDM   5813.97  0.634  0.804  0.747  1.004  0.902  1.100  0.96  M1.0   0.86   4.5   3700  --
PM I03479+0247    MDM   4794.84  0.645  0.834  0.704  0.947  0.913  0.985  0.82  M1.0   1.13   4.5   3630  P-
PM I03486+7332    MDM   5813.98  0.554  0.772  0.657  0.959  0.858  0.997  1.78  M2.0   0.88   4.5   3550  P-
PM I03505+6327    MDM   5099.00  0.569  0.812  0.674  0.907  0.857  0.902  1.48  M1.5   0.95   4.5   3510  P-
PM I03507+7635    MDM   5813.99  0.776  0.878  0.879  0.984  0.934  1.058 -0.28  K7.5   0.85   5.0   3850  --
PM I03519+3946    MDM   5816.00  0.754  0.860  0.844  0.984  0.945  1.053 -0.10  M0.0   0.94   5.0   3860  --
PM I03526+1701    UH22  5818.01  0.354  0.643  0.338  0.884  0.573  0.717  4.77  M5.0   1.00   4.5   2990  P-
PM I03531+6234    MDM   3764.57  0.466  0.723  0.509  0.916  0.763  0.839  3.04  M3.0   0.97   5.0   3400  --
PM I03542+0833    UH22  5078.05  0.685  0.851  0.784  0.973  0.941  0.970  0.29  M0.5   0.98   4.5   3650  --
PM I03555+5444    MDM   5815.02                                                  G/K                       --
PM I03557+4323    MDM   5816.00                                                  G/K                       --
PM I03567+5333    MDM   2976.77  0.608  0.819  0.666  0.957  0.872  0.913  1.28  M1.5   1.10   4.5   3570  P-
PM I03586+5201    MDM   5094.96  0.636  0.805  0.674  0.965  0.898  1.021  1.14  M1.0   1.12   4.5   3560  --
PM I03598+2605    MDM   2976.78  0.462  0.739  0.469  0.928  0.730  0.822  3.15  M3.0   1.07   5.0   3400  PM
PM I04006+3048    UH22  5644.72                                                  G/K                       --
PM I04018+0939    UH22  5817.11                                                  G/K                       --
PM I04042+2634    MDM   3765.58  0.776  0.884  0.862  0.957  0.952  1.016 -0.36  K7.5   0.99   5.0   3860  --
PM I04062+1707    MDM   4793.82                                                  G/K                       --
PM I04077+1413    MDM   4793.82  0.735  0.864  0.777  0.963  0.958  0.994  0.02  M0.0   1.26   4.5   3850  --
PM I04086+3338    MDM   4789.87  0.629  0.824  0.700  0.944  0.909  0.944  0.95  M1.0   1.06   4.5   3560  PM
PM I04120+6234    MDM   2653.71                                                  G/K                       --
PM I04129+5236    MDM   2976.82  0.396  0.704  0.357  0.898  0.589  0.745  4.19  M4.0   1.10   5.0   3140  P-
PM I04137+4737    MDM   4414.88  0.507  0.773  0.518  0.941  0.773  0.931  2.57  M2.5   1.13   5.0   3600  --
PM I04139+8255    MDM   5099.02  0.686  0.863  0.846  0.916  0.926  0.939  0.15  M0.0   0.73   4.5   3590  P-
PM I04148+2745    MDM   4413.87  0.451  0.711  0.477  0.923  0.745  0.860  3.28  M3.5   0.99   5.0   3380  --
PM I04151+2306    UH22  5847.96                                                  G/K                       --
PM I04159+3019    UH22  5644.73                                                  G/K                       --
PM I04167+5755    MDM   5815.02                                                  G/K                       --
PM I04187+1732    UH22  5818.02  0.683  0.852  0.776  0.970  0.922  0.955  0.41  M0.5   1.01   4.5   3700  --
PM I04188+0123    UH22  5818.06  0.537  0.776  0.603  0.954  0.840  0.910  2.01  M2.0   0.99   5.0   3610  --
PM I04197+4745    MDM   5818.91  0.722  0.840  0.845  0.996  0.948  1.101  0.07  M0.0   0.77   5.0   3770  --
PM I04199+3629    MDM   2895.99  0.579  0.791  0.634  0.971  0.873  0.956  1.59  M1.5   1.04   4.5   3580  --
PM I04203+1112    UH22  5817.11                                                  G/K                       --
PM I04205+1449    UH22  5847.96                                                  G/K                       --
PM I04218+2728    UH22  5867.07                                                  G/K                       --
PM I04219+7508    MDM   3764.61  0.484  0.744  0.531  0.927  0.775  0.911  2.77  M3.0   0.99   5.0   3530  P-
PM I04224+7401    MDM   5814.00  0.566  0.779  0.649  0.968  0.862  0.995  1.71  M1.5   0.94   4.5   3570  -M
PM I04225+1031    MDM   3765.60  0.454  0.726  0.464  0.930  0.702  0.874  3.34  M3.5   1.04   5.0   3400  --
PM I04234+4934    MDM   4414.89  0.527  0.762  0.574  0.940  0.817  0.923  2.28  M2.5   1.01   5.0   3540  --
PM I04248+1552    UH22  5818.03  0.667  0.833  0.766  0.960  0.900  0.942  0.67  M0.5   0.95   4.5   3650  --
PM I04248+3226    MDM   4789.88  0.515  0.762  0.551  0.928  0.828  0.897  2.33  M2.5   1.04   5.0   3550  P-
PM I04251+5131    MDM   5094.98  0.576  0.779  0.622  0.959  0.837  0.972  1.84  M2.0   1.04   4.5   3540  --
PM I04267+2114    UH22  5818.03  0.796  0.897  0.898  0.983  0.973  0.995 -0.67  K7.5   0.84   5.0   4100  --
PM I04274+2022    UH22  5818.03  0.571  0.790  0.653  0.965  0.881  0.941  1.54  M1.5   0.97   5.0   3550  --
PM I04276+3007    UH22  5954.77                                                  G/K                       --
PM I04279+3556    MDM   5818.92                                                  G/K                       --
PM I04284+1741    UH22  5818.04  0.547  0.763  0.617  0.948  0.815  0.887  2.11  M2.0   0.95   5.0   3590  --
PM I04288+1045    UH22  5817.11  0.718  0.866  0.818  0.976  0.956  0.980 -0.04  M0.0   0.98   4.5   3800  --
PM I04302+7049    MDM   5838.95  0.576  0.785  0.651  0.983  0.854  1.000  1.67  M1.5   0.97   4.5   3570  --
PM I04311+5858    UH22  5639.73  0.418  0.715  0.412  0.909  0.624  0.756  3.84  M4.0   1.06   4.5   3100  --
PM I04312+4217    MDM   4791.85  0.509  0.753  0.571  0.920  0.814  0.864  2.40  M2.5   0.97   5.0   3530  --
PM I04313+4712    MDM   5818.93                                                  G/K                       --
PM I04326+0951    UH22  5817.12  0.597  0.792  0.675  0.954  0.853  0.906  1.52  M1.5   0.97   5.0   3550  --
PM I04328+2852    UH22  5847.97                                                  G/K                       --
PM I04329+0006S   UH22  5818.06  0.606  0.804  0.703  0.967  0.903  0.950  1.14  M1.0   0.93   4.5   3500  -M
PM I04329+3645W   UH22  5954.86                                                  G/K                       --
PM I04331+4730    MDM   5818.94                                                  G/K                       --
PM I04333+2359    UH22  5818.04  0.491  0.732  0.543  0.929  0.765  0.862  2.81  M3.0   0.96   4.5   3460  --
PM I04333+3736    MDM   5818.95                                                  G/K                       --
PM I04339+0020W   MDM   4794.87                                                  G/K                       --
PM I04348+2023    UH22  5817.14  0.816  0.903  0.898  0.977  0.955  0.979 -0.66  K7.5   0.95   4.5   4150  --
PM I04350+0839    UH22  5817.12  0.659  0.824  0.757  0.962  0.897  0.933  0.78  M1.0   0.94   4.5   3600  --
PM I04366+2757    UH22  5644.74                                                  G/K                       --
PM I04369+5921    UH22  5639.73  0.524  0.764  0.596  0.954  0.831  0.906  2.17  M2.0   0.96   4.5   3450  --
PM I04371+1556    MDM   3765.62                                                  G/K                       --
PM I04376+5253    MDM   4791.86                                                  G/K                       P-
PM I04382+2813    MDM   4108.81  0.381  0.640  0.394  0.943  0.669  0.746  4.33  M4.5   0.94   5.0   3140  P-
PM I04389+3536    MDM   5818.96                                                  G/K                       --
PM I04401+0132    UH22  5818.06  0.679  0.850  0.740  0.974  0.898  0.951  0.62  M0.5   1.16   4.5   3740  --
PM I04407+0213    MDM   3765.62  0.562  0.782  0.645  0.933  0.839  0.930  1.80  M2.0   0.95   4.5   3480  P-
PM I04414+1313    UH22  5818.07  0.681  0.845  0.791  0.974  0.944  0.967  0.30  M0.5   0.92   4.5   3730  --
PM I04414+4053    MDM   4794.88                                                  G/K                       --
PM I04422+5742    MDM   4791.87  0.717  0.863  0.791  0.953  0.926  0.989  0.20  M0.0   1.11   4.5   3700  --
PM I04423+2046    UH22  4884.74  0.555  0.800  0.608  0.950  0.827  0.911  1.86  M2.0   1.08   5.0   3660  -M
PM I04429+0935    UH22  5818.07  0.626  0.821  0.724  0.961  0.903  0.955  0.95  M1.0   0.95   4.5   3560  --
PM I04429+1857    UH22  5817.14  0.523  0.768  0.579  0.949  0.828  0.898  2.21  M2.0   1.00   4.5   3550  PM
PM I04429+2128    UH22  5817.14  0.445  0.719  0.465  0.932  0.736  0.832  3.32  M3.5   1.01   5.0   3300  --
PM I04444+2751    MDM   4790.85  0.576  0.798  0.652  0.922  0.879  0.897  1.50  M1.5   1.00   4.5   3560  P-
PM I04445+2355    UH22  5966.86                                                  G/K                       --
PM I04465+0953    UH22  5847.98                                                  G/K                       --
PM I04467+2602    UH22  5867.08                                                  G/K                       --
PM I04471+0209    MDM   3765.63  0.667  0.833  0.775  0.954  0.918  0.979  0.57  M0.5   0.91   4.5   3640  P-
PM I04473+0627    UH22  5818.08  0.744  0.872  0.848  0.978  0.960  0.984 -0.23  M0.0   0.92   4.5   3940  --
PM I04474+0428    UH22  5818.07  0.729  0.866  0.829  0.981  0.946  0.980 -0.04  M0.0   0.96   4.5   3750  --
PM I04480+1703    UH22  5817.13  0.695  0.849  0.803  0.969  0.931  0.955  0.28  M0.5   0.92   4.5   3730  --
PM I04487+1003    MDM   5098.03  0.448  0.723  0.483  0.864  0.752  0.830  3.19  M3.0   0.99   5.0   3400  --
PM I04499+2341E   UH22  5644.75  0.642  0.805  0.727  0.957  0.861  0.897  1.16  M1.0   0.95   4.5   3580  --
PM I04504+1959    UH22  4884.75  0.577  0.795  0.677  0.959  0.873  0.926  1.48  M1.5   0.92   4.5   3530  --
PM I04510+1458    UH22  5790.14  0.706  0.852  0.806  0.962  0.911  0.959  0.32  M0.5   0.95   4.5   3670  --
PM I04520+0628    UH22  5848.00  0.432  0.722  0.430  0.923  0.686  0.812  3.57  M3.5   1.06   4.5   3260  P-
PM I04539+1924    UH22  5644.76                                                  G/K                       --
PM I04545+3729    MDM   5818.96                                                  G/K                       --
PM I04559+0440W   UH22  5790.14  0.527  0.754  0.608  0.942  0.815  0.905  2.24  M2.0   0.92   4.5   3400  --
PM I04585+5148    MDM   4791.88                                                  G/K                       --
PM I04587+5056    MDM   4791.89  0.640  0.830  0.718  0.951  0.917  0.949  0.80  M1.0   1.04   4.5   3560  P-
PM I04588+4950    MDM   4791.89  0.733  0.878  0.771  0.964  0.956  1.003 -0.02  M0.0   1.35   4.5   3840  P-
PM I04595+0147    UH22  5843.09  0.693  0.843  0.773  0.962  0.907  0.931  0.50  M0.5   1.03   4.5   3640  P-
PM I05006+0711    UH22  5818.09  0.756  0.877  0.847  0.980  0.962  0.988 -0.29  K7.5   0.99   4.5   3900  --
PM I05012+2452    MDM   4790.85  0.543  0.788  0.579  0.933  0.835  0.913  2.01  M2.0   1.10   4.5   3560  P-
PM I05016+1224    UH22  5843.10  0.688  0.851  0.795  0.968  0.937  0.958  0.28  M0.5   0.94   4.5   3650  --
PM I05018+0345    MDM   3765.64  0.588  0.791  0.694  0.941  0.881  0.942  1.38  M1.5   0.89   4.5   3550  P-
PM I05019+0108    MDM   5182.83  0.393  0.665  0.384  0.907  0.630  0.760  4.26  M4.5   1.00   5.0   3160  --
PM I05031+3046    MDM   4789.89  0.773  0.884  0.818  0.960  0.962  0.993 -0.30  K7.5   1.30   4.5   3850  --
PM I05032+2123    MDM   4790.88  0.532  0.769  0.582  0.921  0.831  0.894  2.15  M2.0   1.02   5.0   3460  -M
PM I05033+5307    MDM   5099.03  0.678  0.868  0.791  0.918  0.915  0.950  0.33  M0.5   0.98   4.5   3570  -M
PM I05035+3535    MDM   5818.97                                                  G/K                       --
PM I05060+0420    MDM   3765.65  0.608  0.815  0.693  0.957  0.885  0.983  1.18  M1.0   1.00   4.5   3560  P-
PM I05062+0439    UH22  5867.09  0.395  0.673  0.383  0.902  0.617  0.738  4.24  M4.0   1.01   4.5   3100  --
PM I05076+2730    UH22  5843.11  0.690  0.853  0.796  0.966  0.937  0.962  0.26  M0.5   0.95   4.5   3650  --
PM I05078+1758    MDM   3766.61  0.472  0.716  0.538  0.912  0.783  0.885  2.91  M3.0   0.91   5.0   3440  P-
PM I05088+3601    MDM   5818.97                                                  G/K                       --
PM I05091+1254    UH22  5817.13                                                  G/K                       --
PM I05091+1527    MDM   3766.61  0.483  0.737  0.510  0.937  0.754  0.922  2.92  M3.0   1.02   5.0   3520  P-
PM I05103+0930    UH22  5843.11  0.542  0.786  0.591  0.947  0.814  0.888  2.07  M2.0   1.06   5.0   3540  --
PM I05103+4850    MDM   5095.00  0.534  0.756  0.560  0.956  0.804  0.954  2.36  M2.5   1.05   5.0   3600  P-
PM I05106+2946    MDM   3767.58  0.448  0.715  0.497  0.901  0.760  0.829  3.18  M3.0   0.95   5.0   3380  --
PM I05111+1548    UH22  5817.13  0.646  0.820  0.737  0.963  0.896  0.934  0.89  M1.0   0.96   4.5   3570  --
PM I05113+3632    MDM   5819.94  0.771  0.871  0.853  0.979  0.958  1.033 -0.28  K7.5   0.98   5.0   3860  --
PM I05114+1007    UH22  5642.83  0.622  0.820  0.691  0.964  0.868  0.969  1.19  M1.0   1.06   4.5   3570  --
PM I05127+1939    UH22  5644.76  0.529  0.764  0.610  0.954  0.849  0.920  2.06  M2.0   0.94   4.5   3420  P-
PM I05130+1928    UH22  5966.87                                                  G/K                       --
PM I05153+5532    MDM   5819.95                                                  G/K                       --
PM I05173+4550    MDM   5819.96  0.580  0.788  0.684  0.974  0.869  0.975  1.50  M1.5   0.89   4.5   3570  P-
PM I05173+7210    MDM   5816.01  0.633  0.815  0.697  0.980  0.900  1.071  1.03  M1.0   1.05   4.5   3640  --
PM I05177+0237    UH22  5843.12  0.698  0.855  0.798  0.968  0.945  0.971  0.18  M0.0   0.98   4.5   3700  --
PM I05181+3224    MDM   5819.97                                                  G/K                       --
PM I05195+6454    MDM   5819.98  0.413  0.686  0.417  0.928  0.673  0.864  3.90  M4.0   1.00   5.0   3270  --
PM I05226+7934    MDM   5816.02  0.665  0.819  0.768  0.980  0.913  1.063  0.69  M0.5   0.89   4.5   3660  --
PM I05228+2016    UH22  5644.77  0.520  0.747  0.596  0.948  0.820  0.890  2.32  M2.5   0.92   4.5   3450  --
PM I05280+0938    MDM   4107.81  0.418  0.691  0.427  0.968  0.733  0.780  3.67  M3.5   1.00   5.0   3290  P-
PM I05282+0258N   UH22  5843.12  0.433  0.706  0.510  0.930  0.734  0.840  3.33  M3.5   0.89   5.0   3300  P-
PM I05294+1534E   UH22  5642.80  0.649  0.838  0.747  0.971  0.913  0.964  0.69  M0.5   0.99   4.5   3570  P-
PM I05298+3204    MDM   2976.86  0.503  0.771  0.503  0.966  0.796  0.897  2.55  M2.5   1.15   5.0   3600  PM
PM I05306+1514    MDM   3766.62  0.479  0.725  0.524  0.922  0.768  0.901  2.92  M3.0   0.96   5.0   3450  --
PM I05322+0949    UH22  5642.82  0.402  0.655  0.441  0.925  0.686  0.829  4.01  M4.0   0.91   4.5   3200  P-
PM I05333+0406    UH22  5843.13  0.806  0.902  0.874  0.987  0.979  0.986 -0.70  K7.5   1.12   4.5   4030  --
PM I05333+4448    MDM   5838.96  0.434  0.697  0.465  0.917  0.703  0.899  3.57  M3.5   0.96   5.0   3380  P-
PM I05334+4809    MDM   4794.92  0.715  0.858  0.791  0.963  0.947  0.966  0.13  M0.0   1.08   4.5   3700  --
PM I05337+0156    UH22  5843.13  0.486  0.706  0.569  0.940  0.805  0.877  2.77  M3.0   0.85   4.5   3350  P-
PM I05341+4732    MDM   5838.99  0.503  0.737  0.597  0.944  0.810  0.874  2.46  M2.5   0.87   5.0   3530  --
PM I05341+5112    MDM   5838.97  0.635  0.817  0.761  0.964  0.857  0.955  1.04  M1.0   0.84   4.5   3550  PM
PM I05342+1019N   MDM   3765.67  0.468  0.747  0.496  0.918  0.733  0.864  3.02  M3.0   1.04   5.0   3400  P-
PM I05348+1352    UH22  5642.79  0.433  0.712  0.456  0.926  0.697  0.821  3.52  M3.5   1.00   4.5   3240  P-
PM I05365+1119    UH22  5642.82  0.729  0.864  0.844  0.981  0.949  0.977 -0.08  M0.0   0.86   4.5   3750  P-
PM I05366+1117    UH22  5642.81  0.408  0.669  0.460  0.913  0.671  0.792  3.91  M4.0   0.90   4.5   3140  --
PM I05402+1239    MDM   3765.67  0.587  0.781  0.681  0.938  0.861  0.934  1.56  M1.5   0.90   4.5   3570  PM
PM I05404+2448    UH22  5848.01  0.296  0.581  0.249  0.827  0.401  0.552  5.85  M6.0   1.01   5.0   2750  -M
PM I05415+5329    UH22  5639.74  0.619  0.820  0.720  0.965  0.902  0.942  0.98  M1.0   0.95   4.5   3500  P-
PM I05419+1520    UH22  5843.15  0.697  0.851  0.799  0.972  0.952  0.971  0.17  M0.0   0.95   4.5   3700  P-
PM I05421+1229    UH22  5642.81  0.394  0.694  0.428  0.907  0.617  0.760  4.03  M4.0   0.97   4.5   3100  --
PM I05466+4407    MDM   2976.86  0.424  0.718  0.395  0.918  0.646  0.803  3.80  M4.0   1.10   5.0   3270  P-
PM I05468+6630    MDM   5816.02  0.664  0.816  0.762  0.975  0.910  1.027  0.74  M0.5   0.91   4.5   3660  --
PM I05497+4529    UH22  6015.78                                                  G/K                       --
PM I05530+0443    MDM   3765.72  0.584  0.803  0.643  0.945  0.851  0.955  1.58  M1.5   1.06   4.5   3580  --
PM I05530+2507    MDM   4108.81  0.469  0.729  0.483  0.991  0.795  0.880  2.95  M3.0   1.04   5.0   3530  --
PM I05532+2415    UH22  5644.78  0.562  0.791  0.632  0.954  0.841  0.908  1.78  M2.0   1.01   4.5   3570  PM
PM I05547+1055    MDM   3766.65  0.470  0.712  0.537  0.923  0.776  0.899  2.97  M3.0   0.90   5.0   3530  --
PM I05552+3539    MDM   4790.89                                                  G/K                       --
PM I05558+4036    MDM   5839.01  0.623  0.823  0.736  0.972  0.882  0.994  1.00  M1.0   0.91   4.5   3560  --
PM I05558+6625    UH22  5954.87  0.631  0.827  0.715  0.964  0.899  0.948  0.93  M1.0   1.02   4.5   3540  --
PM I05560+0005S   UH22  5843.15  0.785  0.899  0.877  0.981  0.970  0.986 -0.59  K7.5   0.97   4.5   3900  --
PM I05587+2557    UH22  5644.78  0.630  0.820  0.728  0.968  0.913  0.948  0.88  M1.0   0.95   4.5   3540  --
PM I05596+5835    MDM   4791.92  0.615  0.816  0.681  0.945  0.897  0.962  1.13  M1.0   1.06   4.5   3560  P-
PM I06000+0242    UH22  5845.02  0.391  0.655  0.407  0.909  0.659  0.782  4.21  M4.0   0.95   4.5   3100  --
PM I06005+0254    MDM   4794.94                                                  G/K                       --
PM I06008+6809    MDM   2976.87  0.457  0.734  0.438  0.924  0.714  0.851  3.32  M3.5   1.11   5.0   3400  PM
PM I06011+5935    MDM   4107.82  0.420  0.696  0.418  0.964  0.691  0.802  3.77  M4.0   1.02   5.0   3300  P-
PM I06017+1305    MDM   3766.65  0.492  0.739  0.560  0.929  0.789  0.892  2.65  M2.5   0.93   5.0   3440  --
PM I06025+3707    MDM   4790.90  0.614  0.824  0.649  0.946  0.885  0.950  1.22  M1.0   1.19   4.5   3550  --
PM I06035+1531    UH22  5642.78  0.765  0.881  0.847  0.977  0.931  0.962 -0.18  M0.0   1.04   4.5   3840  --
PM I06071+3332    MDM   3767.60  0.532  0.782  0.567  0.934  0.794  0.915  2.25  M2.0   1.08   5.0   3460  PM
PM I06097+0009    UH22  5845.03  0.726  0.872  0.814  0.975  0.945  0.969 -0.02  M0.0   1.05   5.0   3850  --
PM I06103+8206    MDM   5095.03  0.537  0.750  0.560  0.948  0.807  0.992  2.38  M2.5   1.04   5.0   3520  P-
PM I06105+0225    UH22  5845.03  0.710  0.855  0.797  0.975  0.930  0.963  0.23  M0.0   1.02   4.5   3720  --
PM I06107+2556    MDM   4790.92  0.577  0.804  0.602  0.944  0.866  0.923  1.63  M1.5   1.16   5.0   3540  PM
PM I06109+1019    UH22  5818.14  0.496  0.768  0.529  0.946  0.769  0.875  2.62  M2.5   1.06   5.0   3550  P-
PM I06140+5140    UH22  5639.74  0.440  0.701  0.506  0.933  0.740  0.843  3.32  M3.5   0.90   5.0   3280  P-
PM I06147+4727    MDM   5839.02  0.700  0.842  0.827  0.971  0.910  1.007  0.34  M0.5   0.80   4.5   3650  --
PM I06170+8353    MDM   3764.77  0.426  0.712  0.454  0.905  0.683  0.823  3.59  M3.5   0.99   5.0   3280  --
PM I06181+7506    MDM   4791.93  0.555  0.764  0.633  0.933  0.859  0.922  1.87  M2.0   0.93   4.5   3470  --
PM I06194+1357    UH22  5642.78  0.681  0.846  0.791  0.971  0.932  0.960  0.35  M0.5   0.92   4.5   3750  --
PM I06212+4414    MDM   4412.97  0.537  0.758  0.607  0.942  0.809  0.916  2.22  M2.0   0.95   5.0   3540  P-
PM I06216+1618    MDM   3766.69  0.610  0.803  0.706  0.944  0.886  0.980  1.20  M1.0   0.93   4.5   3560  --
PM I06223+3326    MDM   5839.03  0.640  0.815  0.733  0.972  0.860  1.007  1.09  M1.0   0.95   4.5   3570  --
PM I06237+0502    UH22  5845.04  0.587  0.806  0.657  0.954  0.867  0.929  1.45  M1.5   1.03   4.5   3700  --
PM I06246+2325    UH22  5644.79  0.363  0.646  0.363  0.908  0.631  0.771  4.53  M4.5   0.97   5.0   3060  PM
PM I06253+3515    MDM   5839.04  0.775  0.889  0.900  0.982  0.935  1.034 -0.39  K7.5   0.74   5.0   3860  --
PM I06262+2349    UH22  5644.79  0.586  0.788  0.687  0.955  0.871  0.923  1.47  M1.5   0.90   5.0   3560  --
PM I06277+0923    MDM   4794.95  0.528  0.766  0.570  0.932  0.845  0.921  2.16  M2.0   1.03   4.5   3470  --
PM I06291+2821    UH22  5644.80  0.688  0.848  0.783  0.971  0.932  0.956  0.35  M0.5   0.99   4.5   3700  --
PM I06306+4539    UH22  5639.75  0.636  0.821  0.738  0.970  0.914  0.949  0.83  M1.0   0.94   4.5   3640  --
PM I06310+5002    MDM   4791.94  0.618  0.806  0.696  0.945  0.904  0.959  1.11  M1.0   0.99   4.5   3560  P-
PM I06322+3748    MDM   3767.60  0.610  0.807  0.687  0.944  0.870  0.974  1.30  M1.5   1.00   4.5   3560  --
PM I06345+3130    UH22  5644.82  0.449  0.735  0.480  0.925  0.706  0.821  3.26  M3.5   1.02   5.0   3300  -M
PM I06362+4916    MDM   5816.03  0.788  0.882  0.871  0.981  0.934  1.063 -0.30  K7.5   0.97   5.0   3850  --
PM I06371+1733    UH22  5642.77  0.686  0.847  0.809  0.976  0.957  0.971  0.17  M0.0   0.86   4.5   3640  PM
PM I06400+2835    MDM   3767.60  0.500  0.749  0.557  0.918  0.785  0.880  2.59  M2.5   0.97   5.0   3430  P-
PM I06409+6353    MDM   4791.95  0.780  0.885  0.828  0.969  0.948  0.987 -0.28  K7.5   1.26   5.0   3850  --
PM I06421+0334    UH22  4884.83  0.453  0.732  0.505  0.928  0.727  0.837  3.15  M3.0   0.97   5.0   3300  P-
PM I06438+5108    UH22  5639.77  0.448  0.712  0.485  0.934  0.734  0.835  3.30  M3.5   0.97   5.0   3300  PM
PM I06447+7153    MDM   4791.95  0.643  0.834  0.715  0.947  0.890  0.953  0.90  M1.0   1.08   4.5   3570  P-
PM I06461+3233    UH22  5867.10  0.611  0.815  0.722  0.970  0.932  0.953  0.89  M1.0   0.91   4.5   3500  PM
PM I06464+0521    UH22  5818.12  0.827  0.914  0.906  0.988  0.968  0.997 -0.83  K7.0   0.96   5.0   4200  --
PM I06467+1557    UH22  5642.77  0.613  0.813  0.729  0.957  0.899  0.930  1.03  M1.0   0.89   4.5   3500  --
PM I06486+5317    UH22  5954.87  0.587  0.801  0.655  0.957  0.869  0.918  1.48  M1.5   1.03   5.0   3550  --
PM I06501+3242    MDM   4790.91  0.667  0.848  0.711  0.956  0.918  0.964  0.65  M0.5   1.22   4.5   3640  --
PM I06521+7908    MDM   6025.64  0.011  0.070                                    G/K                       --
PM I06534+7255    UH22  5966.82  0.620  0.821  0.704  0.968  0.891  0.937  1.06  M1.0   1.01   4.5   3600  -M
PM I06540+6052    MDM   4791.96  0.460  0.734  0.467  0.914  0.748  0.840  3.14  M3.0   1.06   5.0   3400  P-
PM I06548+3316    MDM   2976.91  0.464  0.735  0.477  0.922  0.753  0.820  3.08  M3.0   1.05   5.0   3370  --
PM I06548+3427    UH22  5642.84  0.779  0.890  0.875  0.973  0.943  0.964 -0.39  K7.5   0.94   5.0   3850  --
PM I06563+5458    UH22  5954.88  0.516  0.756  0.605  0.952  0.839  0.906  2.19  M2.0   0.91   4.5   3380  P-
PM I06564+1207    UH22  5818.14  0.612  0.808  0.703  0.965  0.880  0.935  1.21  M1.0   0.96   4.5   3540  --
PM I06564+4005    UH22  6015.75  0.635  0.837  0.714  0.963  0.892  0.930  0.90  M1.0   1.07   4.5   3550  P-
PM I06574+7405    UH22  6028.73  0.409  0.655  0.440  0.919  0.690  0.808  3.98  M4.0   0.92   4.5   3250  --
PM I06579+6219    UH22  5954.89  0.355  0.647  0.325  0.876  0.528  0.670  4.85  M5.0   1.02   5.0   2950  P-
PM I06582+5108    UH22  5639.77  0.554  0.786  0.614  0.953  0.846  0.908  1.86  M2.0   1.02   5.0   3600  --
PM I06589+2842    UH22  5644.82  0.753  0.878  0.860  0.977  0.965  0.978 -0.34  K7.5   0.90   5.0   3900  --
PM I06594+1930    UH22  5867.11  0.449  0.717  0.488  0.934  0.751  0.844  3.22  M3.0   0.97   5.0   3330  -M
PM I06596+0545    UH22  4884.83  0.518  0.744  0.605  0.943  0.839  0.896  2.25  M2.5   0.89   4.5   3500  --
PM I07011+5949    MDM   4791.97                                                  G/K                       --
PM I07012+0052    UH22  5818.13  0.521  0.765  0.581  0.953  0.808  0.893  2.29  M2.5   0.99   4.5   3590  --
PM I07033+3441    MDM   3767.62  0.392  0.671  0.403  0.879  0.641  0.767  4.16  M4.0   0.97   5.0   3140  P-
PM I07034+7646    MDM   6025.66  0.450  0.716  0.469  0.923  0.747  0.899  3.27  M3.5   1.01   5.0   3350  -M
PM I07039+5242    MDM   4107.83  0.321  0.612  0.280  0.945  0.583  0.710  5.18  M5.0   1.01   4.5   3040  PM
PM I07044+6817    MDM   4791.97  0.468  0.744  0.485  0.921  0.758  0.847  2.99  M3.0   1.06   5.0   3400  P-
PM I07048+2459    MDM   3766.72  0.575  0.783  0.648  0.955  0.866  0.958  1.65  M1.5   0.97   4.5   3580  P-
PM I07052+0825    MDM   3765.78  0.552  0.784  0.624  0.952  0.864  0.946  1.78  M2.0   0.99   4.5   3470  --
PM I07057+2728    UH22  5644.83  0.815  0.911  0.916  0.989  0.988  0.987 -0.92  K7.0   0.80   5.0   3960  P-
PM I07078+0725    UH22  5818.13  0.705  0.857  0.819  0.973  0.931  0.972  0.17  M0.0   0.90   4.5   3700  --
PM I07078+6712    UH22  5954.89  0.579  0.802  0.657  0.962  0.864  0.921  1.51  M1.5   1.00   4.5   3530  P-
PM I07086+3042    MDM   4790.95  0.661  0.834  0.722  0.946  0.926  0.952  0.67  M0.5   1.11   4.5   3630  P-
PM I07095+6950    MDM   3764.80  0.480  0.722  0.526  0.927  0.782  0.900  2.88  M3.0   0.96   5.0   3430  P-
PM I07100+3831    MDM   4790.95  0.391  0.687  0.353  0.888  0.616  0.763  4.25  M4.0   1.08   5.0   3130  -M
PM I07105+2822    UH22  5644.83  0.733  0.871  0.823  0.974  0.952  0.970 -0.09  M0.0   1.03   5.0   3850  --
PM I07111+1312    MDM   4794.95  0.713  0.848  0.784  0.946  0.927  0.959  0.30  M0.5   1.07   4.5   3700  --
PM I07119+7721    MDM   6025.67  0.576  0.793  0.653  0.944  0.867  0.968  1.57  M1.5   0.98   4.5   3570  --
PM I07121+5216    MDM   4791.98  0.618  0.820  0.674  0.946  0.895  0.951  1.13  M1.0   1.10   4.5   3560  P-
PM I07129+3547    UH22  5642.84  0.485  0.738  0.543  0.943  0.794  0.878  2.70  M2.5   0.96   4.5   3440  --
PM I07132+2406    MDM   4790.96                                                  G/K                       --
PM I07140+5043    MDM   4791.99  0.670  0.838  0.745  0.948  0.925  0.955  0.57  M0.5   1.06   4.5   3640  --
PM I07151+1555    UH22  4884.85  0.770  0.881  0.828  0.972  0.899  0.938  0.01  M0.0   1.19   4.5   3830  --
PM I07162+3315    MDM   4790.97  0.668  0.843  0.730  0.949  0.930  0.960  0.56  M0.5   1.13   4.5   3630  --
PM I07163+2708W   UH22  5642.88  0.467  0.733  0.511  0.940  0.755  0.855  2.99  M3.0   0.98   5.0   3400  PM
PM I07181+3916    UH22  5954.89  0.629  0.822  0.734  0.968  0.916  0.946  0.84  M1.0   0.94   4.5   3500  P-
PM I07191+6644N   UH22  5667.74  0.766  0.884  0.844  0.982  0.942  0.978 -0.24  M0.0   1.08   4.5   3900  --
PM I07195+3249    MDM   4790.97  0.724  0.866  0.790  0.943  0.943  0.958  0.08  M0.0   1.15   4.5   3700  P-
PM I07199+8404    MDM   4107.86  0.494  0.739  0.548  1.003  0.817  0.893  2.58  M2.5   0.96   4.5   3490  --
PM I07225+3553N   UH22  5642.85  0.707  0.860  0.798  0.968  0.930  0.961  0.20  M0.0   1.02   5.0   3790  --
PM I07225+3553S   MDM   5845.99  0.697  0.843  0.793  0.981  0.949  0.991  0.24  M0.0   0.95   4.5   3700  --
PM I07227+4622    MDM   5180.91                                                  G/K                       --
PM I07232+4605    UH22  5639.78  0.603  0.811  0.688  0.965  0.894  0.932  1.19  M1.0   0.99   4.5   3570  P-
PM I07245+1836    UH22  5641.75  0.793  0.901  0.876  0.979  0.966  0.969 -0.59  K7.5   1.03   5.0   4000  --
PM I07274+0513    MDM   4793.97  0.428  0.720  0.411  0.909  0.692  0.810  3.62  M3.5   1.09   5.0   3280  --
PM I07274+2202    UH22  5845.07  0.551  0.785  0.608  0.955  0.842  0.908  1.90  M2.0   1.03   5.0   3590  P-
PM I07295+3556    MDM   5181.89  0.598  0.780  0.678  0.962  0.867  0.905  1.52  M1.5   0.93   4.5   3580  --
PM I07299+4302E   UH22  5954.90  0.675  0.846  0.801  0.971  0.939  0.957  0.31  M0.5   0.86   4.5   3600  --
PM I07312+0033    UH22  5845.08  0.684  0.850  0.798  0.973  0.937  0.967  0.28  M0.5   0.91   4.5   3650  --
PM I07313+0622    UH22  5700.74  0.794  0.893  0.876  0.987  0.974  1.036 -0.60  K7.5   1.00   4.5   4100  --
PM I07316+6201W   UH22  5954.90  0.662  0.838  0.743  0.981  0.917  0.955  0.63  M0.5   1.04   4.5   3600  --
PM I07319+3613N   UH22  5642.86  0.471  0.724  0.505  0.931  0.738  0.830  3.09  M3.0   0.99   5.0   3400  P-
PM I07319+3613S   UH22  5954.91  0.477  0.737  0.518  0.932  0.750  0.831  2.93  M3.0   0.99   5.0   3400  P-
PM I07320+1719E   UH22  5641.75  0.732  0.870  0.835  0.976  0.948  0.953 -0.09  M0.0   0.94   4.5   3740  P-
PM I07320+6837    UH22  5954.91  0.602  0.818  0.650  0.960  0.863  0.929  1.38  M1.5   1.13   4.5   3580  P-
PM I07325+2453W   UH22  5642.89  0.486  0.760  0.495  0.946  0.759  0.861  2.81  M3.0   1.10   5.0   3400  -M
PM I07333+4944    MDM   2653.83  0.780  0.883  0.846  0.972  0.934  1.016 -0.23  M0.0   1.12   5.0   3800  --
PM I07342+0059    MDM   2976.93  0.496  0.753  0.533  0.925  0.790  0.850  2.62  M2.5   1.03   5.0   3430  P-
PM I07344+6256    UH22  5954.91  0.624  0.817  0.741  0.970  0.922  0.962  0.84  M1.0   0.88   4.5   3550  P-
PM I07346+2220    MDM   4790.98  0.618  0.819  0.666  0.943  0.898  0.966  1.14  M1.0   1.13   4.5   3550  P-
PM I07346+3152    UH22  6028.73  0.663  0.825  0.766  0.961  0.903  0.915  0.72  M0.5   0.91   4.5   3570  -M
PM I07349+1445    UH22  5641.76  0.458  0.708  0.508  0.927  0.733  0.818  3.24  M3.0   0.93   5.0   3350  --
PM I07351+4117    MDM   4794.98                                                  G/K                       --
PM I07353+5450    UH22  5954.92  0.502  0.751  0.573  0.950  0.824  0.898  2.40  M2.5   0.95   5.0   3440  P-
PM I07354+4814S   UH22  5644.86  0.614  0.819  0.691  0.965  0.895  0.945  1.10  M1.0   1.03   4.5   3590  --
PM I07364+0704    MDM   3765.82  0.323  0.619  0.326  0.870  0.543  0.669  5.11  M5.0   0.96   4.5   2950  P-
PM I07383+3426    UH22  5642.86  0.756  0.864  0.818  0.986  0.943  0.971 -0.05  M0.0   1.12   5.0   3840  --
PM I07384+2400    MDM   3766.74  0.415  0.673  0.474  0.900  0.712  0.807  3.72  M3.5   0.89   5.0   3270  --
PM I07393+0211    MDM   4793.98  0.710  0.865  0.784  0.949  0.948  0.969  0.11  M0.0   1.12   4.5   3700  P-
PM I07395+3327    UH22  4884.86  0.542  0.783  0.589  0.951  0.821  0.890  2.07  M2.0   1.05   4.5   3600  P-
PM I07418+0502    MDM   3765.81  0.465  0.724  0.511  0.909  0.756  0.840  3.05  M3.0   0.96   5.0   3400  P-
PM I07421+5004    MDM   3767.66  0.501  0.749  0.547  0.918  0.787  0.880  2.60  M2.5   1.00   5.0   3430  --
PM I07431+1810    UH22  5641.76  0.595  0.824  0.643  0.959  0.856  0.914  1.41  M1.5   1.15   5.0   3550  P-
PM I07446+0333    MDM   4793.99  0.381  0.656  0.360  0.892  0.620  0.782  4.43  M4.5   1.01   5.0   3130  --
PM I07472+5020    UH22  5639.79  0.400  0.651  0.436  0.916  0.695  0.795  4.04  M4.0   0.91   4.5   3190  --
PM I07482+2022    UH22  4884.87  0.558  0.792  0.655  0.956  0.864  0.931  1.64  M1.5   0.94   4.5   3560  -M
PM I07493+8458    MDM   3767.75  0.467  0.734  0.510  0.918  0.732  0.850  3.06  M3.0   0.99   5.0   3400  P-
PM I07545+0832    MDM   3765.83  0.482  0.739  0.523  0.932  0.793  0.900  2.76  M3.0   1.00   5.0   3440  --
PM I07558+8323    MDM   6025.67  0.397  0.660  0.398  0.920  0.665  0.836  4.16  M4.0   0.98   5.0   3250  P-
PM I07582+4118    MDM   4107.87  0.427  0.701  0.418  0.970  0.688  0.801  3.72  M3.5   1.04   5.0   3280  --
PM I07583+4939    MDM   3767.69  0.425  0.728  0.419  0.887  0.630  0.760  3.72  M3.5   1.08   5.0   3150  --
PM I07590+1523    MDM   3766.76  0.538  0.772  0.591  0.935  0.812  0.951  2.16  M2.0   1.02   4.5   3530  P-
PM I08005+2553    UH22  5642.89  0.564  0.805  0.629  0.953  0.818  0.905  1.79  M2.0   1.05   5.0   3670  --
PM I08017+2342    MDM   3766.76  0.591  0.789  0.657  0.933  0.863  0.922  1.55  M1.5   1.00   4.5   3560  --
PM I08033+5250    MDM   4792.00  0.577  0.802  0.618  0.943  0.866  0.940  1.61  M1.5   1.11   4.5   3600  --
PM I08066+5553    MDM   4792.01  0.549  0.785  0.591  0.934  0.842  0.921  1.95  M2.0   1.07   4.5   3520  P-
PM I08068+3645    MDM   3767.70  0.454  0.718  0.483  0.909  0.738  0.837  3.24  M3.0   0.99   5.0   3370  P-
PM I08082+2106S   UH22  5666.73  0.465  0.706  0.541  0.924  0.738  0.864  3.12  M3.0   0.88   5.0   3360  PM
PM I08083+5831    MDM   3767.70  0.457  0.724  0.505  0.902  0.757  0.833  3.09  M3.0   0.96   5.0   3400  --
PM I08095+2154    UH22  4884.88  0.530  0.763  0.620  0.951  0.845  0.904  2.05  M2.0   0.91   4.5   3420  P-
PM I08103+0935    UH22  4884.89  0.514  0.770  0.562  0.947  0.803  0.882  2.35  M2.5   1.03   5.0   3500  --
PM I08113+4734    MDM   4794.99  0.774  0.888  0.820  0.969  0.952  1.000 -0.27  K7.5   1.31   5.0   3850  --
PM I08119+0846    UH22  5700.74  0.354  0.623  0.376  0.917  0.637  0.812  4.64  M4.5   0.92   5.0   3050  --
PM I08158+3136    UH22  4884.89  0.643  0.832  0.741  0.963  0.908  0.948  0.77  M1.0   0.97   4.5   3560  --
PM I08161+0118    MDM   4794.00  0.534  0.772  0.566  0.938  0.843  0.926  2.13  M2.0   1.07   4.5   3520  --
PM I08175+2059    MDM   3766.77  0.515  0.758  0.591  0.934  0.802  0.887  2.35  M2.5   0.94   5.0   3530  --
PM I08178+3107    MDM   4790.01  0.588  0.807  0.646  0.945  0.884  0.926  1.40  M1.5   1.07   4.5   3580  --
PM I08192+5752    UH22  5848.04  0.846  0.910  0.914  0.988  0.961  1.034 -0.82  K7.0   0.94   4.5   4240  --
PM I08202+0532    UH22  4929.76  0.533  0.769  0.613  0.951  0.824  0.920  2.10  M2.0   0.95   5.0   3610  --
PM I08210+5001    MDM   2748.62  0.667  0.842  0.751  0.964  0.910  0.982  0.61  M0.5   1.04   4.5   3640  --
PM I08210+5947    UH22  5639.80  0.716  0.871  0.781  0.973  0.932  0.964  0.15  M0.0   1.19   4.5   3740  --
PM I08283+3500    UH22  5642.90  0.655  0.828  0.790  0.970  0.927  0.966  0.56  M0.5   0.81   4.5   3560  PM
PM I08293+0355E   MDM   5181.91  0.520  0.751  0.553  0.953  0.819  0.885  2.40  M2.5   1.03   5.0   3550  --
PM I08298+2646    UH22  5966.84  0.240  0.533  0.187  0.811  0.281  0.471  6.71  M6.5   1.01   5.0   2660  --
PM I08315+7303    MDM   5293.64  0.418  0.705  0.391  0.944  0.655  0.818  3.88  M4.0   1.08   5.0   3280  --
PM I08316+1923N   UH22  5672.74  0.404  0.675  0.406  0.900  0.622  0.738  4.13  M4.0   0.99   4.5   3100  PM
PM I08316+1923S   UH22  5641.77  0.405  0.679  0.405  0.904  0.625  0.731  4.10  M4.0   1.00   4.5   3100  PM
PM I08317+0545    UH22  4884.90  0.662  0.818  0.763  0.962  0.895  0.927  0.80  M1.0   0.90   4.5   3580  --
PM I08325+4510    UH22  5644.87  0.519  0.769  0.581  0.951  0.815  0.899  2.25  M2.5   1.00   4.5   3500  --
PM I08358+6804    MDM   4792.04  0.484  0.754  0.498  0.921  0.781  0.880  2.77  M3.0   1.08   5.0   3520  P-
PM I08364+2628    MDM   3767.73  0.539  0.777  0.593  0.935  0.825  0.921  2.08  M2.0   1.02   4.5   3520  --
PM I08364+6717    UH22  5954.92  0.705  0.860  0.791  0.970  0.924  0.961  0.26  M0.5   1.05   4.5   3670  P-
PM I08368+3557N   UH22  5642.90  0.836  0.910  0.899  0.980  0.949  0.971 -0.71  K7.5   1.06   4.5   4060  --
PM I08368+6949    MDM   4792.04  0.715  0.865  0.794  0.962  0.946  0.971  0.09  M0.0   1.09   4.5   3700  --
PM I08371+1507    UH22  4929.77  0.484  0.760  0.530  0.938  0.743  0.873  2.78  M3.0   1.02   4.5   3500  P-
PM I08387+5141    MDM   5182.98  0.590  0.780  0.667  0.951  0.885  0.917  1.49  M1.5   0.95   4.5   3570  --
PM I08402+3127    MDM   3767.74  0.433  0.716  0.449  0.897  0.702  0.808  3.51  M3.5   1.02   5.0   3280  --
PM I08427+0933    UH22  5672.75  0.708  0.860  0.801  0.969  0.939  0.957  0.15  M0.0   1.01   4.5   3700  P-
PM I08428+0933    UH22  5672.76  0.484  0.743  0.538  0.940  0.784  0.863  2.73  M2.5   0.97   5.0   3400  P-
PM I08447+1813    MDM   2653.89  0.448  0.729  0.445  0.914  0.670  0.812  3.47  M3.5   1.07   5.0   3280  -M
PM I08454+1054Ww  UH22  5955.02  0.690  0.852  0.804  0.977  0.946  0.964  0.20  M0.0   0.91   4.5   3660  --
PM I08517+1807    UH22  5641.78  0.561  0.796  0.637  0.962  0.867  0.916  1.64  M1.5   1.00   4.5   3530  P-
PM I08526+2818    UH22  5845.10  0.401  0.699  0.360  0.902  0.606  0.728  4.16  M4.0   1.10   4.5   3100  P-
PM I08537+1458    UH22  5641.79  0.703  0.862  0.794  0.974  0.929  0.949  0.22  M0.0   1.03   4.5   3660  --
PM I08547+1230    UH22  5641.79  0.785  0.904  0.874  0.976  0.960  0.966 -0.56  K7.5   1.03   5.0   3980  -M
PM I08551+0132    MDM   4793.06  0.745  0.882  0.777  0.970  0.952  1.004 -0.07  M0.0   1.41   4.5   3840  P-
PM I08554+7047N   MDM   5690.61  0.803  0.900  0.892  0.966  0.967  1.043 -0.66  K7.5   0.93   4.5   3790  P-
PM I08555+6628    MDM   5293.65  0.494  0.748  0.510  0.976  0.761  0.870  2.80  M3.0   1.06   5.0   3530  --
PM I08570+1138    MDM   2746.61  0.612  0.802  0.683  0.955  0.885  0.960  1.27  M1.5   1.01   4.5   3560  P-
PM I08582+1945N   MDM   4107.89  0.280  0.556  0.223  0.922  0.430  0.692  6.06  M6.0   1.01   5.0   2930  --
PM I08589+0828    MDM   4107.88  0.383  0.645  0.393  0.941  0.674  0.740  4.29  M4.5   0.95   5.0   3140  --
PM I08590+0151    UH22  5848.09  0.835  0.918  0.925  0.992  0.976  1.030 -0.95  K7.0   0.82   5.0   4000  --
PM I08590+3626    MDM   4791.01  0.701  0.863  0.723  0.951  0.936  0.968  0.36  M0.5   1.38   4.5   3700  --
PM I09005+4635    UH22  5644.87  0.377  0.663  0.364  0.893  0.594  0.719  4.46  M4.5   1.01   4.5   3040  P-
PM I09008+0514E   UH22  5641.79  0.470  0.762  0.468  0.943  0.735  0.826  2.99  M3.0   1.13   5.0   3440  P-
PM I09008+0514W   UH22  5666.75  0.471  0.757  0.471  0.939  0.736  0.854  3.00  M3.0   1.12   4.5   3400  P-
PM I09011+0156    MDM   3766.83  0.463  0.737  0.471  0.925  0.717  0.885  3.19  M3.0   1.06   5.0   3400  P-
PM I09023+0828    UH22  4929.80  0.484  0.759  0.508  0.947  0.752  0.863  2.81  M3.0   1.07   5.0   3560  P-
PM I09028+6803    MDM   5689.63  0.416  0.694  0.391  0.937  0.692  0.792  3.86  M4.0   1.06   5.0   3280  P-
PM I09037+5202    MDM   2745.65  0.452  0.724  0.454  0.909  0.698  0.857  3.39  M3.5   1.05   5.0   3400  --
PM I09038+1259    MDM   3766.83  0.539  0.771  0.626  0.938  0.839  0.938  1.99  M2.0   0.93   4.5   3500  --
PM I09050+0250    MDM   3765.90  0.543  0.763  0.615  0.937  0.837  0.941  2.05  M2.0   0.95   4.5   3450  P-
PM I09057+1836    MDM   2750.64  0.516  0.756  0.560  0.934  0.816  0.905  2.38  M2.5   1.01   5.0   3540  -M
PM I09095+3249N   UH22  5955.02  0.705  0.862  0.778  0.972  0.919  0.946  0.30  M0.5   1.12   4.5   3650  P-
PM I09095+3249S   MDM   4790.04  0.722  0.865  0.766  0.963  0.930  0.974  0.22  M0.0   1.27   4.5   3700  --
PM I09099+0023    UH22  5955.03  0.601  0.811  0.688  0.966  0.904  0.942  1.15  M1.0   0.98   4.5   3470  --
PM I09115+4637    UH22  5644.88  0.658  0.845  0.742  0.967  0.908  0.954  0.65  M0.5   1.05   4.5   3620  PM
PM I09120+2754    MDM   3767.76  0.472  0.751  0.492  0.915  0.749  0.836  2.94  M3.0   1.06   5.0   3400  P-
PM I09133+6852    MDM   4951.62  0.503  0.755  0.582  0.939  0.812  0.859  2.40  M2.5   0.93   4.5   3440  --
PM I09134+3605    UH22  5642.91  0.762  0.877  0.836  0.972  0.917  0.933 -0.05  M0.0   1.09   4.5   3830  --
PM I09140+1940    UH22  4929.81  0.483  0.740  0.529  0.935  0.751  0.866  2.87  M3.0   0.99   4.5   3440  -M
PM I09156+1445    UH22  4884.93  0.709  0.863  0.816  0.970  0.955  0.968  0.02  M0.0   0.95   4.5   3730  --
PM I09160+2919    MDM   2976.98  0.553  0.795  0.570  0.972  0.820  0.908  2.01  M2.0   1.16   4.5   3540  --
PM I09161+0153    UH22  5641.80  0.405  0.656  0.441  0.915  0.698  0.791  3.97  M4.0   0.91   5.0   3150  --
PM I09163+2539    MDM   4791.03                                                  G/K                       --
PM I09165+8410    MDM   5293.67  0.574  0.784  0.640  0.981  0.848  0.930  1.74  M1.5   0.99   4.5   3520  P-
PM I09175+7714    MDM   5689.61  0.803  0.890  0.878  0.996  0.976  0.967 -0.61  K7.5   1.01               P-
PM I09177+4612    UH22  5644.88  0.524  0.741  0.594  0.945  0.820  0.890  2.34  M2.5   0.92   4.5   3400  --
PM I09187+2645    UH22  4929.81  0.544  0.780  0.617  0.950  0.824  0.919  1.99  M2.0   0.98   5.0   3530  P-
PM I09193+6203    MDM   5690.62  0.626  0.797  0.722  0.982  0.909  0.951  1.05  M1.0   0.90   4.5   3570  P-
PM I09200+3052    UH22  5642.92  0.595  0.793  0.700  0.967  0.866  0.928  1.40  M1.5   0.89   4.5   3540  --
PM I09226+7122W   MDM   5691.63  0.763  0.873  0.831  0.970  0.955  1.039 -0.21  M0.0   1.10   4.5   3840  --
PM I09228+4647    MDM   5690.63  0.630  0.805  0.723  0.976  0.912  0.960  0.98  M1.0   0.93   4.5   3560  -M
PM I09231+2218N   UH22  6013.98  0.696  0.857  0.799  0.980  0.936  0.969  0.22  M0.0   0.97   4.5   3670  --
PM I09238+0008    UH22  5641.81  0.617  0.814  0.728  0.962  0.907  0.933  0.98  M1.0   0.91   4.5   3500  P-
PM I09258+3240    UH22  5642.91  0.754  0.878  0.850  0.980  0.964  0.970 -0.31  K7.5   0.96   5.0   3890  --
PM I09275+5039    MDM   5690.64  0.515  0.746  0.596  0.964  0.830  0.867  2.30  M2.5   0.91   4.5   3540  P-
PM I09300+3937    MDM   3767.78  0.501  0.758  0.543  0.920  0.791  0.885  2.55  M2.5   1.02   5.0   3450  PM
PM I09302+2630    MDM   3767.77  0.431  0.701  0.460  0.896  0.703  0.794  3.57  M3.5   0.97   5.0   3290  --
PM I09307+0019    MDM   4107.92  0.438  0.707  0.461  0.966  0.735  0.786  3.42  M3.5   0.99   5.0   3300  P-
PM I09315+2016N   UH22  5966.89  0.518  0.780  0.562  0.949  0.818  0.887  2.24  M2.0   1.06   4.5   3550  P-
PM I09319+3619    MDM   4790.05  0.668  0.842  0.748  0.951  0.937  0.964  0.49  M0.5   1.05   4.5   3640  P-
PM I09321+2909    UH22  5642.92  0.711  0.861  0.818  0.979  0.957  0.971  0.00  M0.0   0.94   4.5   3700  --
PM I09352+6114    MDM   5690.65  0.518  0.750  0.560  0.966  0.833  0.886  2.34  M2.5   1.00   5.0   3530  P-
PM I09362+3731    UH22  5642.97  0.677  0.847  0.788  0.977  0.935  0.956  0.36  M0.5   0.93   4.5   3600  P-
PM I09380+7020    MDM   5690.61                                                  G/K                       --
PM I09394+3145    MDM   4791.04  0.571  0.804  0.614  0.931  0.871  0.921  1.60  M1.5   1.11   4.5   3600  --
PM I09411+1312    MDM   4795.06  0.562  0.800  0.607  0.939  0.862  0.942  1.70  M1.5   1.10   4.5   3600  P-
PM I09423+5559    MDM   5293.68  0.437  0.722  0.416  0.951  0.670  0.805  3.62  M3.5   1.10   5.0   3280  P-
PM I09425+7002    MDM   5690.61  0.497  0.741  0.541  0.957  0.805  0.858  2.61  M2.5   0.99   5.0   3530  PM
PM I09428+2059    UH22  5642.94  0.768  0.882  0.867  0.980  0.966  0.989 -0.41  K7.5   0.92   4.5   3920  --
PM I09428+7002    MDM   5690.65  0.448  0.706  0.462  0.942  0.743  0.834  3.36  M3.5   1.00   5.0   3400  P-
PM I09430+2349N   UH22  5642.93  0.620  0.821  0.709  0.966  0.898  0.944  1.02  M1.0   1.00   4.5   3580  --
PM I09439+2658    UH22  5642.93  0.450  0.726  0.469  0.927  0.715  0.821  3.31  M3.5   1.03   4.5   3300  P-
PM I09468+7602    MDM   5690.66  0.580  0.803  0.609  0.993  0.850  0.952  1.68  M1.5   1.15   4.5   3570  PM
PM I09473+2618    MDM   2744.70  0.757  0.871  0.840  0.970  0.951  1.012 -0.19  M0.0   1.02   5.0   3850  --
PM I09505+3648    UH22  5642.97  0.733  0.872  0.817  0.983  0.929  0.964  0.03  M0.0   1.06   4.5   3850  --
PM I09508+1608    UH22  5642.95  0.820  0.906  0.895  0.990  0.981  0.991 -0.81  K7.0   1.01   5.0   4080  --
PM I09527+5528    MDM   5688.64  0.599  0.804  0.657  0.969  0.888  0.928  1.34  M1.5   1.06   4.5   3560  --
PM I09535+5045    MDM   2655.89  0.592  0.804  0.651  0.938  0.861  0.917  1.49  M1.5   1.06   4.5   3570  --
PM I09549+4023    MDM   5293.69  0.796  0.878  0.867  1.002  0.943  0.991 -0.34  K7.5   1.02   5.0   3850  --
PM I09557+3521    MDM   3767.86  0.447  0.709  0.487  0.900  0.741  0.832  3.30  M3.5   0.96   5.0   3370  P-
PM I09561+6247    MDM   4950.61  0.650  0.822  0.777  0.983  0.945  1.018  0.54  M0.5   0.83   4.5   3700  P-
PM I09587+5533    UH22  5644.90  0.609  0.812  0.698  0.963  0.891  0.934  1.16  M1.0   0.98   4.5   3600  --
PM I10004+2716    UH22  5642.96  0.690  0.850  0.759  0.970  0.926  0.955  0.41  M0.5   1.11   4.5   3770  --
PM I10007+3218    UH22  4884.96  0.620  0.834  0.686  0.966  0.894  0.943  1.02  M1.0   1.11   4.5   3550  --
PM I10023+4805    MDM   4950.63  0.614  0.834  0.657  0.983  0.865  0.967  1.23  M1.0   1.19   4.5   3560  --
PM I10040+1847    UH22  5642.96  0.689  0.856  0.782  0.976  0.932  0.962  0.30  M0.5   1.02   4.5   3700  --
PM I10043+5023    MDM   4950.63  0.486  0.737  0.553  0.954  0.788  0.880  2.70  M2.5   0.94   5.0   3530  --
PM I10047+6126    UH22  5644.90  0.773  0.895  0.852  0.982  0.954  0.982 -0.40  K7.5   1.10   4.5   3860  --
PM I10051+7305    MDM   5690.66                                                  G/K                       --
PM I10067+4142    MDM   4950.64  0.629  0.819  0.714  0.978  0.911  0.954  0.93  M1.0   1.00   4.5   3570  P-
PM I10069+0257    UH22  5699.81  0.768  0.884  0.858  0.983  0.976  1.003 -0.46  K7.5   0.99   4.5   3930  P-
PM I10069+1240    MDM   3766.91  0.576  0.796  0.674  0.947  0.867  0.955  1.50  M1.5   0.93   4.5   3570  --
PM I10087+0243    MDM   2653.94  0.479  0.747  0.488  0.921  0.722  0.851  3.03  M3.0   1.08   5.0   3400  --
PM I10088+6916    MDM   4950.64  0.684  0.851  0.774  0.996  0.909  0.975  0.47  M0.5   1.03   4.5   3660  --
PM I10094+5424    MDM   5293.70  0.538  0.771  0.584  0.974  0.812  0.896  2.19  M2.0   1.03   5.0   3540  --
PM I10113+4927    UH22  5955.94  0.771  0.887  0.860  0.980  0.967  0.979 -0.44  K7.5   1.00   5.0   3980  --
PM I10125+5703    UH22  5639.83  0.442  0.711  0.464  0.928  0.725  0.828  3.41  M3.5   1.00   5.0   3280  --
PM I10143+2104    MDM   4955.63  0.685  0.832  0.799  0.971  0.896  0.960  0.56  M0.5   0.86   4.5   3650  P-
PM I10158+1729    MDM   2743.65  0.452  0.719  0.465  0.923  0.702  0.875  3.39  M3.5   1.02   5.0   3370  --
PM I10190+0032    MDM   3765.92  0.631  0.816  0.717  0.946  0.899  0.977  0.99  M1.0   0.98   4.5   3560  --
PM I10196+1952    MDM   4955.63  0.441  0.706  0.479  0.931  0.747  0.834  3.34  M3.5   0.96   5.0   3400  --
PM I10243+1157    MDM   3766.91  0.503  0.743  0.557  0.931  0.813  0.932  2.52  M2.5   0.97   5.0   3530  P-
PM I10273+7959    MDM   5690.67  0.561  0.762  0.638  0.967  0.878  0.926  1.78  M2.0   0.93   4.5   3540  --
PM I10284+0548    UH22  5672.79  0.698  0.851  0.783  0.966  0.920  0.944  0.36  M0.5   1.03   4.5   3650  --
PM I10289+0050    MDM   4794.06  0.527  0.773  0.580  0.923  0.834  0.901  2.14  M2.0   1.02   5.0   3460  --
PM I10303+3250    MDM   3767.90  0.467  0.748  0.477  0.916  0.719  0.865  3.10  M3.0   1.08   5.0   3400  P-
PM I10304+5559    UH22  5955.96  0.815  0.910  0.912  0.984  0.976  0.988 -0.83  K7.0   0.84   4.5   4050  --
PM I10320+0318    UH22  5641.84  0.537  0.777  0.592  0.951  0.831  0.890  2.07  M2.0   1.02   5.0   3560  --
PM I10320+0830    UH22  5672.78  0.761  0.878  0.860  0.978  0.965  0.972 -0.36  K7.5   0.93   4.5   3780  --
PM I10354+6926    MDM   5690.67  0.421  0.702  0.419  0.937  0.706  0.795  3.69  M3.5   1.03   5.0   3290  --
PM I10360+0507    UH22  5641.85  0.400  0.645  0.432  0.914  0.676  0.787  4.12  M4.0   0.91   5.0   3140  P-
PM I10364+4130    MDM   2746.68  0.518  0.750  0.591  0.945  0.794  0.867  2.41  M2.5   0.93   5.0   3430  --
PM I10367+1521    UH22  5672.78  0.365  0.607  0.375  0.900  0.634  0.745  4.70  M4.5   0.92   5.0   3100  --
PM I10379+1246    MDM   3766.91  0.482  0.750  0.523  0.919  0.767  0.918  2.78  M3.0   1.02   5.0   3530  --
PM I10385+3529    MDM   2653.97  0.500  0.750  0.525  0.933  0.776  0.878  2.69  M2.5   1.05   5.0   3450  --
PM I10389+2505    MDM   3767.92  0.553  0.778  0.652  0.925  0.858  0.906  1.76  M2.0   0.91   4.5   3440  --
PM I10403+0134    UH22  5641.89  0.645  0.828  0.717  0.967  0.910  0.936  0.83  M1.0   1.06   4.5   3640  --
PM I10416+3736    UH22  5642.98  0.393  0.691  0.371  0.902  0.615  0.734  4.19  M4.0   1.06   4.5   3100  --
PM I10418+1206    UH22  4884.99  0.731  0.872  0.837  0.981  0.961  0.976 -0.17  M0.0   0.93   4.5   3730  --
PM I10453+3830    MDM   4955.66  0.702  0.862  0.796  0.980  0.920  0.983  0.26  M0.5   1.02   4.5   3700  PM
PM I10470+5712    UH22  5639.84  0.751  0.885  0.822  0.978  0.940  0.975 -0.15  M0.0   1.16   4.5   3770  --
PM I10474+0235    UH22  5641.89  0.542  0.783  0.593  0.972  0.846  0.901  1.96  M2.0   1.04   5.0   3530  --
PM I10484+5852    UH22  5639.85  0.754  0.886  0.829  0.980  0.951  0.976 -0.23  M0.0   1.13   5.0   3890  --
PM I10497+3532    MDM   4107.99  0.372  0.657  0.355  0.942  0.637  0.749  4.44  M4.5   1.01   5.0   3140  P-
PM I10504+3306    UH22  5642.99  0.433  0.733  0.404  0.914  0.660  0.773  3.63  M3.5   1.13   4.5   3240  P-
PM I10508+0648    UH22  5672.79  0.411  0.698  0.405  0.911  0.651  0.765  3.92  M4.0   1.04   4.5   3100  --
PM I10515+2942    UH22  4885.00  0.681  0.843  0.780  0.968  0.942  0.963  0.35  M0.5   0.96   4.5   3650  --
PM I10520+1359    UH22  5671.79  0.429  0.699  0.455  0.926  0.715  0.813  3.56  M3.5   0.98   5.0   3250  P-
PM I10526+0029    UH22  5672.80  0.831  0.910  0.914  0.985  0.988  0.977 -0.94  K7.0   0.88   4.5   4130  --
PM I10555+1925    UH22  5672.77  0.853  0.917  0.912  0.986  0.987  0.983 -1.01  K7.0  99.99   4.5   4160  --
PM I10576+6935    MDM   4955.67  0.724  0.861  0.798  0.969  0.945  1.007  0.08  M0.0   1.09   5.0   3860  P-
PM I11000+2249    MDM   5182.00  0.489  0.732  0.525  0.928  0.805  0.861  2.72  M2.5   0.99   5.0   3530  --
PM I11003+7252    MDM   5687.65  0.532  0.752  0.615  0.951  0.844  0.911  2.12  M2.0   0.91   4.5   3470  --
PM I11014+5652    MDM   4951.63  0.636  0.825  0.747  0.963  0.915  0.911  0.78  M1.0   0.91   4.5   3570  --
PM I11023+1630E   UH22  5699.80  0.596  0.808  0.685  0.969  0.896  0.941  1.22  M1.0   0.97   5.0   3540  P-
PM I11023+1630W   MDM   4955.68  0.550  0.776  0.638  0.932  0.835  0.915  1.90  M2.0   0.93   4.5   3490  P-
PM I11026+2158    MDM   4955.68  0.651  0.831  0.729  0.966  0.909  0.965  0.78  M1.0   1.04   4.5   3640  PM
PM I11031+1517    MDM   2745.72  0.426  0.700  0.436  0.896  0.693  0.805  3.67  M3.5   1.01   5.0   3280  -M
PM I11033+1337    UH22  5671.80  0.394  0.644  0.431  0.915  0.692  0.799  4.11  M4.0   0.90   5.0   3190  -M
PM I11033+3558    UH22  6015.92  0.579  0.818  0.636  0.967  0.880  0.914  1.41  M1.5   1.11   4.5   3530  -M
PM I11036+3253N   UH22  5667.81                                                  G/K                       --
PM I11042+4000    MDM   4951.64  0.754  0.874  0.812  0.975  0.929  0.984 -0.01  M0.0   1.19   5.0   3860  P-
PM I11054+4331    MDM   4955.69  0.589  0.809  0.679  0.974  0.906  0.940  1.21  M1.0   0.98   4.5   3560  --
PM I11055+4331    MDM   4955.69  0.263  0.529  0.184  0.916  0.373  0.755  6.48  M6.5   1.03   5.0   3000  --
PM I11055+4500    UH22  5643.02  0.671  0.848  0.761  0.973  0.924  0.951  0.48  M0.5   1.03   4.5   3600  P-
PM I11057+1014    UH22  5671.80  0.470  0.732  0.505  0.941  0.786  0.862  2.91  M3.0   1.00   5.0   3400  --
PM I11097+1531    UH22  5671.86  0.723  0.871  0.798  0.973  0.944  0.959  0.04  M0.0   1.12   5.0   3800  --
PM I11100+6723W   MDM   4951.64  0.780  0.890  0.874  0.982  0.957  0.993 -0.45  K7.5   0.95   5.0   3870  --
PM I11110+3026W   MDM   4955.70  0.538  0.783  0.602  0.956  0.833  0.899  2.00  M2.0   1.01   4.5   3520  PM
PM I11113+4325W   UH22  5643.01  0.489  0.753  0.531  0.945  0.785  0.870  2.67  M2.5   1.02   5.0   3440  PM
PM I11118+3332S   MDM   5688.70  0.411  0.663  0.434  0.929  0.747  0.768  3.79  M4.0   0.94   5.0   3280  P-
PM I11131+0014    UH22  5641.90  0.715  0.866  0.821  0.976  0.947  0.966  0.01  M0.0   0.95   4.5   3690  P-
PM I11144+2442    UH22  5672.77  0.763  0.881  0.860  0.979  0.971  0.966 -0.41  K7.5   0.94   5.0   3890  --
PM I11151+7328N   UH22  5667.77  0.486  0.735  0.534  0.953  0.780  0.894  2.78  M3.0   0.97   4.5   3540  P-
PM I11152+1927    MDM   3767.96  0.448  0.730  0.444  0.906  0.711  0.856  3.37  M3.5   1.08   5.0   3400  P-
PM I11152+5409    MDM   5687.67  0.726  0.844  0.848  1.012  0.968  0.986 -0.07  M0.0   0.77   5.0   3770  --
PM I11154+4105    UH22  5643.01  0.454  0.732  0.454  0.926  0.713  0.819  3.30  M3.5   1.07   4.5   3300  -M
PM I11159+5519    MDM   5182.01  0.629  0.787  0.726  0.967  0.909  0.930  1.09  M1.0   0.88   4.5   3560  P-
PM I11200+6550    MDM   5690.70  0.667  0.831  0.718  0.989  0.924  0.977  0.69  M0.5   1.14   4.5   3640  --
PM I11210+2945    UH22  4885.02  0.648  0.834  0.735  0.963  0.929  0.945  0.66  M0.5   1.02   4.5   3560  --
PM I11211+7145    MDM   4951.66                                                  G/K                       --
PM I11237+0833    MDM   4954.64  0.592  0.774  0.661  0.976  0.914  1.002  1.40  M1.5   0.96   4.5   3570  P-
PM I11238+1037    MDM   3766.98  0.677  0.827  0.796  0.956  0.921  0.986  0.51  M0.5   0.84   4.5   3650  --
PM I11247+6733    MDM   5690.70  0.610  0.805  0.671  0.982  0.904  0.931  1.20  M1.0   1.05   4.5   3560  -M
PM I11249+0228    UH22  4885.02  0.611  0.802  0.775  0.967  0.940  0.953  0.79  M1.0   0.71   4.5   3500  --
PM I11249+4000    UH22  5643.00  0.758  0.884  0.859  0.983  0.971  0.977 -0.41  K7.5   0.94   5.0   3870  P-
PM I11254+7815    MDM   2980.05  0.503  0.747  0.594  0.978  0.807  0.901  2.42  M2.5   0.89   4.5   3540  P-
PM I11266+3756    MDM   5183.03  0.570  0.776  0.630  0.955  0.860  0.925  1.76  M2.0   0.99   4.5   3600  --
PM I11268+1517    UH22  5671.86  0.787  0.901  0.880  0.988  0.986  0.974 -0.70  K7.5   0.98   4.5   3900  --
PM I11276+0358    UH22  5641.91  0.714  0.860  0.801  0.969  0.942  0.952  0.12  M0.0   1.03   5.0   3800  P-
PM I11289+1010    UH22  5671.85  0.424  0.712  0.441  0.921  0.688  0.789  3.62  M3.5   1.01   4.5   3250  P-
PM I11307+5457    MDM   5687.67  0.633  0.805  0.725  0.972  0.938  0.908  0.84  M1.0   0.93   4.5   3570  --
PM I11312+6309    UH22  5644.91  0.804  0.902  0.900  0.984  0.974  0.993 -0.73  K7.5   0.88   4.5   4000  P-
PM I11315+0213    UH22  5955.04  0.512  0.776  0.550  0.949  0.794  0.884  2.39  M2.5   1.07   5.0   3500  --
PM I11317+2240    MDM   4954.66  0.621  0.823  0.708  0.979  0.888  0.979  1.05  M1.0   1.00   4.5   3570  P-
PM I11334+3652    MDM   2746.70  0.682  0.845  0.718  0.951  0.898  0.969  0.69  M0.5   1.24   4.5   3640  --
PM I11374+4727    UH22  5643.02  0.777  0.881  0.853  0.980  0.943  0.968 -0.28  K7.5   1.05   4.5   3870  --
PM I11376+5842    MDM   3765.00  0.505  0.754  0.559  0.922  0.780  0.892  2.56  M2.5   0.99   5.0   3520  P-
PM I11382+8148    MDM   3765.00  0.664  0.813  0.786  0.965  0.909  1.061  0.70  M0.5   0.81   4.5   3700  --
PM I11383+0313    UH22  5641.92  0.746  0.890  0.823  0.980  0.948  0.970 -0.21  M0.0   1.16   4.5   3770  --
PM I11398+5941    MDM   4951.70                                                  G/K                       --
PM I11404+7704    MDM   3765.01  0.539  0.767  0.609  0.940  0.809  0.947  2.16  M2.0   0.96   4.5   3490  --
PM I11417+4245    UH22  5905.13  0.419  0.717  0.390  0.906  0.644  0.756  3.84  M4.0   1.11   4.5   3170  -M
PM I11418+5849    MDM   4951.71                                                  G/K                       --
PM I11420+1446    MDM   3766.99  0.466  0.734  0.498  0.920  0.754  0.866  3.03  M3.0   1.01   5.0   3400  P-
PM I11421+2642    UH22  5905.14  0.481  0.752  0.516  0.938  0.775  0.862  2.77  M3.0   1.03   5.0   3400  PM
PM I11423+2301    UH22  5341.77  0.674  0.850  0.782  0.970  0.932  0.953  0.38  M0.5   0.95   4.5   3600  --
PM I11476+0015    UH22  5699.83  0.399  0.658  0.405  0.908  0.642  0.770  4.20  M4.0   0.96   4.5   3100  --
PM I11476+7841    MDM   5690.71  0.416  0.699  0.414  0.938  0.698  0.794  3.76  M4.0   1.03   5.0   3300  --
PM I11477+0048    MDM   4954.67  0.381  0.678  0.360  0.916  0.622  0.781  4.32  M4.5   1.04   5.0   3130  --
PM I11478+0459    UH22  5641.92  0.722  0.868  0.827  0.976  0.957  0.960 -0.08  M0.0   0.95   5.0   3800  --
PM I11496+2203    UH22  5667.83  0.737  0.873  0.836  0.975  0.958  0.967 -0.17  M0.0   0.97   5.0   3800  --
PM I11498+0356    UH22  5641.93  0.711  0.868  0.820  0.976  0.951  0.968 -0.01  M0.0   0.95   4.5   3700  --
PM I11509+4822    MDM   5293.79  0.376  0.665  0.336  0.938  0.598  0.757  4.51  M4.5   1.06   5.0   3130  --
PM I11511+3516    MDM   4955.72  0.551  0.781  0.642  0.953  0.860  0.917  1.77  M2.0   0.93   4.5   3470  -M
PM I11519+0731    MDM   5183.03  0.517  0.724  0.603  0.897  0.765  0.782  2.62  M2.5   0.86   5.0   3400  --
PM I11521+0357    UH22  5641.93  0.412  0.691  0.432  0.916  0.684  0.784  3.81  M4.0   0.98   5.0   3180  --
PM I11530+1855    UH22  5679.85  0.668  0.838  0.778  0.971  0.937  0.981  0.44  M0.5   0.92   4.5   3590  --
PM I11533+4302    MDM   3768.01  0.624  0.812  0.720  0.949  0.907  0.963  0.99  M1.0   0.94   4.5   3560  --
PM I11541+0948    MDM   4954.68  0.403  0.673  0.434  0.939  0.723  0.814  3.83  M4.0   0.94   5.0   3270  --
PM I11551+0058    UH22  5641.94  0.571  0.810  0.615  0.955  0.837  0.895  1.70  M1.5   1.13   4.5   3700  P-
PM I11575+1149    UH22  5679.86  0.550  0.785  0.598  0.951  0.843  0.932  1.92  M2.0   1.05   5.0   3570  P-
PM I11585+4626    UH22  5643.03  0.790  0.898  0.862  0.982  0.957  0.973 -0.49  K7.5   1.12   4.5   4030  --
PM I11585+5933E   UH22  5972.06  0.735  0.883  0.785  0.976  0.931  0.966  0.04  M0.0   1.31   4.5   3730  --
PM I11585+5933W   UH22  5955.03  0.731  0.889  0.784  0.980  0.929  0.967  0.03  M0.0   1.32   4.5   3730  --
PM I11589+4239    MDM   3768.01  0.550  0.775  0.628  0.930  0.842  0.914  1.91  M2.0   0.96   4.5   3480  P-
PM I12054+6932    MDM   5690.71  0.418  0.711  0.387  0.943  0.653  0.797  3.86  M4.0   1.10   5.0   3280  P-
PM I12057+5355    MDM   5689.71  0.642  0.813  0.737  0.973  0.945  0.933  0.71  M0.5   0.93   4.5   3630  --
PM I12057+7825    MDM   3763.98  0.520  0.765  0.574  0.926  0.814  0.910  2.29  M2.5   1.01   5.0   3450  --
PM I12099+0527    UH22  5679.86  0.745  0.875  0.849  0.981  0.967  1.009 -0.28  K7.5   0.93   4.5   3850  --
PM I12109+4103    UH22  5643.05  0.735  0.890  0.808  0.978  0.932  0.974 -0.06  M0.0   1.20   4.5   3720  P-
PM I12122+7125    MDM   2747.75  0.463  0.739  0.462  0.923  0.710  0.866  3.22  M3.0   1.09   5.0   3400  -M
PM I12123+5429S   UH22  5644.92  0.698  0.859  0.781  0.977  0.942  0.964  0.21  M0.0   1.07   4.5   3700  PM
PM I12124+3940    UH22  5643.05  0.586  0.802  0.660  0.960  0.865  0.924  1.48  M1.5   1.01   5.0   3580  P-
PM I12133+1641    UH22  5342.82  0.613  0.832  0.677  0.963  0.877  0.929  1.15  M1.0   1.12   4.5   3550  P-
PM I12142+0037    MDM   4108.02  0.351  0.645  0.312  0.936  0.541  0.720  4.89  M5.0   1.04   5.0   3040  P-
PM I12144+2435    UH22  5667.85  0.538  0.781  0.587  0.952  0.837  0.892  2.03  M2.0   1.05   4.5   3450  P-
PM I12151+4843    MDM   4952.76  0.674  0.841  0.771  0.972  0.928  0.934  0.47  M0.5   0.97   4.5   3640  P-
PM I12154+3911    MDM   4108.94  0.572  0.775  0.640  1.000  0.861  0.924  1.74  M1.5   0.97   4.5   3550  P-
PM I12156+5239    MDM   5293.79  0.414  0.671  0.451  0.933  0.723  0.778  3.76  M4.0   0.92   5.0   3270  --
PM I12159+0538N   UH22  5679.87  0.850  0.916  0.932  0.985  0.989  1.019 -1.06  K7.0  99.99   5.0   4200  --
PM I12168+2451E   UH22  5966.98  0.568  0.789  0.658  0.954  0.884  0.927  1.54  M1.5   0.94   4.5   3510  --
PM I12178+4637    UH22  5643.03  0.676  0.846  0.756  0.970  0.930  0.952  0.46  M0.5   1.06   4.5   3640  P-
PM I12189+1107    MDM   4108.03  0.348  0.639  0.285  0.949  0.526  0.786  5.02  M5.0   1.07   5.0   3110  --
PM I12190+3150    MDM   2745.76  0.464  0.722  0.468  0.919  0.716  0.874  3.28  M3.5   1.05   5.0   3400  -M
PM I12194+2822    UH22  5644.97  0.659  0.839  0.740  0.965  0.924  0.955  0.61  M0.5   1.05   4.5   3600  P-
PM I12198+5246    UH22  5639.87  0.709  0.858  0.811  0.976  0.946  0.966  0.10  M0.0   0.95   4.5   3700  --
PM I12204+0035    UH22  5641.95  0.630  0.819  0.721  0.963  0.900  0.928  0.96  M1.0   0.97   4.5   3540  P-
PM I12217+6816    MDM   2747.76  0.485  0.742  0.509  0.938  0.769  0.894  2.84  M3.0   1.03   5.0   3520  -M
PM I12223+2510    UH22  5667.87  0.694  0.872  0.759  0.976  0.927  0.951  0.28  M0.5   1.21   4.5   3600  P-
PM I12225+2736    UH22  5667.87  0.712  0.861  0.806  0.975  0.956  0.961  0.04  M0.0   1.00   4.5   3740  --
PM I12230+6401    MDM   5690.73  0.491  0.748  0.485  0.973  0.777  0.869  2.83  M3.0   1.11   5.0   3520  P-
PM I12235+2754    UH22  5644.97  0.727  0.876  0.815  0.977  0.955  0.974 -0.10  M0.0   1.07   4.5   3710  --
PM I12235+6711    MDM   5690.73  0.481  0.729  0.534  0.962  0.828  0.856  2.67  M2.5   0.95   5.0   3420  P-
PM I12238+1234    UH22  5344.84  0.706  0.879  0.816  0.942  0.906  0.970  0.17  M0.0   0.99   4.5   3740  P-
PM I12253+3743    UH22  5643.06  0.729  0.877  0.788  0.978  0.944  0.961  0.01  M0.0   1.23   4.5   3730  --
PM I12267+3721    UH22  5643.06  0.775  0.890  0.873  0.983  0.967  0.987 -0.50  K7.5   0.93   4.5   3870  --
PM I12274+3726    MDM   5293.80  0.575  0.792  0.646  0.960  0.851  0.910  1.66  M1.5   1.00   4.5   3580  --
PM I12289+0825    UH22  4885.07  0.423  0.715  0.416  0.917  0.673  0.779  3.70  M3.5   1.06   4.5   3180  P-
PM I12290+4143    MDM   4108.95  0.402  0.661  0.416  0.946  0.713  0.774  3.97  M4.0   0.95   5.0   3270  P-
PM I12299+3626    MDM   4954.71  0.618  0.817  0.691  0.975  0.868  0.976  1.22  M1.0   1.04   4.5   3570  --
PM I12312+0848    MDM   4954.71  0.690  0.852  0.796  0.989  0.925  0.998  0.32  M0.5   0.94   4.5   3650  P-
PM I12325+1602    UH22  5644.98  0.804  0.896  0.890  0.982  0.968  0.967 -0.64  K7.5   0.94   5.0   3950  --
PM I12327+6815    MDM   5690.74  0.729  0.858  0.763  1.001  0.941  1.009  0.19  M0.0   1.28   4.5   3840  -M
PM I12332+0901    UH22  5645.00  0.312  0.605  0.280  0.860  0.471  0.613  5.46  M5.5   1.00   4.5   2850  --
PM I12350+0949    MDM   4954.71  0.513  0.774  0.536  0.983  0.802  0.946  2.40  M2.5   1.10   5.0   3600  P-
PM I12355+4144    UH22  5643.07  0.741  0.875  0.860  0.979  0.963  0.976 -0.28  K7.5   0.84   4.5   3750  --
PM I12388+1141    MDM   4954.72  0.456  0.740  0.451  0.943  0.708  0.883  3.27  M3.5   1.10   5.0   3450  --
PM I12390+4702    UH22  5639.87  0.496  0.731  0.572  0.940  0.804  0.899  2.60  M2.5   0.90   5.0   3500  P-
PM I12416+4814N   MDM   3887.73  0.593  0.803  0.645  0.948  0.881  0.989  1.43  M1.5   1.08   4.5   3700  P-
PM I12428+4153    MDM   5293.82  0.415  0.690  0.397  0.936  0.655  0.809  3.96  M4.0   1.04   5.0   3270  --
PM I12436+2506    MDM   4108.96  0.444  0.705  0.478  0.955  0.747  0.769  3.33  M3.5   0.96   5.0   3280  P-
PM I12470+4637    UH22  5639.88  0.492  0.753  0.516  0.943  0.775  0.868  2.72  M2.5   1.05   4.5   3500  P-
PM I12479+0945    MDM   4954.74  0.420  0.714  0.411  0.948  0.675  0.827  3.73  M3.5   1.06   5.0   3290  --
PM I12485+4933    MDM   5292.82  0.445  0.695  0.464  0.956  0.719  0.838  3.49  M3.5   0.98   5.0   3370  --
PM I12490+6606    MDM   4952.77  0.429  0.701  0.460  0.921  0.739  0.816  3.48  M3.5   0.97   5.0   3380  --
PM I12497+1612    UH22  5342.84  0.814  0.905  0.884  0.986  0.956  0.958 -0.63  K7.5   1.07   4.5   4030  --
PM I12505+4022E   UH22  5643.08  0.670  0.843  0.756  0.973  0.933  0.965  0.48  M0.5   1.03   4.5   3600  --
PM I12521+2244    UH22  4885.08  0.715  0.863  0.813  0.978  0.954  0.966  0.01  M0.0   0.98   4.5   3700  -M
PM I12576+3513E   UH22  5643.09  0.625  0.800  0.712  0.955  0.875  0.916  1.21  M1.0   0.94   4.5   3580  PM
PM I12576+3513W   MDM   5691.75  0.383  0.648  0.388  0.918  0.675  0.731  4.28  M4.5   0.96   5.0   3150  PM
PM I12583+4033    UH22  5643.09  0.602  0.823  0.644  0.963  0.853  0.920  1.41  M1.5   1.16   5.0   3540  --
PM I13005+0541    UH22  5679.89  0.359  0.628  0.346  0.889  0.574  0.727  4.80  M5.0   0.98   4.5   2950  P-
PM I13007+1222    MDM   4954.75  0.564  0.776  0.659  0.980  0.857  0.956  1.73  M1.5   0.91   4.5   3570  P-
PM I13019+3335    MDM   5292.83  0.633  0.817  0.720  0.997  0.889  0.956  1.01  M1.0   0.98   4.5   3560  --
PM I13047+5554    MDM   4951.76  0.696  0.859  0.791  0.969  0.929  0.946  0.26  M0.5   1.01   4.5   3700  --
PM I13054+3708    UH22  4927.98  0.517  0.764  0.564  0.946  0.816  0.914  2.33  M2.5   1.02   5.0   3500  P-
PM I13062+2043    UH22  5671.91  0.842  0.917  0.933  0.988  0.992  0.985 -1.07  K7.0  99.99   4.5   4070  PM
PM I13084+1658    UH22  5697.79  0.571  0.786  0.660  0.958  0.888  0.944  1.52  M1.5   0.94   4.5   3510  P-
PM I13087+6316    MDM   4951.77  0.643  0.844  0.750  0.960  0.939  0.930  0.53  M0.5   0.97   4.5   3640  --
PM I13089+4904    UH22  5972.09  0.621  0.822  0.722  0.965  0.913  0.943  0.91  M1.0   0.95   4.5   3500  P-
PM I13130+2011    MDM   4108.97  0.439  0.715  0.428  0.966  0.683  0.816  3.59  M3.5   1.07   5.0   3300  P-
PM I13142+7914    MDM   4951.78  0.631  0.827  0.695  0.969  0.870  0.961  1.11  M1.0   1.09   4.5   3570  -M
PM I13168+2310    MDM   3764.08  0.574  0.794  0.668  0.921  0.857  0.906  1.58  M1.5   0.94   4.5   3460  P-
PM I13173+5739    MDM   2453.64                                                  G/K                       --
PM I13179+3617    UH22  5643.10  0.620  0.840  0.666  0.967  0.874  0.936  1.12  M1.0   1.20   4.5   3590  P-
PM I13180+0214    MDM   3766.02  0.429  0.704  0.431  0.900  0.697  0.819  3.65  M3.5   1.02   5.0   3280  P-
PM I13195+3506E   MDM   5688.80  0.454  0.715  0.495  0.946  0.788  0.811  3.07  M3.0   0.97   5.0   3400  PM
PM I13195+3506W   UH22  5643.10  0.636  0.825  0.729  0.970  0.912  0.948  0.84  M1.0   0.98   4.5   3550  P-
PM I13196+3320    MDM   4954.76  0.543  0.778  0.619  0.974  0.843  0.931  1.93  M2.0   0.97   4.5   3520  P-
PM I13207+1052    UH22  4927.98  0.653  0.831  0.746  0.967  0.929  0.980  0.64  M0.5   0.98   4.5   3610  --
PM I13209+3416    UH22  5643.11  0.600  0.821  0.651  0.965  0.878  0.932  1.31  M1.5   1.13   5.0   3540  P-
PM I13215+0332    UH22  5672.89  0.624  0.823  0.729  0.966  0.923  0.949  0.83  M1.0   0.94   4.5   3500  --
PM I13215+0345    MDM   3766.02  0.547  0.776  0.625  0.935  0.846  0.930  1.91  M2.0   0.96   4.5   3460  P-
PM I13220+0410    UH22  5967.07  0.784  0.902  0.884  0.987  0.982  0.972 -0.68  K7.5   0.93   4.5   3860  --
PM I13229+2428    UH22  5671.92  0.406  0.704  0.389  0.909  0.658  0.761  3.93  M4.0   1.07   4.5   3130  P-
PM I13238+1113E   UH22  5344.89  0.764  0.887  0.864  1.001  0.980  0.983 -0.50  K7.5   0.94   5.0   3850  --
PM I13239+6927    MDM   2456.66  0.766  0.873  0.838  0.991  0.931  1.070 -0.12  M0.0   1.07   5.0   3900  --
PM I13254+3743    UH22  5643.12  0.736  0.870  0.843  0.981  0.967  0.982 -0.22  M0.0   0.91   4.5   3840  --
PM I13282+3002    UH22  5643.13  0.742  0.878  0.799  0.974  0.937  0.952 -0.02  M0.0   1.24   5.0   3900  --
PM I13293+1126    MDM   4954.77  0.453  0.740  0.460  0.946  0.708  0.882  3.26  M3.5   1.07   5.0   3450  --
PM I13299+1022    UH22  5956.10  0.607  0.815  0.697  0.962  0.899  0.945  1.12  M1.0   0.98   4.5   3630  --
PM I13317+2916    MDM   4952.77  0.379  0.659  0.384  0.909  0.649  0.744  4.31  M4.5   0.98   5.0   3150  PM
PM I13318+2323    MDM   3765.08  0.507  0.770  0.559  0.926  0.791  0.911  2.43  M2.5   1.02   5.0   3550  P-
PM I13319+3108    UH22  5643.12  0.701  0.849  0.800  0.975  0.954  0.977  0.15  M0.0   0.95   4.5   3700  P-
PM I13327+1648N   UH22  5672.89  0.481  0.735  0.534  0.945  0.790  0.857  2.77  M3.0   0.96   5.0   3420  P-
PM I13332+1039    UH22  5672.89  0.835  0.910  0.892  0.986  0.977  0.967 -0.83  K7.0   1.12   4.5   4160  --
PM I13343+0440    MDM   4954.78  0.738  0.871  0.799  0.999  0.948  1.029 -0.03  M0.0   1.19   5.0   3860  P-
PM I13352+3010    UH22  5643.13  0.695  0.855  0.787  0.974  0.941  0.971  0.23  M0.0   1.02   4.5   3660  --
PM I13358+1441    MDM   3767.06  0.499  0.764  0.512  0.938  0.762  0.934  2.69  M2.5   1.10   5.0   3530  --
PM I13361+7701    MDM   5690.76  0.672  0.830  0.759  0.985  0.941  0.945  0.50  M0.5   0.98   4.5   3650  -M
PM I13369+2258    UH22  5643.15  0.492  0.741  0.554  0.947  0.796  0.889  2.63  M2.5   0.95   4.5   3440  P-
PM I13374+3543    MDM   4954.79  0.768  0.885  0.875  0.995  0.947  1.007 -0.35  K7.5   0.87   5.0   3860  P-
PM I13378+4808    UH22  5640.03  0.729  0.867  0.833  0.977  0.955  0.979 -0.10  M0.0   0.94   4.5   3750  P-
PM I13386+2549    UH22  5643.14  0.474  0.752  0.483  0.947  0.746  0.848  2.96  M3.0   1.09   5.0   3400  P-
PM I13394+4611    UH22  5640.03  0.598  0.829  0.638  0.967  0.872  0.928  1.32  M1.5   1.19   5.0   3600  P-
PM I13401+4346    UH22  5640.04  0.422  0.692  0.426  0.927  0.714  0.811  3.70  M3.5   1.01   5.0   3230  P-
PM I13414+4854    UH22  5955.04  0.440  0.708  0.462  0.926  0.737  0.838  3.40  M3.5   0.99   5.0   3260  --
PM I13415+1449    MDM   3767.07  0.595  0.795  0.680  0.951  0.869  0.988  1.43  M1.5   0.96   4.5   3570  P-
PM I13417+5815    MDM   5292.85  0.447  0.708  0.480  0.947  0.740  0.838  3.32  M3.5   0.97   5.0   3380  --
PM I13427+3317    MDM   4955.77  0.414  0.694  0.408  0.932  0.688  0.803  3.83  M4.0   1.03   5.0   3280  P-
PM I13434+1106    UH22  5697.79  0.658  0.830  0.746  0.967  0.925  0.968  0.64  M0.5   0.99   4.5   3600  --
PM I13444+5141S   MDM   5293.85  0.503  0.746  0.551  0.966  0.820  0.896  2.49  M2.5   0.99   5.0   3530  P-
PM I13444+6827    MDM   5690.77  0.773  0.872  0.844  0.999  0.973  0.971 -0.36  K7.5   1.06   5.0   3870  --
PM I13445+2457    MDM   3891.71  0.633  0.819  0.753  0.973  0.890  0.988  0.92  M1.0   0.87   4.5   3570  --
PM I13450+1747    UH22  5671.98  0.751  0.887  0.856  0.982  0.965  0.972 -0.37  K7.5   0.94   4.5   3740  --
PM I13455+6058    MDM   5690.77  0.685  0.826  0.751  0.988  0.942  0.936  0.50  M0.5   1.05   4.5   3650  --
PM I13458+0246    UH22  4885.12  0.760  0.883  0.868  0.983  0.978  0.990 -0.47  K7.5   0.88   4.5   3800  --
PM I13477+2127    UH22  5671.92  0.733  0.870  0.841  0.974  0.960  0.965 -0.17  M0.0   0.91   4.5   3720  --
PM I13485+5620    MDM   4955.77  0.576  0.797  0.657  0.971  0.873  0.922  1.52  M1.5   0.98   4.5   3560  -M
PM I13490+0247    MDM   3766.07  0.538  0.765  0.616  0.933  0.844  0.940  2.02  M2.0   0.94   4.5   3440  P-
PM I13513+2619    UH22  5671.94  0.797  0.901  0.893  0.980  0.978  0.974 -0.71  K7.5   0.90   5.0   4000  --
PM I13518+1247    UH22  5344.91  0.544  0.757  0.652  0.953  0.862  0.927  1.89  M2.0   0.85   4.5   3510  --
PM I13526+1425    MDM   3767.07  0.512  0.750  0.562  0.940  0.795  0.954  2.50  M2.5   0.99   5.0   3550  PM
PM I13528+6537    MDM   4955.78  0.566  0.802  0.650  0.952  0.835  0.943  1.68  M1.5   0.99   4.5   3570  P-
PM I13529+5636    MDM   4955.78  0.619  0.818  0.716  0.951  0.878  0.960  1.11  M1.0   0.96   4.5   3560  -M
PM I13534+1256    UH22  5699.92  0.718  0.862  0.792  0.973  0.941  0.960  0.12  M0.0   1.10   4.5   3760  PM
PM I13536+7737    MDM   3764.03  0.404  0.668  0.416  0.890  0.674  0.812  4.02  M4.0   0.97   5.0   3270  --
PM I13537+7851    MDM   4954.81  0.632  0.812  0.762  1.019  0.918  1.059  0.81  M1.0   0.82   4.5   3700  P-
PM I13570+2534    UH22  4928.01  0.639  0.828  0.739  0.974  0.928  0.978  0.72  M0.5   0.96   4.5   3630  --
PM I13582+1234    UH22  5344.92  0.424  0.680  0.481  0.929  0.756  0.848  3.50  M3.5   0.90   5.0   3200  P-
PM I14011+2621    UH22  5672.95  0.681  0.848  0.779  0.972  0.944  0.959  0.31  M0.5   0.98   4.5   3640  --
PM I14014+1948    UH22  5671.93  0.711  0.859  0.815  0.971  0.954  0.964  0.04  M0.0   0.94   4.5   3690  --
PM I14019+1529    UH22  5672.90  0.701  0.855  0.803  0.973  0.946  0.964  0.16  M0.0   0.96   4.5   3680  P-
PM I14023+1341    MDM   4955.80  0.620  0.816  0.698  0.975  0.887  0.945  1.12  M1.0   1.02   4.5   3560  PM
PM I14025+4620N   MDM   4955.79  0.598  0.806  0.698  0.993  0.893  0.940  1.21  M1.0   0.94   4.5   3560  P-
PM I14025+4620S   MDM   4955.79  0.616  0.811  0.714  0.974  0.901  0.948  1.06  M1.0   0.94   4.5   3560  P-
PM I14039+2440    MDM   3891.72  0.497  0.747  0.565  0.949  0.782  0.917  2.60  M2.5   0.95   5.0   3530  --
PM I14041+2044    UH22  5671.94  0.625  0.811  0.724  0.961  0.912  0.933  0.96  M1.0   0.93   4.5   3530  --
PM I14062+6918    MDM   5690.78  0.475  0.728  0.522  0.941  0.766  0.818  2.94  M3.0   0.97   5.0   3400  -M
PM I14069+7618    MDM   5688.80  0.776  0.868  0.844  0.999  0.962  0.974 -0.28  K7.5   1.05   5.0   3870  --
PM I14082+8035    MDM   4954.82  0.588  0.802  0.651  0.983  0.848  0.972  1.57  M1.5   1.04   4.5   3560  P-
PM I14083+7551    MDM   5293.86  0.591  0.795  0.697  0.966  0.869  0.907  1.40  M1.5   0.90   4.5   3510  --
PM I14134+4816    MDM   5689.77                                                  G/K                       --
PM I14136+1014    UH22  5672.90  0.769  0.886  0.859  0.980  0.976  0.970 -0.47  K7.5   1.00   4.5   3900  --
PM I14152+4500    UH22  5640.04  0.469  0.747  0.475  0.934  0.733  0.838  3.06  M3.0   1.09   5.0   3420  P-
PM I14153+1523    UH22  5672.92  0.525  0.765  0.601  0.951  0.840  0.896  2.12  M2.0   0.95   4.5   3440  --
PM I14157+5927    UH22  5972.13  0.511  0.756  0.586  0.958  0.843  0.910  2.24  M2.0   0.94   4.5   3500  --
PM I14159+3616    MDM   2745.86  0.448  0.697  0.480  0.901  0.758  0.811  3.32  M3.5   0.96   5.0   3370  -M
PM I14161+2323    UH22  4885.14  0.612  0.814  0.695  0.963  0.904  0.938  1.09  M1.0   1.00   4.5   3470  --
PM I14170+1035    UH22  5672.91  0.543  0.772  0.615  0.953  0.855  0.905  1.93  M2.0   0.97   5.0   3530  P-
PM I14170+3142    MDM   5687.76  0.363  0.632  0.350  0.918  0.641  0.754  4.62  M4.5   0.98   5.0   3130  PM
PM I14174+4526    MDM   5689.79  0.726  0.851  0.807  0.989  0.981  0.934 -0.08  M0.0   1.01   4.5   3700  PM
PM I14177+2126    UH22  5342.94  0.637  0.828  0.739  0.963  0.908  0.945  0.82  M1.0   0.95   4.5   3550  --
PM I14178+0009    UH22  5645.02  0.745  0.874  0.826  0.975  0.939  0.960 -0.08  M0.0   1.07   4.5   3800  --
PM I14189+3838    UH22  5702.79  0.647  0.856  0.694  0.966  0.885  0.945  0.85  M1.0   1.25   5.0   3650  --
PM I14200+3903    UH22  5640.05  0.496  0.734  0.530  0.935  0.768  0.845  2.80  M3.0   1.00   5.0   3430  PM
PM I14210+2735    UH22  5672.95  0.494  0.746  0.539  0.938  0.789  0.859  2.66  M2.5   0.99   5.0   3430  P-
PM I14219+3739    MDM   2743.81  0.585  0.792  0.662  0.957  0.862  0.967  1.54  M1.5   0.98   4.5   3570  --
PM I14247+0744    UH22  4928.03  0.780  0.894  0.884  0.978  0.964  0.996 -0.54  K7.5   0.89   4.5   3900  --
PM I14247+3906    UH22  5640.06  0.663  0.838  0.765  0.971  0.939  0.964  0.48  M0.5   0.95   4.5   3600  -M
PM I14249+0853    UH22  5672.92  0.445  0.701  0.497  0.934  0.772  0.855  3.23  M3.0   0.93   4.5   3290  P-
PM I14251+5149    UH22  5639.92  0.496  0.749  0.544  0.949  0.799  0.887  2.58  M2.5   0.99   4.5   3430  --
PM I14257+2337E   MDM   4955.81                                                  G/K                       P-
PM I14257+2337W   UH22  5700.80  0.679  0.844  0.760  0.969  0.932  0.982  0.45  M0.5   1.04   5.0   3640  --
PM I14259+1412    UH22  5672.91  0.807  0.900  0.801  0.946  0.904  0.868 -0.14  M0.0   1.75   4.5   3780  --
PM I14269+2408    UH22  4928.03  0.609  0.802  0.701  0.963  0.908  0.958  1.13  M1.0   0.94   4.5   3590  --
PM I14282+0518    MDM   2747.82  0.426  0.693  0.433  0.908  0.699  0.805  3.70  M3.5   1.00   5.0   3270  --
PM I14283+0519    MDM   2747.81  0.489  0.745  0.509  0.924  0.760  0.896  2.84  M3.0   1.05   5.0   3520  --
PM I14294+1531    MDM   4955.81  0.531  0.775  0.575  0.967  0.827  0.922  2.16  M2.0   1.05   4.5   3540  --
PM I14313+1217    UH22  4885.15  0.816  0.908  0.925  0.988  0.985  0.990 -0.91  K7.0   0.71   5.0   3950  --
PM I14320+7349    MDM   3764.07  0.543  0.779  0.593  0.933  0.824  0.923  2.06  M2.0   1.04   4.5   3480  --
PM I14331+6100    MDM   4955.82  0.471  0.727  0.552  0.943  0.818  0.846  2.71  M2.5   0.90   4.5   3410  -M
PM I14337+1906    UH22  5967.09  0.694  0.854  0.783  0.967  0.928  0.939  0.32  M0.5   1.03   4.5   3700  --
PM I14365+5543    MDM   5689.79  0.731  0.857  0.824  0.960  0.960  0.915 -0.05  M0.0   0.96   4.5   3710  --
PM I14366+1421    UH22  5672.93  0.619  0.818  0.692  0.964  0.912  0.932  1.01  M1.0   1.04   4.5   3580  --
PM I14368+5820    MDM   5689.80  0.454  0.713  0.478  0.940  0.782  0.804  3.14  M3.0   0.99   5.0   3380  P-
PM I14371+7536    MDM   5688.82  0.516  0.746  0.591  0.958  0.854  0.873  2.22  M2.0   0.92   5.0   3490  --
PM I14376+6745    MDM   5690.78  0.578  0.777  0.645  0.981  0.870  0.924  1.65  M1.5   0.98   4.5   3570  --
PM I14388+4213    MDM   5293.88  0.596  0.798  0.670  0.976  0.867  0.922  1.44  M1.5   0.99   4.5   3560  --
PM I14415+0627    UH22  4885.16  0.591  0.805  0.669  0.960  0.892  0.930  1.31  M1.5   1.00   5.0   3540  --
PM I14423+6603    MDM   4955.84  0.519  0.771  0.578  0.952  0.823  0.917  2.22  M2.0   1.01   4.5   3490  P-
PM I14438+6644    MDM   5690.80  0.620  0.806  0.694  0.983  0.914  0.914  1.06  M1.0   1.00   4.5   3560  -M
PM I14469+1705    MDM   2743.87  0.587  0.793  0.608  0.968  0.846  0.988  1.73  M1.5   1.15   4.5   3580  --
PM I14511+3106    MDM   2747.83  0.423  0.675  0.442  0.904  0.703  0.799  3.78  M4.0   0.96   5.0   3270  -M
PM I14514+8704    MDM   5688.84                                                  G/K                       --
PM I14524+1223    MDM   4949.85  0.497  0.775  0.520  0.992  0.800  0.888  2.50  M2.5   1.10   5.0   3600  P-
PM I14525+0010    UH22  5967.12  0.502  0.750  0.555  0.940  0.808  0.868  2.50  M2.5   0.99   5.0   3500  P-
PM I14538+2333    MDM   4954.83  0.429  0.715  0.430  0.940  0.691  0.810  3.60  M3.5   1.05   5.0   3280  --
PM I14544+1606    MDM   4949.86  0.531  0.773  0.597  0.957  0.839  0.892  2.07  M2.0   0.99   4.5   3510  P-
PM I14544+3532    UH22  5640.06  0.427  0.716  0.412  0.914  0.677  0.783  3.69  M3.5   1.08   4.5   3240  P-
PM I14548+0956    UH22  4885.17  0.626  0.846  0.672  0.970  0.880  0.938  1.03  M1.0   1.22   4.5   3580  P-
PM I14557+0717    UH22  5672.93  0.699  0.855  0.769  0.963  0.927  0.953  0.34  M0.5   1.11   4.5   3740  --
PM I14564+1648W   MDM   2749.83  0.593  0.797  0.675  0.950  0.863  0.944  1.46  M1.5   0.97   4.5   3570  --
PM I15002+5425    MDM   5689.80  0.770  0.877  0.872  1.010  1.000  0.934 -0.59  K7.5   0.87               --
PM I15009+4525    MDM   4951.79  0.684  0.854  0.795  0.972  0.886  0.954  0.51  M0.5   0.94   4.5   3650  P-
PM I15011+0709    UH22  5672.93  0.439  0.733  0.424  0.919  0.679  0.785  3.51  M3.5   1.11   4.5   3300  P-
PM I15011+3527    UH22  5640.07  0.547  0.779  0.618  0.955  0.855  0.916  1.87  M2.0   0.98   5.0   3560  P-
PM I15013+0532    UH22  5645.05  0.451  0.719  0.481  0.933  0.750  0.837  3.22  M3.0   0.99   5.0   3320  P-
PM I15030+7026    MDM   2746.91  0.472  0.742  0.481  0.926  0.724  0.840  3.09  M3.0   1.07   5.0   3400  -M
PM I15043+6023    MDM   4955.84  0.563  0.787  0.639  0.969  0.866  0.930  1.68  M1.5   0.98   4.5   3560  --
PM I15060+4521    UH22  5967.13  0.584  0.803  0.640  0.957  0.875  0.910  1.49  M1.5   1.07   5.0   3540  --
PM I15073+2456    MDM   4949.87  0.756  0.884  0.832  0.990  0.945  0.968 -0.21  M0.0   1.11   5.0   3860  P-
PM I15091+4938    MDM   5689.81  0.688  0.826  0.797  0.971  0.966  0.916  0.26  M0.5   0.86   4.5   3650  --
PM I15095+0310    MDM   4954.85  0.466  0.747  0.488  0.951  0.740  0.857  3.02  M3.0   1.05   5.0   3400  P-
PM I15103+5609    MDM   5689.81                                                  G/K                       --
PM I15106+3341    UH22  5640.07                                                  G/K                       --
PM I15119+0346    UH22  5051.80  0.820  0.915  0.902  0.985  0.957  0.997 -0.75  K7.5   0.98   4.5   4000  --
PM I15126+4543    MDM   5689.82  0.398  0.669  0.385  0.930  0.677  0.785  4.11  M4.0   1.01   5.0   3270  P-
PM I15129+8302    MDM   5688.85  0.716  0.839  0.821  0.982  0.960  0.938  0.09  M0.0   0.87   4.5   3730  --
PM I15156+6349    MDM   5690.81  0.604  0.796  0.654  0.988  0.914  0.952  1.26  M1.5   1.06   4.5   3560  --
PM I15188+2915    UH22  5640.08  0.639  0.826  0.714  0.964  0.917  0.947  0.84  M1.0   1.04   4.5   3660  --
PM I15210+3057    MDM   5292.91  0.495  0.746  0.533  0.973  0.780  0.875  2.69  M2.5   1.01   5.0   3530  --
PM I15214+0414    UH22  5645.05  0.565  0.783  0.642  0.952  0.865  0.910  1.70  M1.5   0.97   4.5   3560  --
PM I15218+2058    MDM   4949.88  0.539  0.773  0.618  0.952  0.838  0.897  2.00  M2.0   0.95   4.5   3490  PM
PM I15219+1835    UH22  5077.75  0.592  0.806  0.661  0.960  0.870  0.939  1.42  M1.5   1.04   5.0   3550  --
PM I15238+5609    MDM   5292.91  0.652  0.801  0.742  0.990  0.862  0.954  1.11  M1.0   0.91   4.5   3570  --
PM I15276+4051    MDM   4951.83  0.654  0.833  0.727  0.976  0.910  0.940  0.76  M1.0   1.06   4.5   3640  --
PM I15277+0235    UH22  5645.06  0.806  0.902  0.888  0.986  0.986  0.982 -0.76  K7.0   0.99   4.5   4050  P-
PM I15280+2547    UH22  5640.08  0.663  0.830  0.776  0.970  0.938  0.961  0.50  M0.5   0.89   4.5   3600  P-
PM I15291+5724    UH22  5667.92  0.652  0.836  0.745  0.968  0.913  0.952  0.69  M0.5   0.99   4.5   3580  --
PM I15316+1041    UH22  5645.06  0.658  0.836  0.767  0.975  0.936  0.953  0.51  M0.5   0.93   4.5   3600  --
PM I15339+3754    MDM   5687.80  0.652  0.813  0.765  0.981  0.928  0.929  0.70  M0.5   0.86   4.5   3570  P-
PM I15353+1742    UH22  5645.07  0.467  0.728  0.507  0.942  0.800  0.875  2.89  M3.0   0.98   5.0   3400  --
PM I15357+2209    UH22  5640.09  0.436  0.730  0.412  0.918  0.686  0.791  3.55  M3.5   1.12   4.5   3300  --
PM I15362+4049    MDM   5689.83  0.766  0.874  0.841  0.992  0.991  0.964 -0.44  K7.5   1.06   5.0   3860  --
PM I15368+3734W   MDM   5687.81  0.720  0.837  0.828  0.978  0.939  0.929  0.18  M0.0   0.84   4.5   3650  --
PM I15380+3224    UH22  4928.08  0.816  0.904  0.903  0.985  0.976  1.014 -0.78  K7.0   0.90   5.0   4050  --
PM I15400+4329N   MDM   5689.85  0.443  0.701  0.465  0.944  0.775  0.796  3.30  M3.5   0.98   5.0   3370  -M
PM I15412+7559    MDM   5688.86  0.444  0.702  0.484  0.942  0.768  0.816  3.27  M3.5   0.95   5.0   3390  P-
PM I15416+1828    UH22  5668.00  0.577  0.777  0.658  0.951  0.857  0.893  1.68  M1.5   0.94   4.5   3540  --
PM I15420+3439    MDM   4951.86                                                  G/K                       --
PM I15488+3030    MDM   2447.74  0.492  0.750  0.520  0.928  0.757  0.911  2.79  M3.0   1.04   5.0   3520  --
PM I15493+2503    MDM   2750.86  0.537  0.772  0.585  0.943  0.831  0.929  2.11  M2.0   1.03   4.5   3500  --
PM I15496+3448    UH22  5699.94  0.412  0.702  0.386  0.905  0.637  0.753  3.97  M4.0   1.08   4.5   3100  P-
PM I15496+5102    MDM   5689.86  0.527  0.763  0.578  0.959  0.843  0.866  2.17  M2.0   1.00   5.0   3450  P-
PM I15501+0057    MDM   3974.69  0.454  0.708  0.551  0.962  0.723  0.921  3.17  M3.0   0.85   5.0   3420  P-
PM I15507+5857    MDM   4951.88                                                  G/K                       --
PM I15512+3040    MDM   3890.78  0.595  0.791  0.695  0.968  0.842  0.978  1.52  M1.5   0.90   4.5   3570  --
PM I15513+2931    MDM   3975.73  0.444  0.719  0.446  0.934  0.678  0.876  3.52  M3.5   1.05   5.0   3400  P-
PM I15531+3444    MDM   5687.83  0.474  0.731  0.506  0.948  0.778  0.814  2.92  M3.0   1.00   5.0   3400  P-
PM I15531+3445W   MDM   4955.89  0.468  0.743  0.509  0.953  0.738  0.842  2.99  M3.0   1.01   5.0   3400  P-
PM I15538+6409    MDM   4951.89  0.671  0.842  0.758  0.969  0.926  0.928  0.51  M0.5   1.02   4.5   3650  --
PM I15553+5405    MDM   4951.90                                                  G/K                       --
PM I15555+3512    MDM   3975.73  0.388  0.666  0.366  0.921  0.552  0.803  4.48  M4.5   1.02   5.0   3130  P-
PM I15557+6840    MDM   4951.90  0.500  0.746  0.551  0.947  0.829  0.875  2.46  M2.5   0.98   5.0   3520  --
PM I15579+6010    MDM   5690.82                                                  G/K                       --
PM I15581+4927    MDM   5689.87  0.624  0.786  0.726  0.961  0.904  0.881  1.13  M1.0   0.86   4.5   3520  --
PM I15583+3524    MDM   3975.74  0.446  0.713  0.473  0.933  0.702  0.868  3.42  M3.5   0.99   5.0   3380  P-
PM I15587+3448    MDM   5292.95  0.446  0.727  0.423  0.956  0.671  0.867  3.54  M3.5   1.11   5.0   3430  --
PM I15597+4403    MDM   5687.85  0.573  0.764  0.661  0.966  0.855  0.894  1.77  M2.0   0.89   4.5   3490  --
PM I16013+5711    MDM   4955.90  0.689  0.857  0.779  0.976  0.916  0.974  0.38  M0.5   1.04   4.5   3650  --
PM I16017+3010    UH22  5699.94  0.464  0.728  0.491  0.939  0.755  0.860  3.08  M3.0   1.01   5.0   3350  P-
PM I16028+2035    UH22  5640.10  0.399  0.689  0.378  0.912  0.639  0.744  4.10  M4.0   1.05   4.5   3100  --
PM I16033+1735    UH22  5640.10  0.535  0.774  0.582  0.951  0.833  0.900  2.11  M2.0   1.03   5.0   3570  --
PM I16046+2620    UH22  5645.07  0.678  0.847  0.778  0.968  0.941  0.960  0.35  M0.5   0.97   4.5   3630  --
PM I16054+7654    MDM   5732.74  0.488  0.749  0.528  0.951  0.758  0.907  2.78  M3.0   1.02   5.0   3530  P-
PM I16062+2901    MDM   2746.95  0.557  0.784  0.596  0.931  0.823  0.903  1.99  M2.0   1.07   4.5   3520  --
PM I16066+0823    UH22  5401.80  0.647  0.833  0.713  0.968  0.905  0.935  0.84  M1.0   1.10   4.5   3660  P-
PM I16090+5256    MDM   5689.87  0.669  0.834  0.740  0.976  0.940  0.942  0.53  M0.5   1.06   4.5   3640  PM
PM I16092+0921    MDM   2749.86  0.481  0.732  0.509  0.925  0.777  0.887  2.88  M3.0   1.01   5.0   3520  --
PM I16120+0318S   UH22  5642.06  0.545  0.783  0.607  0.957  0.847  0.900  1.91  M2.0   1.02   5.0   3550  --
PM I16123+4650    MDM   4950.88  0.712  0.853  0.831  0.980  0.936  0.964  0.12  M0.0   0.84   4.5   3700  --
PM I16139+3346    MDM   3973.71  0.494  0.742  0.565  0.973  0.752  0.957  2.73  M2.5   0.93   5.0   3540  P-
PM I16143+2041    UH22  4928.11  0.718  0.865  0.770  0.973  0.932  0.974  0.20  M0.0   1.23   4.5   3760  --
PM I16145+1906    MDM   3228.65  0.442  0.728  0.438  0.914  0.705  0.866  3.43  M3.5   1.08   5.0   3400  --
PM I16155+2427    MDM   4949.93  0.558  0.793  0.628  0.966  0.861  0.913  1.71  M1.5   1.01   4.5   3590  P-
PM I16159+3852    UH22  5967.15  0.687  0.850  0.785  0.965  0.922  0.936  0.38  M0.5   0.98   4.5   3650  --
PM I16167+6714    MDM   4950.89  0.706  0.857  0.794  0.985  0.938  0.965  0.20  M0.0   1.02   4.5   3700  P-
PM I16167+6715    MDM   4950.89  0.459  0.737  0.488  0.945  0.735  0.840  3.11  M3.0   1.02   5.0   3400  P-
PM I16170+5516    MDM   4950.90  0.550  0.770  0.648  0.967  0.845  0.899  1.87  M2.0   0.89   4.5   3500  P-
PM I16180+0617    UH22  5642.06  0.453  0.700  0.512  0.941  0.788  0.864  3.12  M3.0   0.91   5.0   3380  --
PM I16216+1713    MDM   4949.94                                                  G/K                       -M
PM I16220+2250    UH22  5343.03  0.596  0.791  0.678  0.952  0.875  0.909  1.43  M1.5   0.96   4.5   3540  --
PM I16226+0802    UH22  5967.16  0.675  0.858  0.786  0.968  0.935  0.948  0.31  M0.5   0.96   4.5   3600  --
PM I16238+4304E   MDM   5687.84  0.757  0.864  0.834  0.987  0.981  0.963 -0.29  K7.5   1.02   5.0   3860  --
PM I16241+4821    MDM   4950.91  0.465  0.745  0.500  0.945  0.755  0.831  2.96  M3.0   1.02   5.0   3400  --
PM I16247+2254    MDM   4949.95  0.631  0.825  0.719  0.974  0.906  0.941  0.90  M1.0   1.00   4.5   3560  --
PM I16254+5418    MDM   4950.91  0.520  0.766  0.609  0.962  0.850  0.903  2.07  M2.0   0.92   4.5   3460  --
PM I16255+2601    MDM   3975.75  0.458  0.725  0.494  0.931  0.718  0.864  3.22  M3.0   0.99   5.0   3400  P-
PM I16255+3218    MDM   3891.85  0.525  0.758  0.592  0.972  0.836  0.968  2.19  M2.0   0.96   4.5   3500  --
PM I16259+8324    MDM   5688.88  0.578  0.786  0.674  0.972  0.891  0.911  1.45  M1.5   0.92   4.5   3520  --
PM I16265+1539    MDM   4949.95                                                  G/K                       --
PM I16270+3328    UH22  5051.85  0.711  0.859  0.797  0.975  0.929  0.965  0.21  M0.0   1.04   4.5   3740  --
PM I16315+1733    UH22  5645.08  0.444  0.721  0.469  0.933  0.741  0.842  3.28  M3.5   1.01   5.0   3330  P-
PM I16327+1236    UH22  5051.86  0.469  0.750  0.476  0.941  0.754  0.865  2.98  M3.0   1.09   5.0   3400  PM
PM I16328+0950    UH22  5642.07  0.431  0.700  0.458  0.928  0.740  0.824  3.48  M3.5   0.97   5.0   3270  P-
PM I16342+5423    MDM   4950.92  0.616  0.823  0.691  0.972  0.892  0.956  1.09  M1.0   1.05   4.5   3560  --
PM I16343+5709    UH22  6029.08  0.374  0.667  0.351  0.906  0.617  0.742  4.43  M4.5   1.03   4.5   3100  -M
PM I16346+0317N   UH22  6029.09  0.668  0.845  0.764  0.973  0.943  0.940  0.41  M0.5   0.99   4.5   3600  P-
PM I16354+3500    MDM   3891.85  0.395  0.649  0.409  0.923  0.675  0.830  4.17  M4.0   0.94   5.0   3250  P-
PM I16365+1214    UH22  4928.12  0.747  0.870  0.852  0.976  0.961  0.999 -0.24  M0.0   0.89   4.5   3800  --
PM I16378+2831    UH22  5700.82  0.701  0.845  0.789  0.979  0.920  1.005  0.37  M0.5   0.99   4.5   3710  --
PM I16395+5034    MDM   4950.92  0.600  0.810  0.692  0.989  0.926  0.961  1.05  M1.0   0.97   4.5   3560  --
PM I16408+3619    MDM   4955.90  0.523  0.766  0.588  0.964  0.836  0.905  2.17  M2.0   0.98   4.5   3540  P-
PM I16420+1916    UH22  5645.08  0.497  0.746  0.552  0.943  0.810  0.875  2.54  M2.5   0.97   5.0   3500  --
PM I16462+1628    MDM   4955.91  0.478  0.750  0.507  0.952  0.788  0.884  2.77  M3.0   1.04   5.0   3520  P-
PM I16487+1038    UH22  6029.10  0.516  0.771  0.556  0.945  0.804  0.866  2.35  M2.5   1.05   5.0   3500  --
PM I16509+3555E   MDM   5687.86  0.691  0.839  0.808  0.982  0.958  0.927  0.19  M0.0   0.86   4.5   3650  --
PM I16511+2836E   UH22  5645.09  0.675  0.842  0.768  0.969  0.929  0.949  0.46  M0.5   1.00   4.5   3630  --
PM I16515+6832    MDM   5689.91                                                  G/K                       --
PM I16520+2351    UH22  5051.87  0.775  0.897  0.880  0.992  0.979  1.000 -0.61  K7.5   0.91   4.5   3830  --
PM I16542+1154    UH22  5642.08  0.716  0.876  0.808  0.981  0.956  0.968 -0.06  M0.0   1.06   4.5   3690  P-
PM I16574+7743    MDM   5688.89  0.462  0.724  0.514  0.958  0.793  0.802  2.94  M3.0   0.95   5.0   3400  P-
PM I16577+1317    UH22  5642.08  0.723  0.867  0.788  0.970  0.927  0.943  0.16  M0.0   1.16   5.0   3850  P-
PM I16578+4722E   MDM   4954.88  0.575  0.788  0.664  0.973  0.849  0.944  1.65  M1.5   0.94   4.5   3570  -M
PM I16580+2335S   UH22  6029.10  0.771  0.895  0.879  0.983  0.979  0.967 -0.59  K7.5   0.89   4.5   3800  --
PM I16581+2544    UH22  5844.71  0.597  0.805  0.683  0.961  0.882  0.943  1.30  M1.5   0.98   4.5   3590  P-
PM I16584+1358    MDM   3974.74  0.392  0.659  0.417  0.936  0.650  0.865  4.18  M4.0   0.94   5.0   3270  P-
PM I16587+6853    MDM   2743.02  0.581  0.798  0.634  0.968  0.846  0.967  1.65  M1.5   1.06   4.5   3560  --
PM I16590+2938    UH22  5645.09  0.685  0.872  0.743  0.972  0.923  0.952  0.36  M0.5   1.25   4.5   3620  --
PM I16591+2058    MDM   2447.79  0.443  0.694  0.469  0.918  0.726  0.864  3.47  M3.5   0.96   5.0   3370  --
PM I17006+0618    MDM   3888.90  0.626  0.801  0.715  0.979  0.905  0.965  1.06  M1.0   0.94   4.5   3570  --
PM I17033+5124    MDM   4108.07  0.387  0.692  0.332  0.948  0.592  0.767  4.34  M4.5   1.12   5.0   3140  P-
PM I17038+3211    MDM   2901.66  0.457  0.705  0.494  0.935  0.741  0.867  3.26  M3.5   0.96   5.0   3400  -M
PM I17043+1655    UH22  5642.09  0.478  0.733  0.536  0.941  0.794  0.866  2.77  M3.0   0.95   5.0   3400  P-
PM I17058+2605S   UH22  5700.84  0.574  0.795  0.632  0.957  0.850  0.960  1.69  M1.5   1.04   4.5   3560  --
PM I17068+3212    UH22  5645.10  0.758  0.890  0.847  0.977  0.965  0.978 -0.38  K7.5   1.05   4.5   3770  --
PM I17071+2133    MDM   4955.92  0.462  0.739  0.504  0.938  0.754  0.836  3.00  M3.0   1.00   5.0   3400  P-
PM I17075+4557    MDM   5687.89  0.719  0.834  0.828  0.982  0.977  0.932 -0.00  M0.0   0.82   4.5   3710  --
PM I17082+5138    MDM   4951.93  0.624  0.829  0.692  0.971  0.896  0.925  1.01  M1.0   1.09   4.5   3560  --
PM I17095+4340    MDM   4955.92  0.408  0.703  0.395  0.936  0.624  0.776  3.98  M4.0   1.06   5.0   3140  --
PM I17104+2758W   UH22  5645.10  0.499  0.749  0.558  0.945  0.818  0.885  2.48  M2.5   0.97   5.0   3480  --
PM I17115+3826    MDM   4955.92  0.434  0.724  0.447  0.935  0.708  0.811  3.45  M3.5   1.04   5.0   3280  P-
PM I17121+4539    MDM   4954.90  0.454  0.751  0.463  0.948  0.721  0.868  3.16  M3.0   1.09   5.0   3400  --
PM I17146+2655    UH22  5051.88  0.523  0.769  0.578  0.948  0.819  0.907  2.24  M2.0   1.01   4.5   3550  P-
PM I17158+1900    UH22  5642.09  0.641  0.826  0.755  0.965  0.926  0.950  0.69  M0.5   0.90   4.5   3540  PM
PM I17160+1103    MDM   4954.91  0.588  0.805  0.664  0.972  0.869  0.939  1.43  M1.5   1.01   4.5   3570  P-
PM I17166+0803    MDM   4954.91  0.508  0.762  0.561  0.961  0.804  0.917  2.41  M2.5   1.00   5.0   3540  P-
PM I17173+0003    UH22  5790.80                                                  G/K                       --
PM I17177+0602    UH22  5847.72                                                  G/K                       --
PM I17198+2630    UH22  5010.92  0.436  0.709  0.445  0.919  0.702  0.806  3.55  M3.5   1.02   4.5   3260  --
PM I17198+4142    MDM   4955.93  0.486  0.756  0.520  0.953  0.779  0.879  2.70  M2.5   1.04   5.0   3530  P-
PM I17199+2630W   MDM   4954.92  0.358  0.645  0.344  0.916  0.587  0.804  4.69  M4.5   1.00   5.0   3130  P-
PM I17225+0531    UH22  5790.80  0.484  0.742  0.544  0.943  0.802  0.884  2.66  M2.5   0.96   4.5   3400  --
PM I17226+1401    MDM   3891.73  0.699  0.821  0.813  0.996  0.937  1.073  0.36  M0.5   0.81   5.0   3770  --
PM I17229+1215    UH22  5645.11  0.704  0.859  0.800  0.972  0.941  0.955  0.16  M0.0   1.00   4.5   3680  --
PM I17236+2502    UH22  5642.10  0.675  0.848  0.773  0.971  0.941  0.954  0.36  M0.5   0.99   4.5   3640  --
PM I17303+0532    MDM   4954.94  0.643  0.835  0.731  0.984  0.914  0.967  0.75  M1.0   1.02   4.5   3640  P-
PM I17316+0147    MDM   3888.91  0.590  0.805  0.683  0.938  0.853  0.919  1.45  M1.5   0.96   4.5   3580  --
PM I17321+5206    MDM   5293.01  0.691  0.847  0.757  0.994  0.898  0.988  0.56  M0.5   1.11   4.5   3640  --
PM I17328+5420    MDM   2743.92  0.547  0.779  0.601  0.949  0.806  0.934  2.09  M2.0   1.03   4.5   3500  --
PM I17338+1655    MDM   2901.63  0.317  0.613  0.272  0.878  0.445  0.712  5.46  M5.5   1.02   5.0   2940  --
PM I17340+4447E   MDM   5687.89  0.423  0.696  0.431  0.931  0.710  0.776  3.67  M3.5   1.00   5.0   3290  --
PM I17355+6140    MDM   4955.93  0.625  0.818  0.721  0.977  0.900  0.958  0.98  M1.0   0.96   4.5   3570  PM
PM I17364+6820    UH22  5844.72  0.462  0.744  0.458  0.934  0.720  0.847  3.18  M3.0   1.10   4.5   3400  --
PM I17378+1835    MDM   4952.97  0.592  0.808  0.678  0.960  0.894  0.939  1.26  M1.5   0.99   4.5   3560  --
PM I17380+3329    UH22  5645.12  0.764  0.877  0.847  0.972  0.949  0.954 -0.24  M0.0   1.02   5.0   3840  --
PM I17388+0801    MDM   3974.78  0.518  0.749  0.607  0.965  0.785  0.985  2.41  M2.5   0.89   4.5   3480  P-
PM I17395+2745    MDM   4955.94  0.654  0.840  0.726  0.974  0.910  0.970  0.73  M0.5   1.09   4.5   3640  P-
PM I17395+2746    UH22  5642.10  0.649  0.833  0.736  0.966  0.919  0.944  0.71  M0.5   1.01   4.5   3590  P-
PM I17419+4044    MDM   5687.91  0.590  0.788  0.665  0.975  0.889  0.904  1.43  M1.5   0.97   4.5   3580  --
PM I17430+0547    MDM   4954.94  0.590  0.791  0.687  0.960  0.895  0.980  1.33  M1.5   0.92   4.5   3560  P-
PM I17431+8526    MDM   5688.89  0.541  0.772  0.615  0.960  0.847  0.894  1.97  M2.0   0.96   4.5   3430  --
PM I17439+4322    MDM   4955.93  0.494  0.755  0.538  0.944  0.784  0.872  2.62  M2.5   1.01   5.0   3530  P-
PM I17443+4614    MDM   5689.91                                                  G/K                       --
PM I17460+0321    UH22  5790.81  0.761  0.888  0.868  0.979  0.969  0.992 -0.45  K7.5   0.91   4.5   3850  --
PM I17460+2439    UH22  5645.12  0.434  0.719  0.439  0.934  0.733  0.824  3.43  M3.5   1.04   4.5   3280  P-
PM I17464+2743W   MDM   6026.00                                                  G/K                       --
PM I17469+2248    UH22  5642.12  0.631  0.820  0.724  0.963  0.916  0.945  0.87  M1.0   0.97   4.5   3630  --
PM I17500+3918    UH22  6029.11  0.761  0.888  0.839  0.981  0.953  0.953 -0.29  K7.5   1.11   4.5   3820  --
PM I17503+0049    UH22  6029.13                                                  G/K                       --
PM I17513+1039    UH22  5790.82  0.764  0.887  0.853  0.981  0.972  0.988 -0.43  K7.5   1.02   5.0   3860  --
PM I17521+6446    MDM   4950.97  0.676  0.846  0.760  0.978  0.915  0.940  0.52  M0.5   1.04   4.5   3650  --
PM I17530+1655    MDM   3974.80  0.421  0.683  0.485  0.946  0.692  0.866  3.67  M3.5   0.89   5.0   3300  PM
PM I17542+0722    UH22  5790.82  0.409  0.715  0.387  0.900  0.629  0.747  3.93  M4.0   1.09   4.5   3100  P-
PM I17545+3653    UH22  5645.13  0.707  0.853  0.802  0.973  0.933  0.953  0.22  M0.0   0.98   4.5   3680  --
PM I17547+1251    MDM   3891.74  0.555  0.769  0.658  0.984  0.857  0.980  1.80  M2.0   0.87   4.5   3540  --
PM I17556+6030    MDM   4950.98  0.675  0.832  0.785  0.972  0.930  0.925  0.48  M0.5   0.89   4.5   3650  --
PM I17564+0124    UH22  5010.95  0.701  0.855  0.781  0.973  0.948  0.970  0.20  M0.0   1.06   5.0   3770  --
PM I17570+1546    MDM   3974.80  0.448  0.708  0.504  0.962  0.716  0.911  3.33  M3.5   0.93   5.0   3400  P-
PM I17578+0441N   UH22  5790.83  0.379  0.652  0.397  0.922  0.705  0.830  4.17  M4.0   0.95   4.5   3100  --
PM I17578+4635    MDM   4950.98  0.454  0.741  0.472  0.941  0.746  0.825  3.12  M3.0   1.05   5.0   3400  P-
PM I17589+8042    MDM   2743.94  0.447  0.711  0.464  0.941  0.721  0.885  3.40  M3.5   1.00   5.0   3400  --
PM I17593+4902    MDM   5689.92  0.660  0.818  0.746  0.983  0.923  0.910  0.72  M0.5   0.96   4.5   3570  --
PM I18010+5049    MDM   5689.92  0.597  0.785  0.681  0.962  0.908  0.869  1.30  M1.5   0.93   4.5   3550  --
PM I18011+0557    UH22  6029.13                                                  G/K                       --
PM I18022+6415    MDM   2747.01  0.343  0.601  0.320  0.870  0.558  0.720  5.11  M5.0   0.97   4.5   3040  -M
PM I18031+1754    UH22  5010.95  0.623  0.819  0.728  0.963  0.905  0.944  0.94  M1.0   0.93   4.5   3500  --
PM I18037+2545    MDM   4949.96  0.693  0.855  0.803  0.981  0.937  0.917  0.22  M0.0   0.93   4.5   3650  --
PM I18042+3557    MDM   4949.97  0.611  0.818  0.686  0.957  0.890  0.932  1.15  M1.0   1.04   4.5   3560  P-
PM I18063+7249    MDM   4950.99  0.714  0.868  0.774  0.980  0.940  0.976  0.15  M0.0   1.20   4.5   3850  -M
PM I18074+1827    UH22  5051.89  0.603  0.808  0.690  0.958  0.891  0.947  1.22  M1.0   0.98   4.5   3610  --
PM I18096+3152    MDM   4949.99  0.621  0.821  0.697  0.973  0.890  0.932  1.08  M1.0   1.04   4.5   3560  --
PM I18103+5115    UH22  6029.12  0.547  0.771  0.638  0.958  0.879  0.919  1.77  M2.0   0.92   4.5   3470  --
PM I18109+2201    UH22  5642.12  0.711  0.860  0.810  0.977  0.955  0.960  0.04  M0.0   0.97   4.5   3700  --
PM I18114+1426    UH22  5051.90  0.656  0.835  0.763  0.976  0.932  0.969  0.55  M0.5   0.93   4.5   3600  --
PM I18121+7709    MDM   5688.90  0.727  0.844  0.840  0.975  0.938  0.940  0.10  M0.0   0.82   4.5   3720  --
PM I18126+0131    UH22  5847.74                                                  G/K                       --
PM I18131+2601    MDM   3972.77  0.397  0.643  0.406  0.930  0.636  0.892  4.30  M4.5   0.94   5.0   3270  PM
PM I18134+0526    MDM   3888.93  0.599  0.802  0.681  0.975  0.875  0.970  1.35  M1.5   0.98   4.5   3560  --
PM I18157+1856    UH22  5642.13  0.659  0.842  0.789  0.971  0.928  0.953  0.46  M0.5   0.86   4.5   3570  PM
PM I18160+1354    MDM   4952.99  0.716  0.864  0.824  0.980  0.945  0.950  0.02  M0.0   0.93   4.5   3710  P-
PM I18163+0131    UH22  5790.84  0.456  0.714  0.505  0.937  0.783  0.884  3.07  M3.0   0.95   5.0   3370  P-
PM I18165+4533    MDM   5096.60  0.688  0.834  0.741  0.988  0.944  1.013  0.47  M0.5   1.12   4.5   3650  PM
PM I18180+3846E   MDM   4955.96  0.444  0.724  0.489  0.946  0.774  0.841  3.12  M3.0   0.97   5.0   3400  P-
PM I18189+6611    MDM   5690.90  0.349  0.620  0.337  0.915  0.651  0.728  4.74  M4.5   0.97   5.0   3130  --
PM I18195+4201    MDM   5095.63  0.578  0.809  0.638  0.949  0.883  0.974  1.45  M1.5   1.07   4.5   3570  --
PM I18221+0620    UH22  5790.85  0.435  0.723  0.442  0.925  0.715  0.829  3.45  M3.5   1.05   4.5   3280  --
PM I18224+6203    MDM   5690.92  0.379  0.659  0.327  0.935  0.606  0.774  4.53  M4.5   1.06   5.0   3130  --
PM I18227+3757    UH22  5010.96  0.611  0.813  0.674  0.958  0.885  0.931  1.23  M1.0   1.06   4.5   3570  --
PM I18228+0244    UH22  5847.74                                                  G/K                       --
PM I18234+2810    UH22  5642.13  0.430  0.708  0.424  0.922  0.698  0.796  3.63  M3.5   1.05   4.5   3270  P-
PM I18240+0141    MDM   3974.81  0.514  0.741  0.604  0.982  0.779  0.985  2.49  M2.5   0.88   4.5   3470  P-
PM I18248+2817    UH22  5642.14  0.589  0.814  0.599  0.951  0.856  0.916  1.59  M1.5   1.24   5.0   3610  --
PM I18250+2438    MDM   6026.94  0.673  0.842  0.762  0.966  0.933  1.003  0.46  M0.5   1.01   5.0   3820  PM
PM I18251+3016W   UH22  5642.14                                                  G/K                       --
PM I18255+3821    UH22  5645.14  0.666  0.846  0.775  0.970  0.937  0.957  0.41  M0.5   0.94   4.5   3600  --
PM I18264+1120N   MDM   3974.81  0.458  0.735  0.492  0.958  0.681  0.936  3.27  M3.5   1.01   5.0   3400  P-
PM I18292+6351    MDM   4955.97  0.571  0.788  0.683  0.976  0.889  0.931  1.44  M1.5   0.88   4.5   3540  --
PM I18312+0650    MDM   3888.94  0.614  0.791  0.713  0.968  0.885  0.972  1.25  M1.0   0.89   4.5   3560  --
PM I18319+4041    MDM   3971.79  0.453  0.714  0.501  0.951  0.709  0.949  3.30  M3.5   0.95   5.0   3400  P-
PM I18328+1110E   MDM   2779.90  0.656  0.825  0.764  0.955  0.928  0.996  0.62  M0.5   0.90   5.0   3820  --
PM I18352+2418    MDM   3975.81  0.497  0.740  0.540  0.942  0.774  0.888  2.72  M2.5   0.99   5.0   3420  --
PM I18352+4129    MDM   4955.97  0.553  0.792  0.603  0.978  0.850  0.936  1.84  M2.0   1.06   4.5   3600  P-
PM I18353+4544    MDM   4956.00  0.658  0.832  0.727  0.982  0.908  0.983  0.76  M1.0   1.08   4.5   3640  PM
PM I18354+4545    UH22  5673.12  0.422  0.703  0.421  0.920  0.694  0.790  3.71  M3.5   1.03   5.0   3200  P-
PM I18358+8005    MDM   5688.92  0.395  0.652  0.407  0.929  0.709  0.784  4.08  M4.0   0.95   5.0   3280  P-
PM I18362+5644    MDM   5690.93  0.748  0.857  0.815  0.992  0.974  0.972 -0.15  M0.0   1.07   5.0   3860  --
PM I18363+1336S   MDM   3974.83  0.418  0.676  0.449  0.940  0.650  0.892  3.91  M4.0   0.94   5.0   3280  PM
PM I18363+5523    MDM   5095.63                                                  G/K                       --
PM I18376+0642    UH22  5038.90  0.724  0.868  0.831  0.975  0.953  0.998 -0.07  M0.0   0.94   4.5   3740  --
PM I18387+0446    MDM   3888.94  0.665  0.806  0.802  0.993  0.931  1.024  0.60  M0.5   0.74   4.5   3700  --
PM I18387+1238    UH22  5790.86                                                  G/K                       --
PM I18394+6903    MDM   5096.62  0.563  0.770  0.610  0.969  0.833  0.958  1.97  M2.0   1.02   4.5   3520  --
PM I18395+3009    UH22  5642.15  0.732  0.872  0.831  0.971  0.958  0.968 -0.15  M0.0   0.97   4.5   3740  --
PM I18402+4517    MDM   5690.94  0.769  0.862  0.805  1.013  0.990  0.954 -0.30  K7.5   1.25   5.0   3860  --
PM I18405+5930    MDM   5095.64  0.541  0.788  0.593  0.949  0.852  0.984  1.91  M2.0   1.05   4.5   3510  --
PM I18407+6632N   MDM   5688.93  0.760  0.869  0.838  0.998  0.979  0.980 -0.32  K7.5   1.03   5.0   3870  --
PM I18409+3131S   UH22  5700.93  0.589  0.792  0.695  0.964  0.894  0.979  1.32  M1.5   0.89   4.5   3530  --
PM I18411+2447S   UH22  5645.14  0.386  0.688  0.350  0.886  0.581  0.695  4.35  M4.5   1.08   4.5   3040  --
PM I18419+0322    UH22  5790.86                                                  G/K                       --
PM I18419+3149    MDM   4955.99  0.468  0.735  0.494  0.959  0.781  0.891  2.94  M3.0   1.02   5.0   3530  P-
PM I18427+1354    UH22  5790.88  0.387  0.657  0.392  0.906  0.651  0.774  4.27  M4.5   0.97   5.0   3100  P-
PM I18427+5937N   MDM   5689.01  0.464  0.731  0.484  0.945  0.775  0.809  3.02  M3.0   1.03   5.0   3400  --
PM I18427+5937S   MDM   5689.01  0.427  0.700  0.434  0.933  0.738  0.766  3.56  M3.5   1.01   5.0   3290  --
PM I18432+2522    MDM   3890.92  0.655  0.821  0.753  0.975  0.908  1.009  0.77  M1.0   0.93   4.5   3640  --
PM I18447+6241    MDM   5690.95  0.763  0.867  0.842  1.005  0.982  0.957 -0.35  K7.5   1.01   5.0   3860  --
PM I18451+0620    UH22  5790.89  0.600  0.805  0.698  0.960  0.894  0.946  1.21  M1.0   0.94   4.5   3460  --
PM I18482+0741    MDM   2744.01  0.355  0.635  0.320  0.893  0.518  0.746  4.95  M5.0   1.02   5.0   3030  --
PM I18487+6135    MDM   5097.63  0.536  0.792  0.602  0.899  0.812  0.879  2.04  M2.0   1.03   5.0   3520  --
PM I18500+0305    MDM   4954.96  0.626  0.868  0.725  1.004  0.943  0.981  0.49  M0.5   1.09   4.5   3640  P-
PM I18507+4758    MDM   3972.78  0.451  0.720  0.479  0.970  0.698  0.932  3.36  M3.5   1.00   5.0   3400  P-
PM I18515+0246    MDM   3888.95  0.685  0.837  0.772  0.978  0.909  0.984  0.55  M0.5   0.99   4.5   3650  --
PM I18516+2427    UH22  5790.90  0.459  0.726  0.488  0.937  0.773  0.871  3.06  M3.0   1.00   4.5   3340  P-
PM I18518+1634    MDM   4954.98  0.669  0.848  0.783  0.978  0.934  0.981  0.39  M0.5   0.92   4.5   3650  P-
PM I18519+1300    UH22  5038.91  0.562  0.764  0.638  0.945  0.841  0.918  1.91  M2.0   0.93   4.5   3540  --
PM I18534+0250    MDM   3888.95  0.516  0.746  0.584  0.953  0.826  0.909  2.35  M2.5   0.94   5.0   3450  --
PM I18547+2844    UH22  5790.91  0.736  0.877  0.847  0.982  0.967  0.990 -0.27  K7.5   0.91   4.5   3740  --
PM I18548+0051    UH22  5790.91  0.716  0.870  0.822  0.969  0.941  0.981  0.01  M0.0   0.96   4.5   3700  --
PM I18548+1058    UH22  5790.92  0.769  0.892  0.851  0.979  0.975  0.997 -0.48  K7.5   1.08   4.5   3960  P-
PM I18554+0824    UH22  5790.92  0.458  0.713  0.494  0.927  0.739  0.848  3.22  M3.0   0.97   5.0   3330  P-
PM I18562+5431    MDM   5098.58  0.763  0.904  0.871  0.922  0.953  1.018 -0.46  K7.5   0.96   4.5   3820  P-
PM I18563+5429W   UH22  5701.02  0.554  0.791  0.587  0.950  0.824  0.932  1.98  M2.0   1.11   5.0   3650  P-
PM I18571+0734    MDM   3974.84  0.567  0.774  0.685  0.999  0.819  1.017  1.81  M2.0   0.84   4.5   3430  P-
PM I18576+5331N   MDM   3972.80  0.455  0.702  0.517  0.957  0.732  0.912  3.26  M3.5   0.91   5.0   3400  --
PM I18580+0554    MDM   4955.00  0.629  0.815  0.722  0.975  0.897  0.973  1.00  M1.0   0.96   4.5   3570  P-
PM I18596+0759    UH22  5790.93  0.686  0.863  0.743  0.958  0.912  0.971  0.46  M0.5   1.22   4.5   3650  P-
PM I19025+7025    MDM   4415.55  0.516  0.767  0.544  0.944  0.787  0.946  2.46  M2.5   1.07   5.0   3540  P-
PM I19026+3231    UH22  5011.00  0.696  0.839  0.792  0.967  0.913  0.942  0.44  M0.5   0.94   4.5   3700  --
PM I19032+0324    MDM   3888.96  0.486  0.738  0.524  0.952  0.772  0.901  2.82  M3.0   1.00   5.0   3530  --
PM I19032+6359    MDM   5688.97  0.446  0.681  0.498  0.930  0.758  0.808  3.38  M3.5   0.90   5.0   3380  P-
PM I19041+2110    UH22  5791.74  0.558  0.781  0.630  0.953  0.845  0.892  1.83  M2.0   0.98   5.0   3570  --
PM I19045+2401    MDM   3975.82  0.535  0.771  0.582  0.952  0.800  0.916  2.24  M2.0   1.03   5.0   3450  --
PM I19064+0526    UH22  5847.75                                                  G/K                       --
PM I19066+2555    UH22  5791.73  0.790  0.900  0.899  0.988  0.975  0.983 -0.69  K7.5   0.83   4.5   3900  --
PM I19070+2053    MDM   4954.98  0.498  0.734  0.598  0.975  0.860  1.001  2.31  M2.5   0.85   4.5   3440  P-
PM I19072+2052    MDM   4955.99  0.521  0.764  0.585  0.972  0.858  0.924  2.11  M2.0   0.98   4.5   3480  P-
PM I19074+1823    UH22  5791.87                                                  G/K                       --
PM I19074+5905    MDM   5094.62  0.491  0.737  0.485  0.943  0.727  0.898  3.03  M3.0   1.09   5.0   3400  --
PM I19077+3232    MDM   5687.97  0.425  0.687  0.460  0.920  0.763  0.756  3.50  M3.5   0.94   5.0   3270  -M
PM I19082+5508    MDM   5689.95  0.780  0.876  0.859  0.993  0.968  0.921 -0.40  K7.5   1.00               --
PM I19084+3216    MDM   3972.75  0.447  0.702  0.497  0.944  0.742  0.908  3.30  M3.5   0.93   5.0   3400  P-
PM I19093+3912    MDM   3972.82  0.564  0.764  0.668  0.979  0.841  1.031  1.84  M2.0   0.86   4.5   3550  PM
PM I19095+3910    UH22  5026.95  0.533  0.774  0.584  0.952  0.833  0.906  2.11  M2.0   1.03   4.5   3440  --
PM I19098+1740    UH22  5791.86  0.382  0.688  0.351  0.889  0.592  0.701  4.34  M4.5   1.07   4.5   3030  PM
PM I19104+1855    UH22  5791.88                                                  G/K                       --
PM I19106+0132S   MDM   3975.83  0.575  0.786  0.664  0.960  0.839  0.950  1.70  M1.5   0.93   4.5   3510  P-
PM I19117+0500    UH22  5817.93  0.637  0.832  0.724  0.978  0.903  0.970  0.85  M1.0   1.02   4.5   3570  --
PM I19122+0253    MDM   4956.00  0.425  0.724  0.424  0.941  0.689  0.825  3.59  M3.5   1.07   5.0   3280  --
PM I19124+3533E   UH22  5847.75  0.503  0.747  0.554  0.944  0.812  0.912  2.50  M2.5   0.98   5.0   3430  P-
PM I19128+1642    UH22  5791.87                                                  G/K                       --
PM I19135+5740    MDM   5690.96  0.751  0.852  0.857  0.984  0.938  0.951 -0.04  M0.0   0.82   4.5   3710  --
PM I19140+0021    UH22  5847.77                                                  G/K                       --
PM I19144+1755    UH22  5026.96  0.678  0.845  0.766  0.971  0.938  0.964  0.40  M0.5   1.02   4.5   3640  -M
PM I19146+1919    UH22  5791.88  0.436  0.710  0.422  0.913  0.661  0.778  3.70  M3.5   1.06   4.5   3300  PM
PM I19160+3230    MDM   5687.98                                                  G/K                       --
PM I19167+2111    UH22  5791.88                                                  G/K                       --
PM I19169+0510    UH22  5844.72  0.501  0.762  0.551  0.939  0.778  0.872  2.55  M2.5   1.02   4.5   3500  --
PM I19185+5803    MDM   5094.65  0.666  0.820  0.737  0.970  0.890  1.018  0.86  M1.0   1.02   4.5   3580  --
PM I19215+4230    MDM   5094.63  0.569  0.771  0.615  0.954  0.824  0.950  1.97  M2.0   1.02   4.5   3540  --
PM I19216+2052    UH22  5791.89  0.389  0.684  0.367  0.896  0.610  0.733  4.26  M4.5   1.05   4.5   3060  -M
PM I19218+2839    UH22  5026.96  0.577  0.813  0.617  0.961  0.856  0.924  1.59  M1.5   1.15   4.5   3630  PM
PM I19220+0702    UH22  5698.11  0.436  0.684  0.495  0.935  0.778  0.872  3.34  M3.5   0.89   5.0   3240  P-
PM I19228+3045    MDM   5687.99  0.730  0.848  0.831  0.989  0.969  0.972 -0.07  M0.0   0.89   4.5   3700  --
PM I19231+2120    UH22  5038.93  0.747  0.878  0.859  0.978  0.971  1.005 -0.36  K7.5   0.88   4.5   3770  --
PM I19234+6639    MDM   5098.59  0.602  0.834  0.682  0.908  0.861  0.947  1.22  M1.0   1.07   4.5   3570  --
PM I19237+7944    MDM   5096.64  0.601  0.787  0.701  0.972  0.899  0.969  1.27  M1.5   0.89   4.5   3500  --
PM I19242+7943    MDM   5094.66  0.690  0.820  0.747  0.980  0.913  1.054  0.67  M0.5   1.06   4.5   3660  --
PM I19244+2525    UH22  5819.93  0.773  0.889  0.868  0.984  0.957  1.009 -0.42  K7.5   0.95   4.5   3870  --
PM I19251+1851    UH22  5791.91                                                  G/K                       --
PM I19251+2821    MDM   3975.85  0.455  0.725  0.451  0.923  0.695  0.863  3.39  M3.5   1.07   5.0   3400  PM
PM I19268+1643    MDM   3974.85  0.434  0.698  0.449  0.913  0.724  0.876  3.54  M3.5   0.99   5.0   3370  P-
PM I19270+1242    UH22  5038.94  0.774  0.878  0.849  0.973  0.929  0.970 -0.18  M0.0   1.05   4.5   3840  --
PM I19284+2854    UH22  5791.90  0.728  0.872  0.835  0.978  0.964  0.964 -0.17  M0.0   0.94   4.5   3700  --
PM I19289+0638    UH22  5026.97  0.579  0.795  0.664  0.957  0.875  0.932  1.49  M1.5   0.96   4.5   3510  --
PM I19299+1618N   UH22  5342.10  0.804  0.894  0.871  0.981  0.951  0.953 -0.49  K7.5   1.09   4.5   4000  --
PM I19322+0055    UH22  5817.92                                                  G/K                       --
PM I19326+0034    UH22  5698.12  0.722  0.865  0.822  0.977  0.960  0.985 -0.07  M0.0   0.97   4.5   3750  P-
PM I19329+1919    UH22  5847.77                                                  G/K                       --
PM I19336+3931    MDM   3972.82  0.513  0.748  0.609  0.967  0.816  0.996  2.32  M2.5   0.88   4.5   3450  PM
PM I19347+4004    MDM   5689.96                                                  G/K                       --
PM I19349+5315    MDM   5098.64  0.491  0.766  0.560  0.886  0.802  0.867  2.46  M2.5   0.98   5.0   3540  P-
PM I19351+0827    UH22  5817.93  0.652  0.835  0.740  0.968  0.905  0.970  0.75  M0.5   1.01   4.5   3600  P-
PM I19354+3746    MDM   3890.97  0.436  0.689  0.456  0.935  0.717  0.883  3.59  M3.5   0.97   5.0   3380  --
PM I19358+4119    MDM   5690.97  0.716  0.840  0.802  0.988  0.961  0.951  0.12  M0.0   0.96   4.5   3700  -M
PM I19386+0224    UH22  5817.92  0.838  0.915  0.910  0.992  0.976  1.008 -0.91  K7.0   0.97   5.0   4210  --
PM I19395+7152    MDM   5094.67  0.716  0.839  0.807  0.975  0.921  1.043  0.32  M0.5   0.93   4.5   3660  P-
PM I19419+0750    UH22  5026.97  0.857  0.929  0.937  0.990  0.983  1.001 -1.12  K7.0  99.99   5.0   4140  --
PM I19436+3225    MDM   5687.99  0.862  0.897  0.936  0.982  0.976  0.927 -0.92  K7.0   0.71   4.5   3840  --
PM I19439+0512    UH22  5847.78  0.805  0.912  0.888  0.984  0.964  1.014 -0.70  K7.5   1.03   4.5   3930  --
PM I19452+4043    MDM   3972.82  0.708  0.836  0.840  1.008  0.913  1.097  0.31  M0.5   0.75   5.0   3770  --
PM I19457+2707    UH22  5791.91  0.399  0.678  0.403  0.913  0.679  0.781  4.01  M4.0   0.99   4.5   3100  --
PM I19458+3223    MDM   5688.00  0.578  0.784  0.662  0.970  0.917  0.896  1.37  M1.5   0.94   4.5   3550  PM
PM I19469+2136    UH22  5049.89  0.685  0.848  0.789  0.970  0.940  0.970  0.30  M0.5   0.95   4.5   3640  --
PM I19470+3516    MDM   2450.87  0.554  0.773  0.615  0.952  0.824  0.977  2.00  M2.0   0.99   4.5   3530  --
PM I19486+3555    MDM   5689.96  0.419  0.688  0.418  0.929  0.736  0.767  3.69  M3.5   1.01   5.0   3280  -M
PM I19500+3235    MDM   5689.98  0.472  0.726  0.498  0.942  0.809  0.843  2.87  M3.0   1.01   5.0   3450  PM
PM I19511+4629    MDM   5689.99  0.390  0.649  0.408  0.911  0.708  0.723  4.12  M4.0   0.94   5.0   3150  PM
PM I19512+6217    MDM   3975.88  0.581  0.794  0.627  0.966  0.829  0.957  1.76  M2.0   1.07   4.5   3560  --
PM I19519+3811    MDM   5691.00  0.814  0.863  0.891  1.007  0.966  0.952 -0.47  K7.5   0.84   4.5   3850  --
PM I19535+3408    MDM   3887.96  0.584  0.824  0.624  0.942  0.864  0.942  1.46  M1.5   1.18   4.5   3700  PM
PM I19539+4424E   MDM   5690.99  0.296  0.586  0.235  0.894  0.465  0.674  5.75  M5.5   1.03   5.0   2930  PM
PM I19539+4424W   MDM   5690.98  0.312  0.597  0.257  0.906  0.499  0.711  5.51  M5.5   1.02   5.0   3030  -M
PM I19540+3233    MDM   3887.95  0.518  0.765  0.553  0.933  0.799  0.904  2.41  M2.5   1.05   4.5   3610  PM
PM I19546+2013    UH22  5791.91  0.737  0.872  0.836  0.976  0.962  0.971 -0.19  M0.0   0.96   4.5   3800  --
PM I19558+5116    MDM   5692.99  0.582  0.782  0.655  0.982  0.898  0.917  1.47  M1.5   0.97   4.5   3570  P-
PM I19582+0202    UH22  5011.03  0.490  0.746  0.540  0.945  0.805  0.891  2.61  M2.5   0.99   4.5   3410  P-
PM I19582+6502    MDM   3975.89  0.454  0.717  0.465  0.931  0.702  0.871  3.39  M3.5   1.02   5.0   3400  --
PM I19588+0522S   UH22  5847.79  0.720  0.864  0.833  0.980  0.953  0.991 -0.05  M0.0   0.90   4.5   3690  --
PM I20011+0016    MDM   3887.94  0.541  0.781  0.587  0.957  0.835  0.944  2.03  M2.0   1.05   5.0   3660  --
PM I20028+6242    MDM   5094.67  0.699  0.834  0.793  0.962  0.914  1.013  0.45  M0.5   0.93   4.5   3650  --
PM I20030+2005    UH22  5819.96  0.817  0.906  0.907  0.987  0.971  1.010 -0.78  K7.0   0.88   4.5   3970  --
PM I20037+6425    MDM   5812.75  0.762  0.867  0.881  0.987  0.930  1.100 -0.17  M0.0   0.76   4.5   3830  --
PM I20038+0559    UH22  5011.04  0.499  0.735  0.599  0.954  0.857  0.922  2.30  M2.5   0.86   4.5   3390  P-
PM I20041+0023    UH22  5026.99  0.810  0.908  0.898  0.982  0.975  0.994 -0.77  K7.0   0.94   4.5   4040  --
PM I20050+5426    MDM   5690.00  0.558  0.741  0.760  0.980  0.973  0.945  1.15  M1.0   0.58   4.5   3500  -M
PM I20105+0632    MDM   2901.70  0.401  0.655  0.420  0.922  0.668  0.828  4.11  M4.0   0.94   5.0   3270  --
PM I20107+5610    MDM   5691.00  0.719  0.833  0.846  1.013  1.017  0.988 -0.27  K7.5   0.74   5.0   3760  --
PM I20112+3757    MDM   4378.58  0.585  0.791  0.665  0.973  0.830  0.987  1.67  M1.5   0.97   4.5   3590  --
PM I20129+3416S   MDM   5812.79  0.626  0.822  0.668  0.982  0.905  0.908  1.06  M1.0   1.16               --
PM I20132+0256    UH22  5817.97  0.640  0.827  0.727  0.965  0.892  0.972  0.91  M1.0   1.00   4.5   3600  --
PM I20138+1323    UH22  5819.96  0.646  0.831  0.713  0.971  0.902  0.972  0.86  M1.0   1.09   4.5   3640  --
PM I20151+6331    MDM   5812.76  0.722  0.853  0.847  0.980  0.915  1.049  0.16  M0.0   0.80   4.5   3720  --
PM I20158+4258    MDM   5690.00                                                  G/K                       P-
PM I20165+3510    UH22  5011.04  0.533  0.776  0.603  0.956  0.847  0.910  2.00  M2.0   0.99   4.5   3430  -M
PM I20182+6921    MDM   5688.99                                                  G/K                       --
PM I20187+1550    MDM   3974.90  0.503  0.741  0.595  0.965  0.779  0.948  2.55  M2.5   0.88   4.5   3500  PM
PM I20194+6642    MDM   5689.00                                                  G/K                       --
PM I20198+2256    UH22  5011.05  0.477  0.724  0.502  0.928  0.728  0.819  3.11  M3.0   1.00   5.0   3400  --
PM I20206+0327    UH22  5817.94  0.734  0.871  0.851  0.981  0.951  0.992 -0.15  M0.0   0.87   4.5   3770  --
PM I20220+2147    UH22  5819.97  0.532  0.771  0.594  0.958  0.829  0.926  2.12  M2.0   0.99   4.5   3450  --
PM I20223+3217    MDM   2448.88  0.442  0.730  0.437  0.916  0.685  0.818  3.47  M3.5   1.08   5.0   3280  --
PM I20249+7021    MDM   5689.00                                                  G/K                       --
PM I20269+2730    MDM   3971.75  0.543  0.765  0.626  0.964  0.809  0.990  2.11  M2.0   0.92   4.5   3500  P-
PM I20275+0744    UH22  5817.95  0.899  0.944  0.954  1.000  0.985  1.016 -1.33  K5.5  99.99   4.5   4470  --
PM I20298+0941    UH22  5847.80  0.360  0.622  0.353  0.890  0.580  0.717  4.80  M5.0   0.96   4.5   2980  --
PM I20301+2650W   UH22  5847.80  0.811  0.908  0.915  0.987  0.983  1.015 -0.86  K7.0   0.79   4.5   3980  --
PM I20301+7950    MDM   5094.69  0.478  0.700  0.526  0.949  0.751  0.910  3.11  M3.0   0.92   5.0   3450  --
PM I20305+6526    MDM   5093.67  0.502  0.745  0.508  0.922  0.785  0.973  2.72  M2.5   1.08   5.0   3600  --
PM I20315+5557    MDM   5690.00                                                  G/K                       --
PM I20336+6145    MDM   5693.98  0.423  0.716  0.398  0.956  0.667  0.809  3.76  M4.0   1.10   5.0   3280  P-
PM I20346+7339    MDM   6027.02  0.789  0.891  0.874  0.965  0.970  1.030 -0.55  K7.5   0.99   4.5   3800  --
PM I20347+0320    UH22  5402.98  0.503  0.773  0.519  0.943  0.777  0.892  2.56  M2.5   1.11   4.5   3500  P-
PM I20371+1533    UH22  5866.88  0.736  0.870  0.827  0.986  0.945  1.022 -0.07  M0.0   1.01   4.5   3770  --
PM I20373+2156    MDM   2449.89  0.630  0.806  0.715  0.956  0.867  1.008  1.19  M1.0   0.96   4.5   3560  P-
PM I20384+0643    UH22  5847.81  0.722  0.862  0.828  0.972  0.952  0.993 -0.02  M0.0   0.92   4.5   3730  --
PM I20396+0458E   UH22  5847.81  0.843  0.920  0.915  0.992  0.986  1.008 -1.01  K7.0  99.99   4.5   4140  --
PM I20399+0620    UH22  5817.95  0.771  0.881  0.857  0.979  0.939  0.974 -0.25  K7.5   1.00   4.5   3920  --
PM I20401+7017    MDM   5094.70                                                  G/K                       --
PM I20403+6141    MDM   5839.63  0.625  0.818  0.723  0.961  0.857  0.999  1.16  M1.0   0.95   4.5   3560  --
PM I20405+1529    MDM   2114.89  0.390  0.694  0.342  0.865  0.617  0.726  4.25  M4.0   1.10               -M
PM I20407+1954    UH22  5785.94  0.482  0.734  0.527  0.948  0.801  0.875  2.75  M2.5   0.98   4.5   3460  PM
PM I20435+2407    UH22  5011.06  0.500  0.725  0.565  0.947  0.818  0.886  2.58  M2.5   0.91   5.0   3460  --
PM I20436+6416N   MDM   5094.70  0.723  0.847  0.801  0.971  0.941  1.035  0.17  M0.0   1.01   4.5   3720  --
PM I20443+1944    UH22  5842.81  0.676  0.843  0.778  0.970  0.924  0.965  0.45  M0.5   0.96   4.5   3640  PM
PM I20445+0854N   UH22  5842.93  0.742  0.873  0.746  0.974  0.818  0.946  0.64  M0.5   1.53   4.5   3790  P-
PM I20445+0854S   MDM   4413.55  0.621  0.825  0.651  0.965  0.864  0.995  1.28  M1.5   1.21   4.5   3560  P-
PM I20450+3253    UH22  5038.98  0.684  0.854  0.787  0.973  0.941  0.988  0.27  M0.5   0.97   4.5   3650  --
PM I20450+4429    MDM   5098.67  0.555  0.804  0.660  0.901  0.855  0.910  1.61  M1.5   0.94   4.5   3490  -M
PM I20465+6310    MDM   5839.64  0.796  0.882  0.927  0.977  0.933  1.030 -0.46  K7.5   0.57   4.5   3800  --
PM I20473+4220    MDM   5839.64                                                  G/K                       --
PM I20519+6910    MDM   5094.71  0.601  0.779  0.672  0.960  0.862  0.997  1.54  M1.5   0.96   4.5   3550  P-
PM I20533+6209    MDM   5098.68  0.609  0.832  0.772  0.912  0.898  0.892  0.84  M1.0   0.78   4.5   3400  --
PM I20549+6735    MDM   4012.69  0.553  0.776  0.632  0.971  0.824  0.961  1.95  M2.0   0.95   4.5   3480  --
PM I20574+2221    UH22  5011.07  0.490  0.738  0.554  0.944  0.833  0.911  2.52  M2.5   0.94   5.0   3440  P-
PM I20580+1306    UH22  5039.00  0.728  0.867  0.827  0.977  0.960  0.996 -0.11  M0.0   0.97   4.5   3700  --
PM I20586+3416    MDM   5845.59  0.666  0.840  0.753  0.985  0.940  0.983  0.48  M0.5   1.02   4.5   3630  P-
PM I21000+4004E   MDM   5839.65  0.686  0.848  0.795  0.974  0.899  1.004  0.47  M0.5   0.92   4.5   3640  --
PM I21000+4004W   MDM   5094.72  0.565  0.757  0.637  0.953  0.840  0.952  1.94  M2.0   0.93   4.5   3520  PM
PM I21001+4935    MDM   4412.60  0.550  0.792  0.613  0.951  0.812  0.949  1.97  M2.0   1.03   4.5   3520  --
PM I21006+5504    MDM   5096.69                                                  G/K                       --
PM I21012+3314    MDM   4414.58  0.477  0.732  0.510  0.944  0.767  0.891  2.93  M3.0   1.00   5.0   3520  P-
PM I21012+7140    MDM   5814.88                                                  G/K                       --
PM I21013+3314    MDM   4414.58  0.450  0.716  0.455  0.924  0.731  0.844  3.35  M3.5   1.04   5.0   3370  P-
PM I21044+4535    MDM   5098.70  0.532  0.798  0.603  0.888  0.793  0.875  2.08  M2.0   1.03   5.0   3540  --
PM I21050+5029    MDM   5819.81                                                  G/K                       --
PM I21055+0609N   UH22  5817.96  0.455  0.735  0.464  0.931  0.717  0.832  3.25  M3.0   1.06   5.0   3380  --
PM I21059+0425    UH22  5817.96  0.491  0.759  0.519  0.939  0.769  0.869  2.71  M2.5   1.06   4.5   3500  P-
PM I21088+1247    UH22  5844.91  0.834  0.917  0.923  0.990  0.975  0.997 -0.93  K7.0   0.82   4.5   4100  --
PM I21109+2925    UH22  5816.96  0.577  0.806  0.626  0.958  0.849  0.919  1.63  M1.5   1.10   4.5   3650  P-
PM I21123+3555    UH22  5027.04  0.593  0.806  0.679  0.961  0.888  0.932  1.30  M1.5   0.98   5.0   3540  -M
PM I21129+3107E   MDM   5819.82  0.688  0.840  0.802  0.974  0.923  0.995  0.39  M0.5   0.88   4.5   3650  --
PM I21137+0846N   MDM   3888.98  0.541  0.760  0.619  0.961  0.844  0.925  2.03  M2.0   0.93   4.5   3470  --
PM I21138+1805    UH22  5847.82  0.482  0.751  0.491  0.930  0.752  0.858  2.90  M3.0   1.09   5.0   3480  -M
PM I21145+5052    MDM   3975.92  0.495  0.744  0.552  0.942  0.776  0.890  2.67  M2.5   0.97   5.0   3420  --
PM I21147+3801    UH22  5027.04  0.493  0.742  0.549  0.943  0.800  0.876  2.62  M2.5   0.97   4.5   3460  P-
PM I21152+2547    MDM   4413.60  0.476  0.750  0.514  0.933  0.739  0.856  2.91  M3.0   1.02   5.0   3400  P-
PM I21160+2951E   MDM   4414.59  0.398  0.661  0.413  0.905  0.681  0.807  4.08  M4.0   0.95   5.0   3260  P-
PM I21164+0234    MDM   3888.99  0.484  0.743  0.506  0.948  0.762  0.913  2.87  M3.0   1.04   5.0   3530  --
PM I21173+2053N   UH22  5866.89  0.488  0.757  0.500  0.936  0.744  0.872  2.85  M3.0   1.09   5.0   3490  P-
PM I21173+2053S   UH22  5847.83  0.419  0.712  0.402  0.915  0.664  0.786  3.79  M4.0   1.07   4.5   3210  P-
PM I21179+3404    MDM   5819.83  0.710  0.843  0.835  0.990  0.934  1.067  0.18  M0.0   0.80   5.0   3760  --
PM I21185+3014    MDM   5819.83  0.622  0.787  0.729  0.986  0.871  1.066  1.27  M1.5   0.85   4.5   3600  --
PM I21186+7527    MDM   5815.83                                                  G/K                       --
PM I21211+7120    MDM   5815.84                                                  G/K                       --
PM I21221+2255    MDM   3890.98  0.622  0.807  0.725  0.976  0.895  0.992  1.06  M1.0   0.91   4.5   3560  --
PM I21224+1052    UH22  5842.83  0.756  0.879  0.849  0.980  0.974  0.977 -0.37  K7.5   0.98   5.0   3900  --
PM I21249+0833    UH22  5011.09  0.726  0.868  0.813  0.976  0.953  0.972 -0.04  M0.0   1.04   5.0   3850  --
PM I21267+0344    UH22  5817.97  0.742  0.877  0.826  0.974  0.945  0.983 -0.12  M0.0   1.06   5.0   3900  P-
PM I21275+3401    MDM   5845.62  0.609  0.823  0.654  0.989  0.878  0.968  1.25  M1.5   1.15   4.5   3540  P-
PM I21277+0717    UH22  5027.05  0.583  0.794  0.688  0.962  0.896  0.948  1.34  M1.5   0.91   4.5   3440  P-
PM I21280+1754    UH22  5816.94  0.598  0.813  0.674  0.960  0.885  0.936  1.27  M1.5   1.03   4.5   3600  -M
PM I21296+1738    MDM   4791.56  0.450  0.727  0.462  0.902  0.744  0.828  3.24  M3.0   1.04   5.0   3400  -M
PM I21323+2433    MDM   4413.60  0.413  0.678  0.445  0.902  0.678  0.817  3.86  M4.0   0.94   5.0   3280  P-
PM I21348+5132    MDM   5098.73  0.497  0.783  0.501  0.906  0.760  0.939  2.62  M2.5   1.17   5.0   3590  P-
PM I21366+3927E   MDM   4795.55  0.707  0.857  0.766  0.953  0.924  0.998  0.32  M0.5   1.17   4.5   3700  P-
PM I21369+5607    MDM   4011.71  0.614  0.809  0.694  0.981  0.870  1.007  1.26  M1.5   0.99   4.5   3560  --
PM I21376+0137    MDM   5183.55  0.378  0.649  0.356  0.913  0.592  0.772  4.55  M4.5   1.01   5.0   3150  --
PM I21378+5304    MDM   4794.54  0.726  0.864  0.798  0.941  0.931  0.971  0.13  M0.0   1.11   4.5   3700  P-
PM I21380+2743    UH22  5816.95  0.637  0.824  0.740  0.968  0.926  0.957  0.75  M1.0   0.94   4.5   3560  P-
PM I21399+2736    UH22  5816.95  0.539  0.771  0.623  0.959  0.849  0.922  1.95  M2.0   0.94   5.0   3520  P-
PM I21402+3703    MDM   2900.62  0.715  0.858  0.802  0.983  0.914  1.029  0.26  M0.5   1.02   4.5   3700  --
PM I21410+3504    UH22  6068.06                                                  G/K                       --
PM I21415+4925    MDM   5846.61  0.789  0.876  0.896  0.990  0.962  1.015 -0.48  K7.5   0.77   5.0   3750  --
PM I21425+0233    UH22  5847.87  0.782  0.889  0.859  0.982  0.960  0.992 -0.44  K7.5   1.06   4.5   3950  --
PM I21429+1325    UH22  5847.84                                                  G/K                       --
PM I21442+0638    UH22  5049.91  0.470  0.733  0.508  0.934  0.749  0.845  3.01  M3.0   0.99   5.0   3400  P-
PM I21444+4135    MDM   5846.62                                                  G/K                       P-
PM I21448+4417    MDM   4794.55  0.584  0.809  0.621  0.941  0.860  0.938  1.57  M1.5   1.14   5.0   3600  --
PM I21450+1953    UH22  5816.95  0.591  0.802  0.684  0.962  0.893  0.937  1.29  M1.5   0.95   4.5   3580  --
PM I21463+3813    MDM   3975.94  0.392  0.669  0.384  0.917  0.663  0.818  4.17  M4.0   1.00   5.0   3270  --
PM I21466+6648S   MDM   3975.93  0.429  0.711  0.419  0.915  0.644  0.833  3.76  M4.0   1.06   5.0   3300  --
PM I21474+6245    MDM   5846.63  0.742  0.861  0.810  0.976  0.952  1.020 -0.03  M0.0   1.09   5.0   3850  --
PM I21479+0549    MDM   3974.94  0.564  0.771  0.662  0.975  0.817  0.988  1.90  M2.0   0.89   4.5   3480  P-
PM I21479+1224    UH22  5847.87  0.703  0.853  0.794  0.972  0.951  0.979  0.16  M0.0   1.00   4.5   3750  --
PM I21482+2755    UH22  5039.03  0.507  0.747  0.585  0.954  0.843  0.932  2.31  M2.5   0.92   4.5   3410  P-
PM I21487+4019    UH22  6068.07                                                  G/K                       --
PM I21496+1200    MDM   4791.57  0.662  0.844  0.711  0.946  0.920  0.961  0.67  M0.5   1.19   4.5   3630  --
PM I21518+4220E   UH22  5816.92  0.663  0.841  0.760  0.968  0.928  0.967  0.53  M0.5   0.99   4.5   3600  P-
PM I21520+0532    UH22  5027.07  0.680  0.851  0.756  0.971  0.932  0.962  0.41  M0.5   1.09   5.0   3700  --
PM I21521+0537    UH22  5049.92  0.461  0.706  0.497  0.926  0.737  0.838  3.25  M3.5   0.96   5.0   3350  P-
PM I21539+4146    MDM   4793.55  0.748  0.881  0.773  0.967  0.951  0.984 -0.06  M0.0   1.45   4.5   3830  P-
PM I21545+2239    MDM   4791.58                                                  G/K                       --
PM I21566+1946    MDM   4413.64  0.460  0.730  0.478  0.926  0.714  0.867  3.23  M3.0   1.03   5.0   3400  P-
PM I21573+5633    UH22  6068.07                                                  G/K                       --
PM I21574+0808    MDM   4795.58  0.569  0.804  0.606  0.947  0.848  0.970  1.72  M1.5   1.13   5.0   3650  P-
PM I21584+7535    MDM   5098.75  0.682  0.868  0.756  0.930  0.921  0.992  0.37  M0.5   1.16   4.5   3700  P-
PM I21593+0620    UH22  5847.84  0.756  0.887  0.849  0.980  0.968  0.988 -0.38  K7.5   1.01   4.5   3820  --
PM I21593+4151    MDM   4414.62  0.483  0.747  0.507  0.934  0.770  0.892  2.83  M3.0   1.05   5.0   3520  P-
PM I22006+2715    UH22  5790.98  0.732  0.862  0.831  0.973  0.934  0.960  0.03  M0.0   0.94   4.5   3740  --
PM I22011+4901    MDM   4793.57                                                  G/K                       --
PM I22012+2818    MDM   4791.60  0.382  0.652  0.394  0.883  0.657  0.741  4.29  M4.5   0.95   5.0   3140  P-
PM I22012+3223    MDM   5846.64  0.568  0.786  0.661  0.968  0.874  0.958  1.58  M1.5   0.93   4.5   3500  --
PM I22018+1628    MDM   4791.61  0.520  0.769  0.555  0.929  0.812  0.905  2.33  M2.5   1.06   5.0   3600  P-
PM I22021+0124    MDM   4793.55  0.674  0.848  0.746  0.951  0.924  0.960  0.51  M0.5   1.10   4.5   3640  P-
PM I22022+4648    MDM   4793.58                                                  G/K                       --
PM I22035+6640    MDM   5814.90                                                  G/K                       --
PM I22057+6538N   MDM   4412.62  0.604  0.808  0.676  0.965  0.872  0.997  1.33  M1.5   1.02   4.5   3560  P-
PM I22060+3918    MDM   3971.95  0.461  0.713  0.517  0.964  0.737  0.946  3.16  M3.0   0.93   5.0   3400  P-
PM I22063+1722    UH22  5790.98  0.428  0.716  0.416  0.922  0.690  0.797  3.64  M3.5   1.07   5.0   3180  -M
PM I22078+4552    MDM   5819.84  0.804  0.882  0.918  0.986  0.961  1.022 -0.59  K7.5   0.66   4.5   3800  --
PM I22090+0254    UH22  5027.08  0.716  0.866  0.810  0.975  0.953  0.980  0.00  M0.0   1.01   5.0   3780  --
PM I22090+7019    MDM   5815.85                                                  G/K                       --
PM I22097+4102S   MDM   5819.84  0.463  0.741  0.467  0.940  0.708  0.901  3.20  M3.0   1.08   5.0   3400  P-
PM I22098+2921    MDM   4791.62  0.703  0.869  0.765  0.944  0.925  0.970  0.27  M0.5   1.21   4.5   3700  --
PM I22107+0754    UH22  5790.99  0.653  0.832  0.755  0.968  0.931  0.959  0.60  M0.5   0.95   4.5   3580  --
PM I22112+4100    MDM   5094.75  0.782  0.874  0.822  0.971  0.934  1.057 -0.13  M0.0   1.25   5.0   3860  --
PM I22115+1825    MDM   4791.63  0.537  0.781  0.572  0.937  0.817  0.927  2.15  M2.0   1.08   4.5   3650  P-
PM I22124+1703    MDM   4791.63  0.737  0.881  0.779  0.946  0.939  0.982  0.02  M0.0   1.34               --
PM I22125+0833    UH22  5049.94  0.478  0.740  0.519  0.937  0.780  0.872  2.82  M3.0   1.00   5.0   3400  P-
PM I22129+5504N   MDM   5819.85  0.745  0.853  0.842  0.981  0.911  1.020  0.13  M0.0   0.89   4.5   3720  --
PM I22138+0516    UH22  5027.08  0.564  0.787  0.636  0.959  0.863  0.923  1.70  M1.5   0.99   4.5   3570  P-
PM I22142+1712    UH22  5791.01  0.800  0.902  0.908  0.996  0.983  0.998 -0.79  K7.0   0.79   5.0   3950  --
PM I22145+2751    MDM   4791.64  0.777  0.890  0.848  0.956  0.961  0.995 -0.41  K7.5   1.13   5.0   3860  P-
PM I22154+6613    MDM   4412.63  0.446  0.723  0.450  0.933  0.705  0.895  3.41  M3.5   1.05   5.0   3400  P-
PM I22163+7056    MDM   5846.64  0.527  0.777  0.569  0.965  0.842  0.976  2.12  M2.0   1.06   4.5   3480  P-
PM I22176+5633    MDM   5819.85  0.603  0.794  0.712  0.978  0.859  0.982  1.37  M1.5   0.88   4.5   3570  --
PM I22212+3744    MDM   2449.97  0.593  0.807  0.655  0.944  0.857  0.976  1.48  M1.5   1.06   4.5   3590  --
PM I22234+3227    MDM   5819.86  0.446  0.700  0.502  0.941  0.739  0.895  3.32  M3.5   0.92   5.0   3400  -M
PM I22250+3540    MDM   2449.97  0.534  0.753  0.597  0.935  0.826  0.936  2.22  M2.0   0.95   5.0   3450  --
PM I22252+5924    MDM   4412.65  0.434  0.721  0.433  0.921  0.669  0.848  3.60  M3.5   1.06   5.0   3280  P-
PM I22268+1502    UH22  5791.01  0.807  0.910  0.901  0.983  0.982  1.000 -0.82  K7.0   0.91   4.5   4000  --
PM I22287+1855    MDM   4791.65  0.705  0.858  0.775  0.954  0.935  0.964  0.25  M0.5   1.12   4.5   3700  P-
PM I22290+0139    UH22  5791.02  0.679  0.852  0.769  0.965  0.939  0.971  0.35  M0.5   1.03   4.5   3640  --
PM I22294+8837    MDM   5815.86                                                  G/K                       --
PM I22298+4128    MDM   5819.87  0.407  0.698  0.387  0.935  0.628  0.875  4.02  M4.0   1.06   5.0   3270  P-
PM I22329+5347    MDM   4794.57                                                  G/K                       --
PM I22330+0922    UH22  5791.02  0.599  0.810  0.695  0.960  0.897  0.950  1.18  M1.0   0.96   4.5   3530  P-
PM I22338+6044    MDM   5814.91                                                  G/K                       --
PM I22347+0402    MDM   3975.97  0.477  0.743  0.536  0.939  0.765  0.908  2.81  M3.0   0.97   4.5   3400  P-
PM I22353+7441    MDM   5094.75  0.756  0.850  0.831  0.979  0.937  1.044  0.02  M0.0   0.98   4.5   3730  --
PM I22355+3712    UH22  5039.07  0.723  0.863  0.836  0.975  0.961  0.999 -0.10  M0.0   0.89   4.5   3730  --
PM I22373+2959    UH22  5847.88  0.566  0.791  0.623  0.957  0.855  0.932  1.73  M1.5   1.04   4.5   3540  --
PM I22374+3922    MDM   5818.84  0.758  0.868  0.811  0.983  0.925  1.072  0.02  M0.0   1.19   4.5   3860  P-
PM I22388+0458    UH22  5847.88  0.751  0.878  0.860  0.972  0.966  0.994 -0.34  K7.5   0.89   4.5   3800  --
PM I22403+0754    UH22  5049.96  0.674  0.843  0.776  0.973  0.945  0.968  0.36  M0.5   0.96   4.5   3640  --
PM I22415+1849    MDM   4791.66  0.718  0.853  0.799  0.960  0.935  0.968  0.19  M0.0   1.03   4.5   3700  P-
PM I22426+1740    UH22  6068.09  0.492  0.757  0.561  0.000  0.747  0.000  2.68  M2.5   0.97   4.6   3458  P-
PM I22440+4030    MDM   5818.87  0.616  0.799  0.696  0.970  0.893  1.025  1.21  M1.0   0.97   4.5   3560  --
PM I22441+4030    MDM   5818.87  0.616  0.799  0.700  0.966  0.891  1.027  1.20  M1.0   0.95   4.5   3560  --
PM I22457+0141E   UH22  5039.07  0.636  0.822  0.739  0.968  0.928  0.982  0.76  M1.0   0.94   4.5   3550  --
PM I22468+4420    MDM   5095.80  0.404  0.679  0.414  0.910  0.719  0.861  3.85  M4.0   0.98   5.0   3270  --
PM I22506+3451    UH22  5039.08  0.542  0.776  0.625  0.954  0.858  0.940  1.88  M2.0   0.95   5.0   3510  P-
PM I22507+2836    MDM   4413.67  0.506  0.779  0.511  0.943  0.763  0.936  2.59  M2.5   1.15   5.0   3600  P-
PM I22508+3603    MDM   4789.62  0.771  0.893  0.815  0.965  0.959  1.013 -0.32  K7.5   1.35   4.5   3840  --
PM I22518+3145    MDM   5818.86  0.441  0.691  0.485  0.940  0.737  0.901  3.43  M3.5   0.93   5.0   3400  P-
PM I22535+8130    MDM   5813.89  0.711  0.863  0.794  0.995  0.920  1.058  0.23  M0.0   1.07   4.5   3720  --
PM I22543+6059    MDM   5813.93  0.440  0.710  0.468  0.931  0.735  0.890  3.38  M3.5   0.99   5.0   3400  PM
PM I22545+2331    MDM   4790.61  0.758  0.892  0.821  0.951  0.955  0.984 -0.28  K7.5   1.24   4.5   3840  --
PM I22554+6214    MDM   5813.90                                                  G/K                       --
PM I22559+0545E   UH22  5844.92  0.605  0.818  0.678  0.962  0.883  0.935  1.22  M1.0   1.05   4.5   3560  P-
PM I22559+1748    UH22  5842.83  0.609  0.807  0.687  0.964  0.898  0.942  1.18  M1.0   1.00   4.5   3600  PM
PM I22562+5919    MDM   4794.60  0.756  0.881  0.797  0.958  0.933  1.007 -0.05  M0.0   1.33   5.0   3850  --
PM I22563+1727S   UH22  6068.10  0.812  0.913  0.897  0.000  0.976  0.000 -0.81  K7.0   1.10   4.5   4000  --
PM I22565+1633    UH22  5842.89  0.580  0.801  0.646  0.957  0.871  0.920  1.52  M1.5   1.03   4.5   3520  -M
PM I22569+0031    UH22  5844.92  0.753  0.875  0.835  0.980  0.966  0.982 -0.27  K7.5   1.04   4.5   3950  --
PM I22576+3719    MDM   4378.75  0.464  0.728  0.480  0.941  0.727  0.881  3.19  M3.0   1.03   5.0   3380  --
PM I22596+2154    UH22  5842.84  0.821  0.905  0.900  0.983  0.984  0.987 -0.83  K7.0   0.95   4.5   4140  --
PM I23027+7506    MDM   5094.76                                                  G/K                       --
PM I23039+2056    UH22  5842.84                                                  G/K                       --
PM I23045+6645    MDM   5182.55  0.694  0.823  0.803  0.962  0.914  0.937  0.50  M0.5   0.84   4.5   3660  P-
PM I23060+6355    MDM   4794.61  0.688  0.833  0.767  0.948  0.918  0.966  0.53  M0.5   1.01   4.5   3650  P-
PM I23063+1236    MDM   4791.71  0.658  0.819  0.740  0.952  0.895  0.954  0.86  M1.0   0.98   4.5   3570  --
PM I23065+7143    MDM   4412.70  0.534  0.786  0.584  0.958  0.805  0.979  2.14  M2.0   1.05   4.5   3500  --
PM I23074+6840    MDM   5819.87  0.453  0.727  0.480  0.936  0.731  0.914  3.22  M3.0   1.01   5.0   3400  P-
PM I23081+0319    UH22  5844.93  0.658  0.836  0.775  0.973  0.933  0.968  0.51  M0.5   0.90   4.5   3580  P-
PM I23088+0633    UH22  5844.93  0.723  0.855  0.821  0.975  0.935  0.957  0.11  M0.0   0.94   4.5   3720  --
PM I23113+0831    MDM   2899.82  0.460  0.744  0.446  0.948  0.699  0.873  3.27  M3.5   1.12   5.0   3400  --
PM I23166+1937    MDM   4790.64  0.671  0.852  0.724  0.948  0.918  0.969  0.58  M0.5   1.20   4.5   3630  P-
PM I23174+1936    MDM   3973.97  0.429  0.684  0.476  0.934  0.704  0.914  3.63  M3.5   0.92   5.0   3400  P-
PM I23174+3812    MDM   5818.88  0.487  0.737  0.531  0.944  0.777  0.942  2.79  M3.0   0.98   5.0   3530  -M
PM I23175+0623    MDM   3973.97  0.455  0.708  0.515  0.958  0.746  0.908  3.19  M3.0   0.92   5.0   3410  P-
PM I23182+4617    MDM   5094.81  0.686  0.826  0.747  0.960  0.927  1.012  0.58  M0.5   1.06   4.5   3650  P-
PM I23193+1524    MDM   4791.71  0.641  0.837  0.710  0.944  0.895  0.956  0.88  M1.0   1.10   4.5   3560  --
PM I23194+7900S   MDM   5093.76  0.418  0.584  0.470  0.968  0.700  1.062  4.23  M4.0   0.80   5.0   3340  --
PM I23215+5651    MDM   3970.92  0.605  0.791  0.760  1.006  0.872  1.014  1.22  M1.0   0.73   4.5   3530  --
PM I23216+1717    MDM   4791.72  0.429  0.726  0.407  0.908  0.644  0.824  3.71  M3.5   1.10   5.0   3280  P-
PM I23216+5954    MDM   4794.62  0.730  0.880  0.756  0.971  0.945  1.028  0.06  M0.0   1.44   4.5   3840  --
PM I23221+6831    MDM   5813.90                                                  G/K                       --
PM I23229+3717    MDM   5098.81  0.521  0.790  0.596  0.903  0.823  0.926  2.07  M2.0   1.01   5.0   3540  --
PM I23234+1534    MDM   2901.80  0.574  0.790  0.611  0.968  0.844  0.972  1.79  M2.0   1.09   4.5   3590  --
PM I23245+5751S   MDM   4794.63  0.606  0.812  0.645  0.949  0.885  0.959  1.32  M1.5   1.14   4.5   3560  P-
PM I23252+0057    MDM   2900.80  0.634  0.835  0.670  0.979  0.868  0.983  1.12  M1.0   1.22   4.5   3560  --
PM I23262+0853    UH22  5842.85  0.726  0.868  0.839  0.976  0.959  0.978 -0.13  M0.0   0.89   4.5   3700  P-
PM I23265+1209    MDM   4413.69  0.501  0.763  0.520  0.952  0.765  0.949  2.66  M2.5   1.08   5.0   3600  P-
PM I23293+4127    MDM   5818.89  0.374  0.633  0.377  0.917  0.626  0.833  4.54  M4.5   0.95   4.5   3150  P-
PM I23293+4128    MDM   5818.88  0.423  0.683  0.478  0.936  0.716  0.858  3.62  M3.5   0.91   5.0   3280  P-
PM I23297+5625W   MDM   4794.65                                                  G/K                       --
PM I23308+1547S   UH22  5844.94  0.613  0.814  0.708  0.962  0.900  0.943  1.07  M1.0   0.96   4.5   3600  --
PM I23313+5944    MDM   5814.92                                                  G/K                       --
PM I23318+1956E   MDM   4791.73  0.426  0.690  0.455  0.903  0.715  0.797  3.63  M3.5   0.96   5.0   3290  P-
PM I23318+1956Wn  UH22  5954.70  0.361  0.626  0.356  0.888  0.571  0.711  4.79  M5.0   0.96   4.5   2980  --
PM I23323+5401    MDM   3971.98  0.562  0.757  0.664  1.012  0.835  1.150  1.91  M2.0   0.85   4.5   3550  --
PM I23340+0010    UH22  5842.86  0.503  0.767  0.529  0.948  0.791  0.884  2.53  M2.5   1.08   5.0   3500  P-
PM I23350+0136    MDM   4795.64  0.789  0.898  0.826  0.968  0.925  1.020 -0.24  M0.0   1.40   5.0   3860  P-
PM I23357+4158    MDM   5093.82  0.641  0.813  0.694  0.951  0.886  0.998  1.09  M1.0   1.08   4.5   3570  P-
PM I23364+5529    MDM   5814.93  0.599  0.805  0.640  0.965  0.874  1.066  1.44  M1.5   1.11   4.5   3630  P-
PM I23401+6041    MDM   3971.99  0.589  0.773  0.691  0.998  0.872  1.143  1.53  M1.5   0.86   4.5   3600  P-
PM I23414+2002N   MDM   4790.66  0.685  0.849  0.753  0.943  0.921  0.967  0.47  M0.5   1.11   4.5   3640  --
PM I23414+2002S   UH22  5954.70  0.522  0.765  0.596  0.956  0.839  0.912  2.15  M2.0   0.96   4.5   3430  --
PM I23419+4410    MDM   5093.82  0.377  0.684  0.304  0.892  0.515  0.803  4.64  M4.5   1.13   5.0   3110  -M
PM I23431+3632    UH22  5048.09  0.383  0.670  0.364  0.902  0.620  0.748  4.34  M4.5   1.03   5.0   3100  --
PM I23438+3235    UH22  5816.98  0.461  0.727  0.490  0.935  0.769  0.858  3.05  M3.0   1.01   5.0   3360  P-
PM I23439+6444    MDM   4794.66                                                  G/K                       P-
PM I23455+4104    MDM   5818.89  0.754  0.857  0.833  0.987  0.947  1.049 -0.07  M0.0   0.99   5.0   3860  --
PM I23462+2826    UH22  5796.07  0.440  0.702  0.467  0.928  0.744  0.848  3.40  M3.5   0.97   5.0   3250  --
PM I23480+4900    MDM   5093.83  0.570  0.760  0.691  0.969  0.908  1.072  1.50  M1.5   0.80   4.5   3550  P-
PM I23489+0951    UH22  5049.98  0.598  0.801  0.689  0.965  0.898  0.951  1.24  M1.0   0.95   4.5   3470  --
PM I23492+0224    MDM   4795.65  0.592  0.813  0.652  0.958  0.863  0.945  1.43  M1.5   1.08   4.5   3580  --
PM I23496+0821    UH22  5842.86  0.628  0.831  0.697  0.969  0.905  0.937  0.94  M1.0   1.09   4.5   3530  P-
PM I23506+0956    MDM   3974.01  0.470  0.731  0.512  0.951  0.711  0.916  3.12  M3.0   0.98   5.0   3400  P-
PM I23532+3149    MDM   4793.65  0.662  0.844  0.712  0.955  0.915  0.977  0.69  M0.5   1.19   4.5   3630  --
PM I23535+1206S   UH22  5844.96  0.512  0.744  0.580  0.943  0.815  0.883  2.41  M2.5   0.94   5.0   3500  --
PM I23541+0218    UH22  5842.96  0.767  0.884  0.868  0.980  0.949  0.967 -0.34  K7.5   0.92   5.0   3840  --
PM I23548+3831    MDM   4414.68  0.396  0.659  0.398  0.896  0.667  0.813  4.17  M4.0   0.97   5.0   3250  --
PM I23549+5036    MDM   5814.94  0.455  0.722  0.468  0.946  0.753  1.004  3.21  M3.0   1.03   5.0   3660  --
PM I23569+2305N   UH22  5954.71  0.597  0.811  0.662  0.963  0.868  0.930  1.38  M1.5   1.06   4.5   3590  --
PM I23577+2318    MDM   4790.67  0.448  0.737  0.436  0.914  0.725  0.850  3.31  M3.5   1.10   5.0   3400  --
PM I23578+3837    MDM   4414.69  0.437  0.696  0.467  0.917  0.728  0.852  3.49  M3.5   0.96   5.0   3380  P-
PM I23585+0739    UH22  5842.87  0.466  0.733  0.483  0.926  0.736  0.827  3.12  M3.0   1.04   5.0   3390  P-
PM I23587+4643    MDM   5094.82  0.735  0.846  0.804  0.971  0.939  1.015  0.15  M0.0   1.04   4.5   3710  PM


==> datafile6.dat <==
Title: A Spectroscopic Catalog of the Brightest (J < 9) M Dwarfs 
       in the Northern Sky  
Authors: Lepine S., Hilton E.J., Mann A.W., Wilde M., Rojas-Ayala B., 
         Cruz K.L., Gaidos .E. 
Table: Colors and T_eff_ for read dwarfs in our survey as a function
      of spectral subtypes
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label  Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---         Name   Source name 
  19- 24 F6.4   arcsec      pxtri  ? Trigonometric parallax
  26- 31 F6.4   arcsec    e_pxtri  ? Uncertainty in pxtri
  33- 38 F6.3   arcsec      pxspc  ? Spectroscopic parallax
  40- 45 F6.3   arcsec    e_pxspc  ? Uncertainty in pxspc
  47- 52 F6.3   arcsec      pxpho  ? Photometric parallax
  54- 59 F6.3   arcsec    e_pxpho  ? Uncertainty in pxpho
  61- 66 F6.1   km/s        velU   ? U component of velocity
  68- 73 F6.1   km/s        velV   ? V component of velocity
  75- 80 F6.1   km/s        velW   ? W component of velocity
  82- 87 F6.2   0.1nm       ewha   ? Halpha equivalent width index; Angstroms
      91 A1     ---         acth   Halpha activity indicator
      94 A1     ---         actx   X-ray activity indicator
      97 A1     ---         actu   UV activity indicator
--------------------------------------------------------------------------------
PM I00006+1829                                                                                    
PM I00012+1358S                  0.030  0.008  0.028  0.008  -13.9   12.1          0.41           
PM I00033+0441    0.0342 0.0032  0.031  0.008  0.030  0.009    8.5   -6.8          0.39           
PM I00051+4547    0.0889 0.0014  0.078  0.021  0.083  0.024  -38.2         -15.9   0.47           
PM I00051+7406                                                                                    
PM I00077+6022                   0.078  0.031  0.091  0.027  -15.1          -4.4  -3.11   Y       
PM I00078+6736                   0.046  0.012  0.055  0.016    5.1          -8.5   0.39           
PM I00081+4757                   0.071  0.028  0.061  0.018    7.9           1.8  -2.93   Y     Y 
PM I00084+1725    0.0460 0.0019  0.040  0.011  0.040  0.012   11.2    0.7          0.41           
PM I00088+2050                   0.078  0.031  0.080  0.024    9.5         -10.1  -4.64   Y     Y 
PM I00110+0512    0.0233 0.0038  0.032  0.009  0.031  0.009  -48.5  -14.3          0.35           
PM I00113+5837                                                                                    
PM I00118+2259                   0.055  0.022  0.054  0.016   -3.0         -16.7   0.30      Y    
PM I00125+2142En  0.0358 0.0028  0.023  0.006  0.024  0.007   -5.9         -32.5   0.44           
PM I00131+7023                   0.037  0.010  0.037  0.011   -6.2          16.8   0.37           
PM I00132+6919N   0.0499 0.0060  0.058  0.023  0.083  0.024  -57.2         -37.3   0.27         Y 
PM I00132+6919S   0.0499 0.0060  0.060  0.024  0.053  0.015  -57.2         -37.3   0.39           
PM I00136+8039    0.0510 0.0018  0.056  0.015  0.055  0.016  -19.8          12.5   0.13           
PM I00149+3315                                                                                    
PM I00156+7217                   0.037  0.010  0.044  0.013  -36.1          17.6   0.22           
PM I00158+1333    0.0859 0.0026  0.057  0.023  0.066  0.020  -37.8   -4.6          0.37           
PM I00162+1951E   0.0660 0.0132  0.062  0.025  0.067  0.020  -21.8         -45.6   0.32           
PM I00162+1951W   0.0613 0.0131  0.102  0.041  0.071  0.021  -24.2         -50.0  -4.01   Y     Y 
PM I00173+2910    0.0431 0.0023  0.047  0.013  0.046  0.014  -83.0          29.0   0.33           
PM I00179+2057W                  0.030  0.008  0.038  0.011   63.0         -39.0   0.52           
PM I00184+4401    0.2806 0.0561  0.154  0.062  0.165  0.048  -44.2          -0.7   0.63           
PM I00207+5936                   0.039  0.011  0.042  0.012    3.1         -12.9   0.20           
PM I00209+1738                   0.030  0.008  0.032  0.009    0.9  -10.6          0.35           
PM I00218+3816                   0.048  0.019  0.048  0.014  -43.2         -36.0   0.71           
PM I00232+5445                   0.023  0.006  0.025  0.007  -58.6         -16.7   0.58           
PM I00234+7711    0.0520 0.0020  0.050  0.013  0.045  0.013   66.3          12.2   0.41           
PM I00235+2014                   0.029  0.008  0.033  0.010   -6.4          -5.7  -0.23           
PM I00244+3603                   0.027  0.007  0.028  0.008  -44.5          -1.7   0.54           
PM I00268+7008    0.0607 0.0014  0.054  0.015  0.055  0.016    9.3         -10.4   0.52           
PM I00288+5022                   0.070  0.028  0.056  0.017  -32.4           7.3  -5.35   Y  Y    
PM I00294+5729                                                                                    
PM I00313+3337                   0.023  0.006  0.024  0.007  -38.9          -0.8   0.45           
PM I00324+6714    0.0993 0.0022  0.096  0.026  0.087  0.026  -70.9         -16.8   0.22           
PM I00325+0729                   0.077  0.031  0.073  0.021   -3.5   -5.5         -3.97   Y     Y 
PM I00329+6744                                                                                    
PM I00333+3650                   0.051  0.021  0.047  0.014  -46.6           8.6   0.25           
PM I00341+2523                   0.026  0.007  0.029  0.008   -8.2         -15.0  -0.82   Y     Y 
PM I00358+5241S   0.0621 0.0124  0.041  0.016  0.045  0.013  -49.2         -17.4   0.33           
PM I00361+4530    0.0439 0.0088  0.051  0.014  0.052  0.015   24.4         -13.1   0.52           
PM I00374+5133                   0.032  0.009  0.034  0.010   64.0           0.4   0.02           
PM I00382+5219    0.0422 0.0019  0.038  0.010  0.038  0.011    9.2         -14.7   0.47           
PM I00385+5127    0.0643 0.0129  0.045  0.018  0.049  0.014   14.6           2.2   0.55           
PM I00389+3036    0.0801 0.0160  0.077  0.021  0.087  0.026  -79.0          -2.9   0.50           
PM I00427+4349                   0.051  0.020  0.057  0.017    2.3          -3.3   0.36           
PM I00428+3532    0.0429 0.0029  0.069  0.019  0.065  0.019  -27.0           6.3  -1.34   Y     Y 
PM I00429+2239    0.0346 0.0030  0.025  0.007  0.028  0.008  -47.5           0.1   0.47           
PM I00443+1237                   0.053  0.021  0.050  0.015  -15.5  -24.9          0.31           
PM I00458+5233                                                                                    
PM I00463+3522                   0.031  0.008  0.040  0.012   12.3         -12.6  -0.94   Y       
PM I00468+1603                   0.045  0.012  0.049  0.014   10.6    3.3          0.54           
PM I00478+0601    0.0193 0.0037  0.022  0.006  0.023  0.007   -7.6  -13.1          0.20           
PM I00483+7116                   0.031  0.008  0.038  0.011  -29.0         -15.1  -0.23           
PM I00485+4244                   0.020  0.005  0.025  0.007   22.6           0.5   0.54           
PM I00487+2701                   0.042  0.011  0.035  0.010   29.2         -31.7   0.37           
PM I00505+2449S   0.0844 0.0047  0.098  0.026  0.074  0.022  -13.1           8.7  -3.53   Y  Y  Y
PM I00511+2234                   0.043  0.012  0.043  0.013   -0.6   -7.8          0.48           
PM I00514+5818    0.0540 0.0026  0.039  0.010  0.038  0.011 -117.0          35.5   0.45           
PM I00520+2034    0.0314 0.0031  0.033  0.009  0.032  0.009  -16.6  -23.6          0.54           
PM I00521+0648    0.0364 0.0032  0.022  0.006  0.023  0.007   -2.7   -4.9          0.46           
PM I00532+1903                   0.044  0.017  0.041  0.012   15.3   -1.9          0.40           
PM I00538+4556    0.0373 0.0023  0.029  0.008  0.030  0.009  -33.7           8.9   0.60           
PM I00560+4153W                  0.023  0.006  0.024  0.007   14.5           0.3  -1.03   Y  Y  Y 
PM I00560+7257                                                                                    
PM I00570+4505                   0.071  0.028  0.057  0.017  -42.6          -3.3   0.45           
PM I00577+0551                   0.042  0.011  0.048  0.014    5.2    3.6          0.42           
PM I01007+2356                   0.023  0.006  0.025  0.007  -23.3           2.9   0.34           
PM I01013+6121    0.0909 0.0182  0.078  0.021  0.081  0.024  -16.6         -42.1   0.41           
PM I01025+7140    0.1214 0.0012  0.151  0.060  0.129  0.038  -58.1         -11.7   0.42           
PM I01026+6220    0.1004 0.0015  0.110  0.030  0.108  0.032  -28.3           5.7   0.26           
PM I01032+2005W   0.0616 0.0033  0.061  0.016  0.068  0.020  -61.0    0.9          0.55   Y  Y   
PM I01033+6221                   0.106  0.042  0.091  0.027  -31.7           6.3  -8.06   Y       
PM I01036+4051    0.0334 0.0023  0.031  0.008  0.031  0.009  -10.1         -21.1  -0.99   Y  Y  Y 
PM I01041+1051E                  0.027  0.007  0.026  0.008    1.8  -10.5          0.46           
PM I01065+1152                   0.020  0.005  0.023  0.007   -8.1  -14.0          0.58           
PM I01066+1516    0.0452 0.0023  0.052  0.014  0.051  0.015   19.9  -10.1          0.36           
PM I01078+1252                   0.034  0.009  0.041  0.012  -31.4  -23.3          0.31           
PM I01116+1205W                  0.034  0.009  0.036  0.011   16.6  -25.8          0.36           
PM I01119+0455    0.0628 0.0126  0.055  0.022  0.055  0.016   -4.7  -44.3          0.23           
PM I01133+5855                   0.037  0.010  0.036  0.010  -16.0         -13.2  -0.83   Y       
PM I01148+2519                   0.034  0.009  0.027  0.008  -42.9         -21.0   0.40           
PM I01161+6009                   0.032  0.009  0.035  0.010  -45.8         -23.9   0.54           
PM I01178+0528    0.0488 0.0108  0.045  0.012  0.047  0.014   20.6  -48.6          0.36           
PM I01178+2840                   0.036  0.010  0.048  0.014   46.4         -33.5   0.38           
PM I01200+3859W   0.0168 0.0036                                                                   
PM I01214+2419    0.0385 0.0027  0.035  0.009  0.036  0.011  -33.9  -24.3          0.48           
PM I01221+2209                   0.091  0.036  0.080  0.023   -8.6  -13.3         -2.83   Y     Y 
PM I01226+1245N   0.0215 0.0017  0.024  0.006  0.030  0.009  -71.7  -51.2          0.57           
PM I01244+1251                   0.020  0.005  0.023  0.007   28.7  -11.6          0.65           
PM I01246+5248                                                                                    
PM I01256+0945                   0.057  0.023  0.061  0.018    0.7  -29.9          0.55           
PM I01266+1122N                  0.022  0.006  0.022  0.006  -21.2  -41.0          0.52           
PM I01266+1122S                  0.022  0.006  0.039  0.012  -21.3  -41.1          0.56           
PM I01282+6946                                                                                    
PM I01327+2059                   0.034  0.009  0.025  0.007  -54.1  -64.0          0.41           
PM I01335+7118                                                                                    
PM I01373+6105                   0.037  0.010  0.036  0.010    1.1          -9.8   0.57           
PM I01376+1835                                                                               Y    
PM I01383+5713    0.0862 0.0172  0.056  0.023  0.063  0.019    4.2         -20.4   0.53           
PM I01384+0039    0.0494 0.0030  0.049  0.013  0.046  0.014  -45.4  -18.5          0.40           
PM I01407+5403                                                                                    
PM I01432+2750    0.0472 0.0019  0.049  0.013  0.047  0.014         -35.9    8.4   0.63           
PM I01433+0419    0.0876 0.0020  0.082  0.033  0.073  0.022   35.9  -16.0          0.32           
PM I01437+3458                                                                                    
PM I01453+4632    0.0392 0.0027  0.053  0.014  0.047  0.014  -36.6          34.4  -1.46   Y  Y  Y 
PM I01480+2112    0.0491 0.0034  0.050  0.020  0.048  0.014  -18.8  -33.0          0.35           
PM I01486+3306    0.0329 0.0046                                                                   
PM I01488+4747                   0.027  0.007  0.024  0.007  -43.0         -17.6   0.54           
PM I01504+1817S                  0.032  0.009  0.037  0.011  -23.6  -30.8          0.58           
PM I01518+6426                   0.066  0.026  0.068  0.020  -15.4          -8.8   0.54           
PM I01544+5741S                  0.067  0.027  0.036  0.011   -0.1         -28.5  -0.74           
PM I01556+0252    0.0251 0.0032  0.029  0.008  0.026  0.008   66.4   -4.5          0.49           
PM I01567+2948    0.0224 0.0030  0.021  0.006  0.022  0.006          23.2    1.3   0.57           
PM I01576+4742                   0.027  0.007  0.030  0.009  -12.1         -11.4   0.42           
PM I01592+0331    0.0321 0.0033  0.038  0.010  0.036  0.011  -29.7  -21.3          0.47           
PM I01593+5831    0.0816 0.0041  0.106  0.042  0.098  0.029  -15.5          -6.1  -5.00   Y       
PM I02002+1303    0.2248 0.0450  0.157  0.063  0.163  0.048   -3.2  -40.1         -0.83   Y       
PM I02003+2636                                                                                    
PM I02015+6346    0.0784 0.0157  0.089  0.036  0.093  0.027   10.0          -9.4   0.52           
PM I02024+1034                   0.092  0.037  0.038  0.011    9.0   -0.8         -2.91   Y     Y 
PM I02028+0447                   0.052  0.021  0.049  0.014    9.3   -3.6         -1.24   Y     Y 
PM I02055+0541W   0.0267 0.0039  0.028  0.008  0.027  0.008  -21.2    1.6          0.45          
PM I02069+4511    0.0535 0.0107  0.044  0.012  0.054  0.016         -30.4  -30.0   0.48           
PM I02070+4938                   0.064  0.025  0.052  0.015         -26.9  -30.5  -0.16         Y 
PM I02082+8013                   0.027  0.007  0.031  0.009  -80.9         -21.4   0.61           
PM I02088+4926                   0.074  0.029  0.055  0.016         -21.0  -16.7  -3.76   Y  Y  Y 
PM I02115+2046                   0.027  0.007  0.032  0.009         -26.3    5.9   0.43           
PM I02116+1833                   0.055  0.022  0.060  0.018           4.4   20.0   0.44           
PM I02123+0334    0.0960 0.0017  0.081  0.022  0.076  0.022  102.2  -11.4          0.37           
PM I02146+5536                                                                                    
PM I02153+0729    0.0325 0.0034  0.036  0.010  0.034  0.010  -16.1  -80.4          0.40           
PM I02180+5616                   0.025  0.007  0.028  0.008   11.5         -17.4   0.51           
PM I02185+2047                   0.042  0.017  0.041  0.012         -19.0  -25.5   0.44           
PM I02186+1218                   0.042  0.017  0.042  0.012   -7.1  -17.6         -1.95   Y     Y 
PM I02189+3513    0.0224 0.0031  0.023  0.006  0.021  0.006         -31.0    7.9   0.51           
PM I02190+3521    0.0564 0.0113  0.062  0.025  0.052  0.015         -55.1  -11.4   0.57           
PM I02204+3747W                  0.042  0.017  0.031  0.009         -39.3    8.7   0.45           
PM I02222+4752    0.0838 0.0011  0.081  0.022  0.083  0.024          -7.1    6.3   0.60           
PM I02230+1810                   0.029  0.008  0.036  0.011         -33.5   -8.0   0.48           
PM I02234+2244    0.0349 0.0028  0.036  0.010  0.046  0.014         -17.9   -6.4  -0.62         Y 
PM I02239+1812                   0.074  0.020  0.068  0.020          -3.9    0.1                  
PM I02247+2558                   0.034  0.009  0.034  0.010          -6.4  -23.5   0.30           
PM I02251+5504                   0.025  0.007  0.025  0.007         -33.5  -24.1   0.49           
PM I02254+2440                   0.036  0.010  0.031  0.009          10.5   -4.4   0.48           
PM I02283+2159                   0.032  0.009  0.039  0.012          -6.6    0.2   0.08           
PM I02287+1538                   0.037  0.010  0.040  0.012         -12.6    8.0   0.04         Y 
PM I02289+1205    0.0384 0.0032  0.052  0.021  0.048  0.014   -3.9    6.8          0.39           
PM I02289+2236                   0.036  0.010  0.023  0.007         -20.9    5.4   0.71           
PM I02292+1932                   0.039  0.016  0.038  0.011         -29.2  -12.0  -2.35   Y     Y 
PM I02301+2537                   0.025  0.007  0.026  0.008         -35.6    4.3   0.64           
PM I02330+0749    0.0289 0.0034  0.039  0.010  0.036  0.011  -18.0  -32.5          0.51           
PM I02336+2455    0.1024 0.0205  0.086  0.034  0.066  0.019         -20.9  -22.1  -3.06   Y     Y 
PM I02341+6843                                                                                    
PM I02345+5636                   0.035  0.009  0.040  0.012         -17.9  -22.1   0.32           
PM I02356+6852                                                                                    
PM I02358+2013    0.0736 0.0019  0.075  0.020  0.075  0.022         -16.7    0.0   0.39           
PM I02362+0652    0.1370 0.0274  0.130  0.052  0.127  0.037  -60.9   -4.7          0.27           
PM I02367+3204W   0.0652 0.0130  0.056  0.023  0.042  0.012          12.8  -13.9  -0.03         Y 
PM I02419+4334                   0.036  0.010  0.042  0.012           2.5   -5.2   0.52           
PM I02424+1814    0.0305 0.0041  0.030  0.008  0.037  0.011         -10.1   25.1   0.38           
PM I02441+4913W                  0.088  0.024  0.101  0.030         -13.8    3.6   0.40           
PM I02442+2531    0.1332 0.0023  0.117  0.047  0.112  0.033         -28.7    3.2  -0.06           
PM I02443+1057W   0.0286 0.0030  0.041  0.011  0.040  0.012         -11.4    1.1  -1.41   Y       
PM I02456+4456    0.0433 0.0023  0.041  0.011  0.042  0.012         -36.2    7.0   0.35           
PM I02479+2842    0.0365 0.0025  0.028  0.008  0.028  0.008          15.4   -7.9                  
PM I02487+0002    0.0311 0.0078  0.029  0.008  0.029  0.009  -51.8  -41.0          0.42           
PM I02524+2658    0.0362 0.0024  0.044  0.012  0.038  0.011         -20.3  -22.4   0.44           
PM I02525+5832                                                                                    
PM I02530+1652    0.2592 0.0009  0.236  0.094  0.199  0.059         -88.9  -17.3                  
PM I02534+1724                   0.055  0.022  0.056  0.016         -15.3  -13.4   0.27           
PM I02556+2652S   0.0426 0.0008  0.054  0.014  0.071  0.021         -32.0   -0.3   0.63           
PM I02556+2807    0.0265 0.0026                                                                   
PM I02565+5526N   0.0433 0.0087  0.063  0.025  0.038  0.011         -77.1   -2.4   0.48           
PM I02565+5526S   0.0433 0.0087  0.054  0.015  0.061  0.018         -72.4   -6.7   0.56           
PM I03014+3321                   0.024  0.007  0.025  0.007         -29.5  -26.3   0.49           
PM I03040+7233                   0.028  0.008  0.031  0.009   15.4          -0.0   0.43           
PM I03047+6144                   0.047  0.019  0.055  0.016         -61.0  -22.1   0.28           
PM I03095+4543    0.0635 0.0019  0.096  0.026  0.089  0.026           6.5  -40.4   0.41           
PM I03101+5504                                                                                    
PM I03102+0554    0.0591 0.0047  0.052  0.021  0.044  0.013         -26.0  -28.6   0.31           
PM I03104+5826                   0.043  0.012  0.053  0.016         -15.5  -13.8   0.29           
PM I03118+1940                   0.037  0.010  0.039  0.012         -39.2   -6.1   0.52           
PM I03119+6131    0.0246 0.0023  0.045  0.012  0.052  0.015           6.4   17.8   0.35           
PM I03122+2951                   0.027  0.007  0.029  0.009          -3.7  -13.6   0.46           
PM I03133+0446S   0.1171 0.0234  0.086  0.034  0.090  0.027         -44.0   38.3   0.25           
PM I03136+6521                   0.033  0.009  0.033  0.010          17.1   12.9   0.36           
PM I03145+5926                   0.052  0.021  0.059  0.017         -14.3   -3.3   0.50           
PM I03147+4831    0.0502 0.0100  0.043  0.012  0.044  0.013         -24.9  -21.8   0.36           
PM I03162+5810    0.0695 0.0034  0.064  0.017  0.050  0.015         -28.5   -3.4   0.47           
PM I03168+8205                   0.028  0.008  0.032  0.009  -23.9          -3.4   0.44           
PM I03172+4522                   0.058  0.023  0.062  0.018           9.5  -15.6   0.32         Y 
PM I03174+6403Nw                 0.022  0.006  0.029  0.008         -25.8  -11.5   0.56           
PM I03177+2515    0.0463 0.0030  0.041  0.011  0.039  0.011         -78.8   15.8   0.45           
PM I03181+3815    0.0605 0.0022  0.071  0.019  0.072  0.021         -49.8  -17.2   0.43           
PM I03185+1018    0.0196 0.0049  0.030  0.008  0.029  0.009         -38.1    7.7   0.45           
PM I03186+3239    0.0380 0.0033  0.037  0.010  0.037  0.011         -23.7    4.6   0.47           
PM I03191+7328                                                                                    
PM I03204+7225                                                                                    
PM I03207+3943                   0.045  0.012  0.041  0.012         -16.3   -1.1   0.51           
PM I03213+7958    0.0712 0.0016  0.064  0.017  0.061  0.018   -2.4          29.5   0.34           
PM I03219+0940    0.0630 0.0177  0.083  0.022  0.077  0.023          -3.9    0.3                  
PM I03224+2709    0.0310 0.0027  0.030  0.008  0.030  0.009         -28.8   11.1   0.49           
PM I03233+1141    0.0547 0.0109  0.064  0.026  0.059  0.017           5.8  -18.6  -0.66           
PM I03241+2347    0.0513 0.0047  0.071  0.019  0.068  0.020         -21.6    2.7   0.02         Y 
PM I03242+2346                   0.050  0.014  0.054  0.016         -19.1    3.2   0.33           
PM I03247+4447                   0.036  0.010  0.039  0.011           5.5   -9.5   0.42           
PM I03272+2723    0.0332 0.0039  0.031  0.008  0.032  0.009           4.0  -13.8  -0.50         Y 
PM I03276+0956                   0.036  0.010  0.045  0.013          -8.2    3.8   0.66           
PM I03278+5119                                                                                    
PM I03279+2942                   0.037  0.010  0.033  0.010          -5.5    2.4                  
PM I03280+2201    0.0270 0.0035  0.025  0.007  0.026  0.008         -79.8   -4.7   0.40           
PM I03284+3515                   0.033  0.009  0.035  0.010         -21.3   -5.2   0.46           
PM I03301+7731                                                                                    
PM I03310+3750                   0.024  0.006  0.033  0.010           1.1  -20.5   0.41           
PM I03317+1419    0.0437 0.0064  0.044  0.012  0.040  0.012         -56.8  -42.3   0.32           
PM I03319+4912                   0.023  0.006  0.044  0.013           0.5  -11.5                  
PM I03322+4914S                  0.023  0.006  0.028  0.008          -9.3  -10.2  -0.81   Y       
PM I03330+0859                   0.061  0.017  0.063  0.019          -4.7    0.4                  
PM I03331+3301                   0.054  0.015  0.066  0.019          -7.0   -1.5                  
PM I03332+4615S                  0.029  0.008  0.031  0.009         -23.6  -17.0  -1.92   Y  Y    
PM I03340+1123                   0.061  0.016  0.055  0.016          -3.9    1.5                  
PM I03340+5835                   0.033  0.009  0.040  0.012         -39.1    4.6   0.59           
PM I03344+0843                   0.027  0.007  0.026  0.008          -5.8   -3.9                  
PM I03377+1042                   0.061  0.017  0.058  0.017          -3.8    0.5                  
PM I03388+5459                                                                                    
PM I03394+2458                   0.054  0.022  0.051  0.015           7.0   19.5  -0.65           
PM I03396+2528W                  0.052  0.021  0.047  0.014         -55.9  -26.1   0.35           
PM I03416+5513    0.0284 0.0022  0.030  0.008  0.033  0.010         -20.3   -6.3  -0.83   Y       
PM I03419+5113                                                                                    
PM I03433+3401                                                                                    
PM I03437+1640    0.0599 0.0024  0.057  0.016  0.058  0.017         -26.7   -7.8   0.46           
PM I03438+1640    0.0565 0.0019  0.054  0.015  0.058  0.017         -28.5   -8.8   0.48           
PM I03445+3458    0.0395 0.0022  0.035  0.009  0.034  0.010         -28.5    0.1   0.43           
PM I03454+7259N                  0.040  0.011  0.048  0.014  -41.0         -24.2   0.48           
PM I03455+7018                   0.027  0.007  0.035  0.010         -14.1   16.7   0.52           
PM I03459+1442                   0.031  0.008  0.037  0.011         -37.0  -14.7   0.62           
PM I03463+2612    0.0678 0.0021  0.066  0.018  0.068  0.020         -27.7    7.0   0.41           
PM I03466+8207                   0.026  0.007  0.025  0.007  -16.2           0.1   0.52           
PM I03479+0247    0.0594 0.0024  0.041  0.011  0.042  0.012          -5.6  -35.9   0.51           
PM I03486+7332    0.0607 0.0121  0.051  0.014  0.046  0.013  -25.9           3.6   0.48           
PM I03505+6327    0.0267 0.0029  0.043  0.012  0.044  0.013         -17.8  -33.2   0.59           
PM I03507+7635                   0.022  0.006  0.025  0.007   13.2          10.6   0.62           
PM I03519+3946                   0.030  0.008  0.029  0.009          -7.7   -6.0   0.57           
PM I03526+1701    0.1016 0.0021  0.081  0.033  0.093  0.027         -35.2   -5.8   0.01         Y 
PM I03531+6234                   0.078  0.031  0.081  0.024          -8.0  -10.8   0.45           
PM I03542+0833    0.0276 0.0037  0.023  0.006  0.025  0.007         -35.4   19.8   0.52           
PM I03555+5444                                                                                    
PM I03557+4323                                                                                    
PM I03567+5333    0.0371 0.0033  0.049  0.013  0.044  0.013         -54.1  -14.3   0.48           
PM I03586+5201                   0.028  0.008  0.033  0.010         -60.8   13.5   0.67           
PM I03598+2605    0.0438 0.0088  0.053  0.021  0.055  0.016         -70.9   33.3   0.61         Y 
PM I04006+3048                   0.056  0.015  0.050  0.015          -4.2    0.3                  
PM I04018+0939                   0.042  0.011  0.042  0.012          -4.3   -1.2                  
PM I04042+2634                   0.026  0.007  0.027  0.008         -39.9   12.2   0.45           
PM I04062+1707                                                                                    
PM I04077+1413                   0.034  0.009  0.033  0.010         -32.4    4.0   0.61           
PM I04086+3338    0.0744 0.0027  0.065  0.018  0.068  0.020         -15.8   28.2   0.48           
PM I04120+6234                                                                                    
PM I04129+5236    0.0839 0.0168  0.072  0.029  0.084  0.025         -15.0  -46.0   0.39           
PM I04137+4737                   0.040  0.016  0.039  0.012          -0.7  -19.7   0.49           
PM I04139+8255    0.0282 0.0013  0.036  0.010  0.036  0.011  -36.5         -15.8   0.59           
PM I04148+2745                   0.054  0.021  0.060  0.018         -15.2    7.6  -0.77   Y       
PM I04151+2306                   0.041  0.011  0.046  0.013         -11.9    6.2                  
PM I04159+3019                   0.035  0.009  0.034  0.010          -5.9    2.1                  
PM I04167+5755                                                                                    
PM I04187+1732                   0.028  0.007  0.026  0.008         -14.7    0.6   0.57           
PM I04188+0123                   0.036  0.010  0.033  0.010          -5.7   -3.9   0.48           
PM I04197+4745                   0.027  0.007  0.028  0.008         -11.3   -7.3   0.47           
PM I04199+3629    0.0449 0.0041  0.043  0.012  0.041  0.012         -48.8  -17.3   0.51           
PM I04203+1112                   0.045  0.012  0.044  0.013          -4.5    0.4                  
PM I04205+1449                   0.030  0.008  0.028  0.008          -4.4   -6.6                  
PM I04218+2728                   0.025  0.007  0.043  0.013          -8.9   -4.6                  
PM I04219+7508                   0.051  0.020  0.047  0.014         -53.0    7.1   0.24           
PM I04224+7401                   0.033  0.009  0.052  0.015         -21.6  -25.8   0.27         Y 
PM I04225+1031                   0.063  0.025  0.068  0.020          -9.3   13.2   0.34         Y 
PM I04234+4934                   0.049  0.013  0.047  0.014          -9.6  -14.3   0.40           
PM I04248+1552    0.0220 0.0054  0.028  0.008  0.027  0.008         -18.4   12.6  -0.34           
PM I04248+3226                   0.040  0.011  0.030  0.009         -36.8   10.9   0.42           
PM I04251+5131                   0.035  0.010  0.040  0.012         -16.8   -0.1   0.48           
PM I04267+2114                   0.022  0.006  0.026  0.008         -23.4   11.9   0.50           
PM I04274+2022                   0.033  0.009  0.026  0.008           8.5  -12.2   0.38           
PM I04276+3007                   0.023  0.006  0.022  0.006           3.8  -10.1                  
PM I04279+3556                                                                                    
PM I04284+1741                   0.042  0.011  0.054  0.016         -10.1    7.1  -1.95   Y     Y 
PM I04288+1045                   0.024  0.007  0.029  0.009         -10.1  -11.0   0.51           
PM I04302+7049                   0.035  0.009  0.048  0.014          10.9   -8.9   0.60           
PM I04311+5858    0.1793 0.0032  0.172  0.069  0.149  0.044         -52.8  -11.4   0.38           
PM I04312+4217                   0.050  0.014  0.046  0.014          -7.7   -7.7  -1.47   Y     Y 
PM I04313+4712                                                                                    
PM I04326+0951                   0.039  0.011  0.048  0.014          -6.8    7.2  -0.45           
PM I04328+2852                   0.024  0.007  0.028  0.008         -12.5   -4.4                  
PM I04329+0006S                  0.036  0.010  0.034  0.010           5.6  -20.6   0.28           
PM I04329+3645W                  0.090  0.024  0.080  0.024          -1.8   -4.2                  
PM I04331+4730                                                                                    
PM I04333+2359                   0.044  0.017  0.046  0.014          -9.9    4.0  -1.30   Y  Y  Y 
PM I04333+3736                                                                                    
PM I04339+0020W                                                                                   
PM I04348+2023                   0.023  0.006  0.025  0.007         -19.2   10.3   0.53           
PM I04350+0839                   0.027  0.007  0.031  0.009          -7.9    9.9  -0.43         Y 
PM I04366+2757                   0.033  0.009  0.034  0.010          -3.8   -6.3                  
PM I04369+5921    0.0366 0.0050  0.035  0.010  0.037  0.011         -21.2    3.7   0.19           
PM I04371+1556                                                                                    
PM I04376+5253    0.0989 0.0010                                                                   
PM I04382+2813                   0.099  0.040  0.094  0.028         -15.3   11.5  -4.17   Y       
PM I04389+3536                                                                                    
PM I04401+0132                   0.030  0.008  0.038  0.011         -38.6    7.5   0.43           
PM I04407+0213                   0.053  0.014  0.055  0.016          -6.1   13.7   0.31           
PM I04414+1313                   0.031  0.008  0.031  0.009         -11.7    9.8   0.46           
PM I04414+4053                                                                                    
PM I04422+5742    0.0335 0.0032  0.029  0.008  0.030  0.009         -39.6  -56.8   0.47           
PM I04423+2046                   0.040  0.011  0.051  0.015         -18.1   25.8   0.49           
PM I04429+0935                   0.028  0.007  0.032  0.009           5.4  -12.0   0.37           
PM I04429+1857    0.1078 0.0029  0.114  0.031  0.107  0.032         -56.5   -6.8   0.40           
PM I04429+2128                   0.078  0.031  0.097  0.029           3.6    5.0   0.27           
PM I04444+2751                   0.049  0.013  0.059  0.017         -37.2  -17.4   0.46           
PM I04445+2355                   0.023  0.006  0.025  0.007          -3.9  -10.8                  
PM I04465+0953                   0.044  0.012  0.053  0.016          -4.9    1.0                  
PM I04467+2602                   0.035  0.009  0.034  0.010          -7.4   -3.4                  
PM I04471+0209                   0.033  0.009  0.038  0.011          16.2  -21.9   0.48           
PM I04473+0627                   0.024  0.007  0.037  0.011         -10.9   16.8   0.49           
PM I04474+0428                   0.023  0.006  0.025  0.007         -18.0   20.4   0.48           
PM I04480+1703                   0.033  0.009  0.049  0.015         -10.9    6.9   0.07           
PM I04487+1003                   0.070  0.028  0.075  0.022          -1.4   -5.1  -0.37           
PM I04499+2341E                  0.039  0.010  0.038  0.011         -12.8   -9.3  -1.68   Y  Y    
PM I04504+1959                   0.033  0.009  0.035  0.010         -17.6   -7.5   0.35           
PM I04510+1458                   0.025  0.007  0.035  0.010         -13.9   12.1  -0.10         Y 
PM I04520+0628    0.0814 0.0040  0.091  0.036  0.083  0.024         -19.1   -2.5   0.31           
PM I04539+1924                   0.033  0.009  0.031  0.009          -5.3   -3.2                  
PM I04545+3729                                                                                    
PM I04559+0440W                  0.045  0.012  0.134  0.039         -23.5    1.6  -1.64   Y       
PM I04585+5148                                                                                    
PM I04587+5056    0.0518 0.0023  0.042  0.011  0.043  0.013         -48.9   17.2   0.45           
PM I04588+4950    0.0613 0.0014  0.056  0.015  0.059  0.017         -11.4    1.4   0.46           
PM I04595+0147    0.0386 0.0025  0.057  0.015  0.064  0.019         -11.5   -1.7  -1.09   Y       
PM I05006+0711                   0.023  0.006  0.027  0.008          -8.3  -21.8   0.53           
PM I05012+2452                   0.051  0.014  0.063  0.018         -41.5   -4.8   0.41         Y 
PM I05016+1224                   0.026  0.007  0.036  0.011         -10.3    7.9   0.42         Y 
PM I05018+0345                   0.044  0.012  0.051  0.015         -19.4    4.1   0.44           
PM I05019+0108                   0.082  0.033  0.078  0.023          -5.0   -1.5  -3.89   Y       
PM I05031+3046                   0.024  0.007  0.030  0.009         -18.7  -26.1   0.70           
PM I05032+2123                   0.071  0.019  0.085  0.025         -11.5    0.1   0.23           
PM I05033+5307    0.0734 0.0020  0.058  0.016  0.060  0.018        -118.6    7.5   0.47           
PM I05035+3535                                                                                    
PM I05060+0420                   0.038  0.010  0.044  0.013         -10.1   44.3   0.47           
PM I05062+0439                   0.068  0.027  0.071  0.021          -4.1   -0.5  -5.84   Y       
PM I05076+2730                   0.031  0.008  0.039  0.011         -15.8   -0.3   0.49           
PM I05078+1758                   0.068  0.027  0.063  0.018         -19.5   -6.3   0.39           
PM I05088+3601                                                                                    
PM I05091+1254                   0.039  0.011  0.036  0.010          -4.7   -2.5                  
PM I05091+1527                   0.048  0.019  0.049  0.014         -57.1  -22.0  -1.80   Y     Y 
PM I05103+0930    0.0369 0.0039  0.036  0.010  0.034  0.010         -39.9  -17.2   0.62           
PM I05103+4850    0.0487 0.0097  0.063  0.017  0.063  0.018         -38.2   -8.2   0.62           
PM I05106+2946                   0.056  0.022  0.052  0.015          19.1  -15.7   0.34           
PM I05111+1548                   0.026  0.007  0.031  0.009          -9.1    8.4  -0.26         Y 
PM I05113+3632                   0.021  0.006  0.021  0.006         -22.8  -15.2   0.65           
PM I05114+1007    0.0193 0.0045  0.030  0.008  0.028  0.008         -36.9  -35.0   0.39           
PM I05127+1939    0.0813 0.0041  0.074  0.020  0.074  0.022           2.1   20.7   0.21           
PM I05130+1928                   0.026  0.007  0.028  0.008          -8.1   -1.3                  
PM I05153+5532                                                                                    
PM I05173+4550    0.0773 0.0155  0.082  0.022  0.128  0.038         -21.4  -11.4   0.26           
PM I05173+7210                   0.031  0.008  0.039  0.011          -6.3  -12.4   0.50           
PM I05177+0237                   0.025  0.007  0.031  0.009           6.4  -11.1   0.54           
PM I05181+3224                                                                                    
PM I05195+6454                   0.060  0.024  0.071  0.021           6.0    5.3  -0.63           
PM I05226+7934                   0.036  0.010  0.039  0.011   -7.2           5.5   0.46           
PM I05228+2016                   0.043  0.012  0.047  0.014           0.9    4.5  -0.00           
PM I05280+0938    0.1135 0.0050  0.075  0.030  0.067  0.020         -20.9  -22.7   0.44           
PM I05282+0258N   0.0523 0.0105  0.049  0.020  0.036  0.010         -59.9  -72.9   0.30           
PM I05294+1534E   0.0580 0.0026  0.048  0.013  0.047  0.014          -4.8  -11.1   0.37           
PM I05298+3204                   0.046  0.018  0.056  0.016         -36.6  -47.9   0.56           
PM I05306+1514                   0.044  0.017  0.040  0.012          -2.5  -19.8   0.52           
PM I05322+0949    0.0782 0.0037  0.126  0.050  0.099  0.029          -4.8  -15.7  -1.47   Y       
PM I05333+0406                   0.029  0.008  0.031  0.009         -17.8   13.9   0.49           
PM I05333+4448    0.0652 0.0130  0.076  0.030  0.076  0.022         -23.3  -10.3  -1.08   Y     Y 
PM I05334+4809                   0.026  0.007  0.030  0.009          10.5   -4.9   0.36           
PM I05337+0156    0.0627 0.0040  0.073  0.029  0.069  0.020           0.9  -20.8  -4.98   Y       
PM I05341+4732                   0.043  0.011  0.043  0.013           6.4   -3.6  -1.02   Y     Y 
PM I05341+5112    0.0392 0.0026  0.042  0.011  0.041  0.012         -17.2  -19.1   0.31           
PM I05342+1019N                  0.054  0.022  0.036  0.010         -34.0  -34.5   0.34           
PM I05348+1352    0.0806 0.0161  0.091  0.036  0.086  0.025         -14.5  -18.6   0.31           
PM I05365+1119    0.0890 0.0010  0.080  0.022  0.086  0.025          -2.5   -1.6   0.07           
PM I05366+1117                   0.082  0.033  0.071  0.021          -3.1   -2.2  -0.09           
PM I05402+1239                   0.046  0.012  0.054  0.016         -20.9  -14.8  -2.07   Y       
PM I05404+2448    0.0963 0.0193  0.121  0.048  0.127  0.037         -18.1   -5.3  -4.71   Y       
PM I05415+5329    0.0804 0.0017  0.080  0.022  0.084  0.025         -23.5  -14.7   0.40           
PM I05419+1520    0.0468 0.0023  0.041  0.011  0.046  0.013          -7.9    4.5   0.49           
PM I05421+1229    0.1716 0.0040  0.145  0.058  0.134  0.040         -64.6   25.1   0.26           
PM I05466+4407                   0.073  0.029  0.078  0.023           0.1  -40.4   0.65           
PM I05468+6630                   0.033  0.009  0.040  0.012           1.0   16.5   0.45           
PM I05497+4529                   0.032  0.009  0.029  0.009          -7.9   -0.8                  
PM I05530+0443                   0.031  0.008  0.034  0.010         -54.2   13.2   0.46           
PM I05530+2507                   0.054  0.021  0.053  0.016         -17.2   -1.1   0.48           
PM I05532+2415    0.0515 0.0103  0.064  0.017  0.067  0.020         -54.4  -15.3   0.51           
PM I05547+1055                   0.047  0.019  0.042  0.012           1.8  -16.6  -3.55   Y       
PM I05552+3539                                                                                    
PM I05558+4036                   0.029  0.008  0.032  0.010         -10.4  -14.9   0.51           
PM I05558+6625                   0.026  0.007  0.031  0.009         -21.2   -8.6   0.38           
PM I05560+0005S                  0.022  0.006  0.026  0.008           6.6  -14.8   0.43           
PM I05587+2557                   0.028  0.008  0.031  0.009          -3.3   15.4   0.49           
PM I05596+5835    0.0739 0.0016  0.066  0.018  0.067  0.020         -12.6   -6.0   0.21           
PM I06000+0242    0.1909 0.0019  0.170  0.068  0.162  0.048          -4.6    6.2  -0.59           
PM I06005+0254                                                                                    
PM I06008+6809    0.0474 0.0028  0.050  0.020  0.047  0.014         -96.7   -2.1   0.71           
PM I06011+5935    0.1260 0.0033  0.113  0.045  0.144  0.042         -33.0  -17.8   0.46         Y 
PM I06017+1305                   0.052  0.021  0.043  0.013           3.3  -16.9  -0.19           
PM I06025+3707                   0.036  0.010  0.040  0.012         -14.9   11.6   0.45           
PM I06035+1531                   0.030  0.008  0.030  0.009           0.0  -11.6   0.06           
PM I06071+3332                   0.036  0.010  0.035  0.010         -53.6  -14.8   0.59           
PM I06097+0009                   0.032  0.009  0.035  0.010         -23.3   10.9   0.55           
PM I06103+8206    0.1067 0.0013  0.099  0.027  0.095  0.028  -47.0         -11.1   0.62           
PM I06105+0225                   0.031  0.008  0.035  0.010          -3.3   -8.5   0.55           
PM I06107+2556                   0.043  0.012  0.042  0.012         -62.0  -14.3   0.36           
PM I06109+1019    0.0917 0.0035  0.109  0.044  0.098  0.029         -40.6  -20.2   0.50           
PM I06140+5140    0.0704 0.0141  0.052  0.021  0.064  0.019           6.4  -23.9   0.40           
PM I06147+4727                   0.027  0.007  0.027  0.008           2.0  -14.9   0.50           
PM I06170+8353                   0.054  0.022  0.063  0.018  -11.5          -6.3   0.09         Y 
PM I06181+7506                   0.051  0.014  0.051  0.015           5.9   -2.0  -1.81   Y     Y 
PM I06194+1357                   0.039  0.011  0.044  0.013         -10.2    8.6   0.41           
PM I06212+4414                   0.040  0.011  0.029  0.009         -46.4    4.4  -1.53   Y  Y  Y 
PM I06216+1618                   0.035  0.009  0.033  0.010         -29.5   17.3   0.44           
PM I06223+3326                   0.030  0.008  0.028  0.008         -11.5  -14.3   0.55           
PM I06237+0502                   0.046  0.012  0.045  0.013          -7.4   -0.4   0.45           
PM I06246+2325    0.1194 0.0239  0.085  0.034  0.076  0.022         -27.2    9.9   0.79           
PM I06253+3515                   0.026  0.007  0.027  0.008         -30.3  -14.6   0.58           
PM I06262+2349                   0.035  0.009  0.032  0.009         -17.2  -11.2  -0.71           
PM I06277+0923                   0.049  0.013  0.036  0.010          -7.4  -19.2   0.49           
PM I06291+2821                   0.023  0.006  0.024  0.007           2.6   13.2   0.49           
PM I06306+4539                   0.027  0.007  0.032  0.009          22.7  -10.2   0.43           
PM I06310+5002                   0.046  0.012  0.048  0.014          -9.2  -15.8  -1.26   Y     Y 
PM I06322+3748                   0.040  0.011  0.041  0.012          -8.4  -18.6   0.24           
PM I06345+3130                   0.055  0.022  0.054  0.016         -15.7   -4.5   0.09           
PM I06362+4916                   0.031  0.008  0.032  0.009          17.7    8.0   0.44           
PM I06371+1733    0.1026 0.0016  0.065  0.018  0.070  0.021          28.2  -24.9   0.44           
PM I06400+2835                   0.055  0.022  0.060  0.018         -17.2   -8.7   0.38           
PM I06409+6353                   0.027  0.007  0.030  0.009          25.2   10.4   0.60           
PM I06421+0334    0.0957 0.0191  0.068  0.027  0.057  0.017         -10.7   -4.2   0.35           
PM I06438+5108    0.0523 0.0105  0.065  0.026  0.065  0.019         -72.9  -17.0  -0.23         Y 
PM I06447+7153    0.0457 0.0022  0.044  0.012  0.044  0.013         -37.1  -20.5   0.47           
PM I06461+3233    0.0400 0.0080  0.026  0.007  0.023  0.007          32.0  -43.2   0.46           
PM I06464+0521                   0.022  0.006  0.026  0.008          -4.9   11.5   0.53           
PM I06467+1557                   0.044  0.012  0.060  0.018           1.7  -10.8  -0.61      Y    
PM I06486+5317                   0.030  0.008  0.030  0.009         -52.0    8.2   0.29           
PM I06501+3242                   0.029  0.008  0.030  0.009         -17.7   -6.4   0.46           
PM I06521+7908                                                                    -0.75           
PM I06534+7255                   0.028  0.008  0.031  0.009         -46.5    0.7   0.47           
PM I06540+6052    0.0954 0.0024  0.109  0.044  0.099  0.029         -50.7   11.4   0.53           
PM I06548+3316    0.1790 0.0016  0.172  0.069  0.151  0.044          -2.5  -21.1   0.48           
PM I06548+3427                   0.030  0.008  0.038  0.011         -11.3   -4.8  -0.03           
PM I06563+5458    0.0580 0.0116  0.035  0.010  0.034  0.010         -40.5  -28.3   0.43           
PM I06564+1207                   0.044  0.012  0.054  0.016          -9.8   -0.4   0.23           
PM I06564+4005    0.0411 0.0082  0.041  0.011  0.036  0.011         -43.1    1.2   0.34           
PM I06574+7405                   0.062  0.025  0.051  0.015           1.7   -7.1  -3.67   Y     Y 
PM I06579+6219    0.0874 0.0175  0.098  0.039  0.097  0.028         -29.7   10.5  -1.24   Y  Y  Y 
PM I06582+5108                   0.033  0.009  0.029  0.008         -58.4   10.1   0.25           
PM I06589+2842                   0.024  0.006  0.025  0.007         -18.1  -14.0   0.54           
PM I06594+1930                   0.048  0.019  0.052  0.015         -10.7  -21.7   0.13           
PM I06596+0545                   0.037  0.010  0.031  0.009          -6.0   -7.5  -0.97   Y       
PM I07011+5949    0.0429 0.0022                                                                   
PM I07012+0052                   0.040  0.011  0.042  0.012         -10.9   -3.7   0.22           
PM I07033+3441                   0.071  0.028  0.071  0.021          10.8   -0.4  -2.38   Y     Y 
PM I07034+7646                   0.052  0.021  0.046  0.013         -17.4    0.5   0.62           
PM I07039+5242    0.1075 0.0018  0.114  0.046  0.101  0.030         -46.9   17.0   0.48           
PM I07044+6817    0.0670 0.0026  0.065  0.026  0.058  0.017          -5.6   22.3   0.54           
PM I07048+2459                   0.043  0.012  0.052  0.015         -21.1  -29.4   0.41           
PM I07052+0825                   0.034  0.009  0.037  0.011         -50.6  -16.7   0.60           
PM I07057+2728    0.0419 0.0022  0.035  0.010  0.041  0.012          -8.2   -9.1   0.53           
PM I07078+0725                   0.025  0.007  0.027  0.008          -7.4   -7.3   0.53           
PM I07078+6712    0.0568 0.0021  0.050  0.013  0.050  0.015           5.3  -21.9   0.36           
PM I07086+3042                   0.034  0.009  0.038  0.011           5.7   27.8   0.45           
PM I07095+6950                   0.046  0.018  0.042  0.012         -16.7  -20.5   0.49           
PM I07100+3831    0.1589 0.0033  0.187  0.075  0.204  0.060         -22.2  -20.5  -0.77   Y     Y 
PM I07105+2822                   0.022  0.006  0.028  0.008         -27.3   -0.0   0.57           
PM I07111+1312                   0.027  0.007  0.029  0.008          -3.2  -15.6   0.22         Y 
PM I07119+7721                   0.054  0.015  0.057  0.017          -7.1    0.6   0.38           
PM I07121+5216    0.0372 0.0025  0.041  0.011  0.040  0.012         -24.4  -23.0   0.35           
PM I07129+3547                   0.044  0.018  0.042  0.012          -2.5    6.5  -0.33         Y 
PM I07132+2406                                                                                    
PM I07140+5043                   0.031  0.008  0.033  0.010         -30.7  -25.1   0.25           
PM I07151+1555    0.0205 0.0032  0.024  0.007  0.024  0.007         -50.8   27.0  -0.98   Y  Y    
PM I07162+3315                   0.029  0.008  0.033  0.010         -21.1  -20.1   0.49         Y 
PM I07163+2708W   0.0831 0.0028  0.110  0.044  0.101  0.030          -9.7   -6.0   0.54         Y 
PM I07181+3916    0.0690 0.0021  0.058  0.016  0.059  0.017          -2.9  -15.2   0.45           
PM I07191+6644N                  0.022  0.006  0.025  0.007         -22.0  -19.0   0.63           
PM I07195+3249    0.0516 0.0021  0.051  0.014  0.053  0.015         -42.4   24.9   0.55           
PM I07199+8404                   0.054  0.022  0.053  0.016   -6.9          -2.5   0.31           
PM I07225+3553N   0.0275 0.0036  0.026  0.007  0.025  0.007         -22.4   -5.5   0.52           
PM I07225+3553S                  0.035  0.009  0.034  0.010         -17.6   -4.6   0.59           
PM I07227+4622                                                                                    
PM I07232+4605    0.0609 0.0019  0.059  0.016  0.061  0.018         -14.9  -12.3   0.32           
PM I07245+1836                   0.024  0.006  0.030  0.009          -9.9    6.5   0.69           
PM I07274+0513    0.2630 0.0014  0.243  0.097  0.218  0.064         -56.2  -20.3   0.60           
PM I07274+2202    0.0517 0.0030  0.056  0.015  0.055  0.016          -5.0  -26.2   0.49           
PM I07295+3556                   0.035  0.009  0.039  0.011         -11.1   -7.2  -1.92   Y     Y 
PM I07299+4302E                  0.023  0.006  0.038  0.011           4.4   -7.7   0.41           
PM I07312+0033                   0.031  0.008  0.037  0.011          -6.6   11.9   0.51           
PM I07313+0622                   0.020  0.005  0.027  0.008         -27.1  -25.7   0.70           
PM I07316+6201W                  0.025  0.007  0.025  0.007         -27.1    2.1   0.48           
PM I07319+3613N   0.0835 0.0041  0.088  0.035  0.099  0.029          -9.7  -16.8  -0.29      Y  Y 
PM I07319+3613S   0.0843 0.0034  0.121  0.048  0.108  0.032          -7.9  -14.3  -0.63         Y 
PM I07320+1719E   0.0306 0.0037  0.031  0.008  0.032  0.009         -15.8  -40.7   0.52           
PM I07320+6837    0.0397 0.0023  0.051  0.014  0.047  0.014          -5.8  -18.6   0.55           
PM I07325+2453W                  0.042  0.017  0.032  0.010          20.8  -22.6   0.56           
PM I07333+4944    0.0318 0.0034  0.025  0.007  0.025  0.007           9.6  -62.7   0.47           
PM I07342+0059    0.0687 0.0137  0.056  0.022  0.060  0.018         -31.0  -19.1   0.29           
PM I07344+6256    0.0872 0.0023  0.055  0.015  0.055  0.016           2.4  -23.9   0.41           
PM I07346+2220    0.0374 0.0035  0.037  0.010  0.037  0.011         -17.0   14.5   0.39           
PM I07346+3152    0.0655 0.0131  0.096  0.026  0.137  0.040          -2.5  -14.9  -1.51   Y  Y    
PM I07349+1445                   0.104  0.042  0.081  0.024          -4.2   -6.6  -1.95   Y       
PM I07351+4117                                                                                    
PM I07353+5450    0.0781 0.0027  0.066  0.018  0.062  0.018           2.9   -6.3   0.26           
PM I07354+4814S                  0.032  0.009  0.027  0.008         -32.8   12.2   0.53           
PM I07364+0704    0.1166 0.0010  0.130  0.052  0.149  0.044         -12.6    2.8  -3.55   Y     Y 
PM I07383+3426    0.0317 0.0033  0.027  0.007  0.027  0.008          15.6    5.0   0.48           
PM I07384+2400                   0.057  0.023  0.076  0.022          -2.9  -11.9  -4.08   Y  Y    
PM I07393+0211    0.0686 0.0015  0.062  0.017  0.064  0.019         -10.5  -16.6   0.53           
PM I07395+3327    0.0280 0.0031  0.045  0.012  0.042  0.012         -21.7  -32.1   0.32           
PM I07418+0502                   0.047  0.019  0.044  0.013           0.1  -27.1   0.37           
PM I07421+5004                   0.051  0.020  0.053  0.016          -0.8   17.7   0.19           
PM I07431+1810    0.0325 0.0028  0.044  0.012  0.042  0.012         -60.5  -32.1   0.43           
PM I07446+0333    0.1679 0.0023  0.214  0.085  0.188  0.055          -7.6  -14.1  -4.51   Y       
PM I07472+5020                   0.066  0.026  0.056  0.016           7.4   -0.1  -2.72   Y     Y 
PM I07482+2022    0.0677 0.0026  0.046  0.012  0.046  0.013         -87.7   63.3   0.36           
PM I07493+8458                   0.045  0.018  0.046  0.014  -32.4          -6.8   0.17           
PM I07545+0832                   0.051  0.020  0.047  0.014           6.7  -18.8   0.21         Y 
PM I07558+8323    0.0803 0.0161  0.072  0.029  0.075  0.022  -32.0          -7.9  -3.27   Y     Y 
PM I07582+4118    0.1161 0.0037  0.099  0.040  0.094  0.028         -29.2    2.5   0.52           
PM I07583+4939                   0.063  0.025  0.069  0.020         -52.5   12.8   0.43           
PM I07590+1523                   0.039  0.010  0.040  0.012          -0.4  -20.4   0.32           
PM I08005+2553                   0.046  0.012  0.043  0.013          -6.5    9.0   0.56           
PM I08017+2342                   0.055  0.015  0.059  0.017          -7.6  -10.7   0.47           
PM I08033+5250    0.0319 0.0034  0.047  0.013  0.045  0.013        -106.9   40.0   0.39           
PM I08066+5553    0.0333 0.0028  0.051  0.014  0.050  0.015         -15.4   17.0   0.50           
PM I08068+3645                   0.048  0.019  0.054  0.016         -30.7  -18.2   0.38           
PM I08082+2106S   0.0585 0.0117  0.098  0.039  0.089  0.026         -22.2  -29.5  -1.87   Y       
PM I08083+5831                   0.050  0.020  0.054  0.016          -2.5  -12.0   0.46         Y 
PM I08095+2154    0.0449 0.0034  0.046  0.012  0.046  0.013          -0.3  -30.3   0.28           
PM I08103+0935                   0.049  0.013  0.049  0.014          -1.2   -7.5   0.33           
PM I08113+4734    0.0236 0.0034  0.026  0.007  0.028  0.008          -1.2  -30.5   0.57           
PM I08119+0846    0.1463 0.0293  0.099  0.039  0.089  0.026        -144.9  -37.3   0.63           
PM I08158+3136                   0.026  0.007  0.032  0.009         -30.0  -21.2   0.34           
PM I08161+0118    0.1096 0.0015  0.104  0.028  0.098  0.029           4.6  -12.3   0.48           
PM I08175+2059                   0.037  0.010  0.037  0.011         -16.6  -47.4   0.48           
PM I08178+3107                   0.047  0.013  0.048  0.014          23.0   -1.8   0.44           
PM I08192+5752                   0.021  0.006  0.022  0.007         -19.2    7.2   0.69           
PM I08202+0532                   0.043  0.012  0.041  0.012           1.9   -5.6   0.04           
PM I08210+5001                   0.028  0.008  0.030  0.009         -60.2   -0.1   0.50           
PM I08210+5947                   0.025  0.007  0.026  0.008           5.3   31.3   0.55           
PM I08283+3500    0.0508 0.0063  0.045  0.012  0.050  0.015         -18.4  -81.8   0.39           
PM I08293+0355E                  0.061  0.016  0.053  0.016          -3.5   -9.0   0.53           
PM I08298+2646    0.2758 0.0552  0.244  0.098  0.198  0.058          -7.7  -17.9  -3.76   Y       
PM I08315+7303    0.0818 0.0164  0.064  0.026  0.069  0.020           9.7   24.6   0.62           
PM I08316+1923N                  0.075  0.030  0.121  0.036          -5.0  -13.4  -4.64   Y  Y    
PM I08316+1923S   0.0904 0.0082  0.124  0.050  0.109  0.032          -2.8  -11.1  -5.31   Y       
PM I08317+0545                   0.026  0.007  0.030  0.009         -13.2  -13.2  -1.34   Y     Y 
PM I08325+4510                   0.038  0.010  0.038  0.011          -4.5  -14.2   0.35           
PM I08358+6804    0.0748 0.0020  0.070  0.028  0.082  0.024         -25.8  -35.8   0.18         Y 
PM I08364+2628                   0.035  0.009  0.038  0.011          -2.3  -22.1   0.46           
PM I08364+6717    0.0726 0.0013  0.074  0.020  0.073  0.021          11.1  -56.3   0.54           
PM I08368+3557N                  0.024  0.006  0.025  0.007         -21.9    3.0   0.65           
PM I08368+6949                   0.024  0.006  0.028  0.008         -56.0   13.8   0.42           
PM I08371+1507    0.0527 0.0037  0.062  0.025  0.056  0.016         -70.6  -35.6   0.52           
PM I08387+5141                   0.034  0.009  0.037  0.011         -12.2   -9.2   0.64           
PM I08402+3127                   0.077  0.031  0.080  0.023           5.7   10.9   0.44           
PM I08427+0933    0.0648 0.0023  0.064  0.017  0.068  0.020         -40.6   -5.2   0.51           
PM I08428+0933    0.0670 0.0039  0.061  0.024  0.057  0.017         -38.2   -4.1   0.55           
PM I08447+1813                   0.052  0.021  0.057  0.017         -31.1  -25.0   0.51           
PM I08454+1054Ww                 0.026  0.007  0.028  0.008          -3.4  -35.4   0.40           
PM I08517+1807    0.0545 0.0036  0.043  0.012  0.040  0.012           0.2  -61.6   0.48           
PM I08526+2818    0.0795 0.0159  0.078  0.031  0.070  0.021         -11.7  -23.8   0.37           
PM I08537+1458                   0.033  0.009  0.037  0.011          -9.8   -6.3   0.21           
PM I08547+1230                   0.026  0.007  0.032  0.009         -33.6  -59.1   0.52           
PM I08551+0132    0.0505 0.0019  0.049  0.013  0.050  0.015   48.6         -40.2   0.60           
PM I08554+7047N   0.0895 0.0179  0.100  0.027  0.161  0.047         -13.9  -49.3   0.57           
PM I08555+6628                   0.045  0.018  0.040  0.012          -8.6    6.2   0.46           
PM I08570+1138    0.0588 0.0027  0.061  0.017  0.064  0.019         -22.1  -11.2   0.39           
PM I08582+1945N   0.1912 0.0382  0.227  0.091  0.212  0.062          -0.2  -16.4  -4.82   Y     Y 
PM I08589+0828    0.1477 0.0020  0.210  0.084  0.215  0.063          -9.5    5.1  -2.74   Y     Y 
PM I08590+0151    0.0323 0.0030  0.030  0.008  0.033  0.010    0.8          -9.8   0.47           
PM I08590+3626    0.0269 0.0030  0.025  0.007  0.026  0.008         -67.3  -56.3   0.60           
PM I09005+4635    0.0969 0.0194  0.085  0.034  0.094  0.028         -24.5  -16.5  -0.53         Y 
PM I09008+0514E   0.0477 0.0080  0.047  0.019  0.036  0.011         -15.8  -27.0   0.42           
PM I09008+0514W   0.0416 0.0083  0.053  0.021  0.052  0.015         -18.1  -31.0   0.33           
PM I09011+0156                   0.077  0.031  0.065  0.019  -15.1         -23.5   0.56           
PM I09023+0828    0.0512 0.0037  0.062  0.025  0.052  0.015         -17.2   35.6   0.57           
PM I09028+6803    0.0980 0.0196  0.074  0.030  0.078  0.023          14.7    2.2   0.46         Y 
PM I09037+5202                   0.051  0.020  0.049  0.014         -21.9   20.4   0.38           
PM I09038+1259                   0.035  0.009  0.041  0.012         -26.1  -10.2   0.29           
PM I09050+0250                   0.049  0.013  0.052  0.015  -22.2         -20.0   0.47           
PM I09057+1836                   0.038  0.010  0.042  0.012         -45.4   -8.8   0.31           
PM I09095+3249N   0.0489 0.0020  0.057  0.015  0.058  0.017         -60.0  -30.4   0.53           
PM I09095+3249S   0.0489 0.0020  0.056  0.015  0.148  0.043         -59.1  -30.7   0.51         Y 
PM I09099+0023                   0.029  0.008  0.030  0.009   68.4          15.5   0.31           
PM I09115+4637    0.0404 0.0024  0.041  0.011  0.042  0.012          -4.6  -29.9   0.49           
PM I09120+2754                   0.056  0.023  0.054  0.016         -37.3  -18.6   0.56           
PM I09133+6852                   0.065  0.018  0.057  0.017         -17.1   -3.3  -0.10         Y 
PM I09134+3605                   0.027  0.007  0.030  0.009         -21.8  -11.8   0.26           
PM I09140+1940                   0.056  0.022  0.055  0.016         -11.0  -12.3   0.41         Y 
PM I09156+1445                   0.025  0.007  0.027  0.008          -7.9    2.5   0.53           
PM I09160+2919                   0.035  0.009  0.034  0.010         -68.1  -22.9   0.62           
PM I09161+0153                   0.066  0.027  0.074  0.022    5.3          -0.2  -3.01   Y       
PM I09163+2539                                                                                    
PM I09165+8410                   0.037  0.010  0.034  0.010  -23.5         -80.0   0.39           
PM I09175+7714    0.0389 0.0030  0.041  0.011  0.043  0.013          -2.2  -92.9                  
PM I09177+4612                   0.055  0.015  0.062  0.018          -0.9   -7.3  -2.89   Y  Y    
PM I09187+2645                   0.046  0.012  0.050  0.015         -35.4  -20.7   0.35           
PM I09193+6203    0.0288 0.0022  0.039  0.011  0.042  0.012         -60.1  -17.4  -1.53   Y     Y 
PM I09200+3052                   0.040  0.011  0.042  0.012   -7.0   -4.1         -0.45         Y 
PM I09226+7122W                  0.022  0.006  0.022  0.006          -8.2   -4.1   0.45           
PM I09228+4647                   0.033  0.009  0.027  0.008  -25.1  -18.1          0.35           
PM I09231+2218N   0.0278 0.0023  0.028  0.008  0.031  0.009   -7.5  -29.5          0.50           
PM I09238+0008    0.0368 0.0025  0.033  0.009  0.033  0.010   -5.1         -31.9   0.43           
PM I09258+3240                   0.022  0.006  0.030  0.009   -0.2  -27.8          0.49           
PM I09275+5039    0.0313 0.0031  0.046  0.012  0.040  0.012  -25.7  -24.0          0.16           
PM I09300+3937                   0.050  0.020  0.032  0.009   14.7  -21.7          0.72           
PM I09302+2630                   0.056  0.022  0.051  0.015   -8.0  -12.1         -1.11   Y     Y 
PM I09307+0019    0.1035 0.0039  0.091  0.036  0.082  0.024   -6.8         -29.3   0.55           
PM I09315+2016N   0.0494 0.0099  0.039  0.011  0.038  0.011   24.7  -71.2          0.44           
PM I09319+3619    0.0719 0.0018  0.056  0.015  0.061  0.018   -6.4  -35.2          0.43           
PM I09321+2909                   0.026  0.007  0.033  0.010    5.3  -10.3          0.54           
PM I09352+6114                   0.047  0.013  0.046  0.014    9.4    4.9          0.36           
PM I09362+3731    0.0296 0.0023  0.035  0.009  0.037  0.011  -10.3  -15.5         -0.01         Y 
PM I09380+7020                                                                                    
PM I09394+3145    0.0417 0.0038  0.038  0.010  0.038  0.011  -12.5  -26.2          0.39           
PM I09411+1312    0.0888 0.0017  0.079  0.021  0.081  0.024  -23.8   -9.6          0.39           
PM I09423+5559    0.0651 0.0130  0.071  0.029  0.064  0.019  -42.1  -40.1          0.42           
PM I09425+7002    0.0814 0.0018  0.103  0.041  0.095  0.028  -33.4  -17.2         -0.12         Y 
PM I09428+2059                   0.021  0.006  0.024  0.007  -21.2   -7.2          0.58           
PM I09428+7002    0.0881 0.0024  0.106  0.043  0.089  0.026  -30.7  -15.6         -0.50         Y 
PM I09430+2349N                  0.027  0.007  0.028  0.008  -11.8  -37.0          0.55           
PM I09439+2658    0.0713 0.0045  0.076  0.030  0.072  0.021  -27.7  -10.0          0.37           
PM I09468+7602    0.0617 0.0014  0.063  0.017  0.057  0.017  -18.2  -62.0          0.56           
PM I09473+2618    0.0310 0.0025  0.031  0.008  0.031  0.009  -11.8  -55.2          0.43           
PM I09505+3648                   0.023  0.006  0.022  0.007  -19.7  -10.1          0.50           
PM I09508+1608                   0.021  0.006  0.023  0.007  -20.1   17.0          0.50           
PM I09527+5528                   0.029  0.008  0.029  0.009   35.6  -25.0          0.36           
PM I09535+5045    0.0380 0.0037  0.033  0.009  0.033  0.010  -51.0   -5.6          0.50           
PM I09549+4023    0.0298 0.0025  0.024  0.006  0.026  0.008  -21.6   37.8          0.53           
PM I09557+3521                   0.052  0.021  0.051  0.015    2.4  -28.3         -1.01   Y     Y 
PM I09561+6247    0.0947 0.0013  0.094  0.025  0.094  0.028  -15.8  -28.8          0.56           
PM I09587+5533                   0.029  0.008  0.032  0.009   -6.1  -37.2          0.43           
PM I10004+2716    0.0288 0.0020  0.031  0.008  0.030  0.009   -7.2   18.1          0.58           
PM I10007+3218    0.0373 0.0031  0.029  0.008  0.030  0.009  -83.5 -100.5          0.42           
PM I10023+4805    0.0662 0.0016  0.071  0.019  0.067  0.020  -31.8 -110.2          0.75           
PM I10040+1847    0.0239 0.0025  0.031  0.008  0.033  0.010   -8.9  -45.6          0.50           
PM I10043+5023                   0.062  0.025  0.062  0.018   -7.2  -14.4         -3.76   Y  Y  Y 
PM I10047+6126                   0.021  0.006  0.022  0.006   -0.3  -26.6          0.67           
PM I10051+7305                                                                                    
PM I10067+4142    0.0484 0.0027  0.037  0.010  0.038  0.011  -16.4  -44.3          0.53           
PM I10069+0257    0.0443 0.0020  0.046  0.012  0.048  0.014   -0.6   -9.4          0.48           
PM I10069+1240                   0.033  0.009  0.038  0.011  -34.2  -11.2          0.42           
PM I10087+0243                   0.054  0.022  0.047  0.014   15.6  -36.1          0.01           
PM I10088+6916                   0.027  0.007  0.028  0.008   28.1    9.0          0.79           
PM I10094+5424                   0.042  0.011  0.034  0.010    7.5  -15.8          0.39           
PM I10113+4927    0.2052 0.0005  0.211  0.057  0.214  0.063  -24.7  -16.7          0.46           
PM I10125+5703                   0.088  0.035  0.078  0.023  -18.9  -34.3          0.18           
PM I10143+2104    0.0433 0.0018  0.059  0.016  0.058  0.017   -7.3  -18.5         -0.91   Y     Y 
PM I10158+1729                   0.057  0.023  0.066  0.019   17.0    5.4          0.50           
PM I10190+0032                   0.031  0.008  0.039  0.011  -11.4  -15.1          0.22           
PM I10196+1952    0.2046 0.0028  0.251  0.100  0.254  0.075   -9.1   -3.2         -3.12   Y       
PM I10243+1157                   0.041  0.016  0.033  0.010  -12.8   21.7          0.59           
PM I10273+7959                   0.037  0.010  0.042  0.012  -12.9          -0.9   0.19           
PM I10284+0548    0.0252 0.0031  0.029  0.008  0.029  0.009  -17.1  -36.0          0.45           
PM I10289+0050    0.1415 0.0022  0.127  0.034  0.120  0.035   -4.9  -23.0          0.35           
PM I10303+3250                   0.048  0.019  0.051  0.015  -21.2  -42.3          0.44           
PM I10304+5559    0.0749 0.0056  0.071  0.019  0.078  0.023   -9.4   -4.6          0.58           
PM I10320+0318                   0.046  0.012  0.043  0.013    4.4    0.1          0.50           
PM I10320+0830    0.0292 0.0032  0.031  0.008  0.034  0.010   23.1  -23.9          0.48           
PM I10354+6926    0.0837 0.0031  0.091  0.036  0.097  0.028  -80.8  -52.6          0.56           
PM I10360+0507    0.0688 0.0138  0.081  0.032  0.073  0.021  -41.9   -3.2         -2.80   Y     Y 
PM I10364+4130                   0.044  0.012  0.054  0.016   26.8  -15.8          0.44           
PM I10367+1521                   0.086  0.035  0.085  0.025    5.6   -1.0         -4.46   Y  Y  Y 
PM I10379+1246                   0.047  0.019  0.051  0.015  -18.1   -2.6          0.47           
PM I10385+3529                   0.047  0.019  0.033  0.010  -62.9   22.9          0.61           
PM I10389+2505                   0.032  0.009  0.036  0.011  -17.2  -14.0          0.03           
PM I10403+0134                   0.028  0.008  0.029  0.008   -2.6   -7.5          0.46           
PM I10416+3736    0.0967 0.0193  0.081  0.033  0.096  0.028  -55.6  -35.2          0.48           
PM I10418+1206    0.0276 0.0029  0.022  0.006  0.022  0.006  -39.4   18.8          0.56           
PM I10453+3830    0.0719 0.0017  0.077  0.021  0.074  0.022   -4.3    8.8          0.47           
PM I10470+5712                   0.023  0.006  0.024  0.007  -20.5   25.4          0.57           
PM I10474+0235                   0.035  0.009  0.033  0.010   17.2   10.8          0.29           
PM I10484+5852                   0.023  0.006  0.025  0.007  -34.4  -20.2          0.68         Y 
PM I10497+3532    0.1065 0.0073  0.087  0.035  0.087  0.025  -12.3  -51.2          0.68           
PM I10504+3306    0.0436 0.0087  0.056  0.022  0.064  0.019   26.4  -63.0          0.40           
PM I10508+0648    0.1479 0.0035  0.128  0.051  0.115  0.034  -10.1  -28.3          0.11           
PM I10515+2942                   0.024  0.007  0.030  0.009   37.7  -12.2          0.37           
PM I10520+1359    0.0802 0.0027  0.063  0.025  0.071  0.021  -60.9   -7.7          0.18           
PM I10526+0029    0.0256 0.0020  0.028  0.008  0.031  0.009  -11.2   -9.1          0.68           
PM I10555+1925                   0.022  0.006  0.027  0.008   15.4  -19.8          0.77           
PM I10576+6935    0.0438 0.0016  0.044  0.012  0.042  0.012  -58.4  -15.2          0.71           
PM I11000+2249    0.1501 0.0017  0.141  0.056  0.131  0.039   -8.2  -12.2          0.52           
PM I11003+7252                   0.036  0.010  0.030  0.009  -23.8  -58.4          0.51           
PM I11014+5652                   0.025  0.007  0.025  0.007  -28.4  -12.2          0.57           
PM I11023+1630E   0.0650 0.0130  0.039  0.010  0.043  0.013    3.5  -12.5          0.43           
PM I11023+1630W   0.0650 0.0130  0.044  0.012  0.033  0.010    4.8  -12.3          0.46           
PM I11026+2158    0.0850 0.0010  0.079  0.021  0.080  0.023    7.9   -0.2         -0.04           
PM I11031+1517                   0.057  0.023  0.054  0.016  -28.6  -16.9         -1.19   Y     Y 
PM I11033+1337                   0.070  0.028  0.070  0.021  -12.6    0.9         -1.06   Y     Y 
PM I11033+3558    0.3926 0.0007  0.250  0.068  0.236  0.069   11.1  -56.8          0.33           
PM I11036+3253N                  0.024  0.006  0.028  0.008   -1.6   11.6                         
PM I11042+4000    0.0346 0.0021  0.034  0.009  0.032  0.009  -21.0  -15.8          0.53           
PM I11054+4331    0.2063 0.0010  0.136  0.037  0.144  0.042  -92.7  -11.5          0.23           
PM I11055+4331                   0.174  0.070  0.144  0.042 -130.2  -15.4         -7.86   Y       
PM I11055+4500    0.0315 0.0023  0.036  0.010  0.037  0.011   28.0  -23.8          0.47           
PM I11057+1014    0.0509 0.0046  0.051  0.020  0.045  0.013   78.9  -36.3          0.39           
PM I11097+1531    0.0242 0.0040  0.027  0.007  0.029  0.009    1.2  -36.3          0.62           
PM I11100+6723W                  0.023  0.006  0.024  0.007   -8.9  -31.7          0.59           
PM I11110+3026W   0.0830 0.0166  0.102  0.027  0.154  0.045   34.3    0.4          0.49         Y 
PM I11113+4325W   0.0592 0.0025  0.087  0.035  0.076  0.022  -34.6  -50.2          0.36           
PM I11118+3332S   0.0683 0.0137  0.078  0.031  0.065  0.019  -12.1    4.3         -2.95   Y  Y  Y 
PM I11131+0014    0.0394 0.0020  0.044  0.012  0.044  0.013  -32.0  -34.2          0.47           
PM I11144+2442                   0.021  0.006  0.026  0.008   10.1   -6.9          0.59           
PM I11151+7328N   0.0683 0.0137  0.069  0.028  0.055  0.016  -24.5   -3.6          0.43           
PM I11152+1927                   0.051  0.020  0.062  0.018   27.2  -27.6          0.58           
PM I11152+5409                   0.023  0.006  0.024  0.007   -9.1    2.0          0.50           
PM I11154+4105                   0.049  0.020  0.061  0.018   11.5  -12.5          0.46           
PM I11159+5519                   0.041  0.011  0.047  0.014  -15.1  -16.7         -1.70   Y     Y 
PM I11200+6550    0.1121 0.0010  0.085  0.023  0.085  0.025 -109.2  -37.5          0.47           
PM I11210+2945                   0.028  0.008  0.032  0.009   18.1  -29.0          0.41           
PM I11211+7145                                                                                    
PM I11237+0833    0.0468 0.0024  0.046  0.012  0.044  0.013  -97.8  -20.5          0.58           
PM I11238+1037                   0.042  0.011  0.051  0.015   19.2    0.4          0.34           
PM I11247+6733                   0.032  0.009  0.038  0.011   44.6  -10.8          0.53           
PM I11249+0228                   0.030  0.008  0.033  0.010  -45.4    6.7          0.39           
PM I11249+4000    0.0434 0.0013  0.039  0.011  0.045  0.013  -10.0   -6.5          0.62           
PM I11254+7815    0.0543 0.0109  0.042  0.011  0.037  0.011  -48.2          -7.4   0.40           
PM I11266+3756                   0.038  0.010  0.073  0.021  -13.3  -11.6          0.57         Y 
PM I11268+1517                   0.033  0.009  0.037  0.011   18.8    4.3          0.61           
PM I11276+0358    0.0346 0.0019  0.038  0.010  0.037  0.011  -10.8   -3.2          0.58           
PM I11289+1010    0.0638 0.0128  0.068  0.027  0.062  0.018  -68.4   14.2          0.32           
PM I11307+5457                   0.027  0.007  0.027  0.008    0.8   19.1          0.48           
PM I11312+6309    0.0444 0.0012  0.040  0.011  0.044  0.013    5.8    5.0          0.54           
PM I11315+0213                   0.037  0.010  0.034  0.010  -38.9  -84.2          0.27           
PM I11317+2240    0.0629 0.0014  0.062  0.017  0.062  0.018  -39.4  -14.6          0.57           
PM I11334+3652    0.0241 0.0037  0.029  0.008  0.034  0.010   -2.6  -60.7          0.25           
PM I11374+4727    0.0320 0.0028  0.043  0.012  0.081  0.024   13.8    2.5         -0.52         Y 
PM I11376+5842                   0.039  0.016  0.036  0.011  -28.1  -46.1          0.62           
PM I11382+8148                   0.028  0.008  0.038  0.011   64.0          19.8   0.15           
PM I11383+0313                   0.023  0.006  0.025  0.007  -94.3  -87.3          0.56           
PM I11398+5941    0.0254 0.0021                                                                   
PM I11404+7704                   0.046  0.013  0.058  0.017  -48.8  -22.0          0.62         Y 
PM I11417+4245    0.0901 0.0027  0.109  0.043  0.097  0.029  -25.1  -16.6          0.43           
PM I11418+5849    0.0285 0.0025                                                                   
PM I11420+1446                   0.048  0.019  0.040  0.012  -38.1    7.8          0.32           
PM I11421+2642    0.0986 0.0023  0.109  0.043  0.103  0.030   54.4  -17.9          0.46           
PM I11423+2301    0.0310 0.0028  0.027  0.007  0.028  0.008  -29.8   -6.2          0.47           
PM I11476+0015                   0.065  0.026  0.053  0.015  -19.8  -17.6         -3.43   Y     Y 
PM I11476+7841    0.1869 0.0017  0.160  0.064  0.133  0.039   15.2          -4.5   0.53           
PM I11477+0048    0.2980 0.0023  0.212  0.085  0.194  0.057   17.8  -10.6          0.63           
PM I11478+0459    0.0277 0.0034  0.025  0.007  0.024  0.007  -12.4  -22.7          0.59           
PM I11496+2203                   0.028  0.007  0.029  0.009  -15.5  -15.8          0.60           
PM I11498+0356                   0.024  0.007  0.040  0.012   -6.5   -9.9          0.49           
PM I11509+4822    0.1150 0.0051  0.091  0.036  0.107  0.031  -42.1  -61.4          0.55           
PM I11511+3516    0.1165 0.0012  0.104  0.028  0.100  0.029  -13.9    4.7          0.25           
PM I11519+0731                   0.043  0.017  0.045  0.013   -6.6  -11.3         -1.55   Y  Y  Y 
PM I11521+0357                   0.076  0.030  0.068  0.020    8.6   -4.0          0.39           
PM I11530+1855    0.0318 0.0046  0.026  0.007  0.026  0.008   -5.0   10.6          0.42           
PM I11533+4302                   0.034  0.009  0.039  0.011   23.3    4.7          0.53           
PM I11541+0948    0.0961 0.0192  0.066  0.026  0.026  0.008   22.6  -30.4         -0.48           
PM I11551+0058    0.0380 0.0029  0.046  0.012  0.043  0.013  -82.4  -36.8          0.39           
PM I11575+1149    0.0413 0.0028  0.043  0.012  0.040  0.012  -81.8  -11.6          0.48           
PM I11585+4626                   0.024  0.007  0.029  0.008  -20.5  -13.3          0.49           
PM I11585+5933E   0.0250 0.0035  0.030  0.008  0.028  0.008 -121.9  -62.9          0.47           
PM I11585+5933W   0.0250 0.0035  0.030  0.008  0.048  0.014 -116.9  -59.3          0.41           
PM I11589+4239                   0.039  0.010  0.038  0.011  -37.7   -9.8          0.69           
PM I12054+6932    0.0602 0.0120  0.065  0.026  0.070  0.021  -29.7  -17.8          0.41           
PM I12057+5355                   0.029  0.008  0.037  0.011  -11.2  -18.8          0.42           
PM I12057+7825                   0.044  0.012  0.048  0.014  -18.9          -5.2   0.41           
PM I12099+0527    0.0234 0.0027  0.026  0.007  0.028  0.008   15.8  -14.1          0.50           
PM I12109+4103    0.0463 0.0018  0.036  0.010  0.036  0.011   -9.5   21.1          0.46           
PM I12122+7125                   0.052  0.021  0.054  0.016  -31.6   -3.9          0.62           
PM I12123+5429S   0.0644 0.0014  0.060  0.016  0.059  0.017   12.4   13.5          0.52           
PM I12124+3940    0.0328 0.0036  0.044  0.012  0.043  0.013   30.5   -9.2          0.48           
PM I12133+1641    0.0357 0.0035  0.029  0.008  0.027  0.008  -28.0  -82.7          0.40           
PM I12142+0037    0.1194 0.0239  0.106  0.042  0.115  0.034  -27.3  -25.9         -3.88   Y     Y 
PM I12144+2435                   0.038  0.010  0.036  0.010   24.0  -39.6          0.47           
PM I12151+4843    0.0402 0.0019  0.045  0.012  0.045  0.013  -23.1  -16.6          0.39           
PM I12154+3911                   0.038  0.010  0.038  0.011  -40.7  -15.7          0.54           
PM I12156+5239                   0.068  0.027  0.053  0.016    6.4    4.5         -4.43   Y     Y 
PM I12159+0538N   0.0345 0.0034  0.041  0.011  0.067  0.020  -33.7  -28.2          0.71         Y 
PM I12168+2451E                  0.030  0.008  0.040  0.012   -2.8    8.2          0.42           
PM I12178+4637    0.0258 0.0027  0.029  0.008  0.031  0.009  -59.0  -54.6          0.60           
PM I12189+1107    0.1529 0.0306  0.108  0.043  0.139  0.041  -36.9  -13.5         -3.53   Y     Y 
PM I12190+3150                   0.067  0.027  0.073  0.022  -17.4   -8.3          0.13         Y 
PM I12194+2822    0.0394 0.0019  0.045  0.012  0.044  0.013  -72.1  -29.9          0.50           
PM I12198+5246    0.0358 0.0022  0.031  0.008  0.031  0.009  -13.0  -24.2          0.10           
PM I12204+0035                   0.070  0.019  0.084  0.025    5.3    2.3          0.39           
PM I12217+6816                   0.046  0.018  0.047  0.014  -38.8   -4.0          0.42           
PM I12223+2510    0.0334 0.0025  0.030  0.008  0.031  0.009  -70.8  -73.0          0.38           
PM I12225+2736    0.0315 0.0019  0.034  0.009  0.037  0.011  -16.7  -14.8          0.58           
PM I12230+6401    0.0545 0.0020  0.068  0.027  0.061  0.018  -61.2   -4.7          0.40           
PM I12235+2754    0.0291 0.0026  0.027  0.007  0.028  0.008  -29.1    5.9          0.41           
PM I12235+6711    0.0775 0.0032  0.076  0.031  0.087  0.026   14.6    2.5          0.41           
PM I12238+1234    0.0476 0.0025  0.045  0.012  0.047  0.014   12.0  -11.8          0.82           
PM I12253+3743    0.0236 0.0024  0.023  0.006  0.027  0.008    8.8  -38.7          0.57           
PM I12267+3721                   0.023  0.006  0.026  0.008    9.9   -2.4          0.42           
PM I12274+3726    0.0394 0.0040  0.033  0.009  0.030  0.009  -29.7   -2.6          0.47           
PM I12289+0825    0.0759 0.0040  0.094  0.037  0.083  0.024  -25.9  -32.9          0.46           
PM I12290+4143                   0.066  0.026  0.053  0.016   -5.3  -24.5         -1.95   Y     Y 
PM I12299+3626    0.0380 0.0041  0.031  0.008  0.030  0.009   23.7   -5.9          0.48           
PM I12312+0848    0.0733 0.0013  0.064  0.017  0.067  0.020  -18.3  -48.0          0.56           
PM I12325+1602                   0.020  0.005  0.023  0.007  -16.0  -20.9         -0.05         Y 
PM I12327+6815                   0.030  0.008  0.034  0.010   -3.6  -27.2          0.75           
PM I12332+0901    0.2279 0.0456  0.258  0.103  0.258  0.076  -32.9  -14.8         -4.51   Y     Y 
PM I12350+0949    0.0547 0.0030  0.059  0.016  0.051  0.015  -19.2  -42.4          0.52           
PM I12355+4144                   0.022  0.006  0.022  0.006  -73.8   -7.6          0.54           
PM I12388+1141    0.0696 0.0028  0.092  0.037  0.082  0.024  -58.5  -54.7          0.60           
PM I12390+4702    0.0459 0.0045  0.046  0.019  0.037  0.011   37.9   11.6         -0.73         Y 
PM I12416+4814N                  0.039  0.010  0.041  0.012   31.5    0.5          0.59           
PM I12428+4153    0.0942 0.0188  0.089  0.036  0.077  0.023  -23.7  -12.4         -2.26   Y     Y 
PM I12436+2506                   0.050  0.020  0.051  0.015  -28.6  -18.7         -0.08           
PM I12470+4637    0.0478 0.0024  0.062  0.025  0.062  0.018  -49.3  -63.9          0.52           
PM I12479+0945    0.1195 0.0027  0.127  0.051  0.113  0.033  -24.3  -36.2          0.61           
PM I12485+4933                   0.059  0.024  0.054  0.016    8.5    4.3         -4.73   Y  Y  Y 
PM I12490+6606    0.0979 0.0018  0.136  0.054  0.123  0.036  -15.7  -14.8         -0.94   Y     Y 
PM I12497+1612                   0.021  0.006  0.026  0.008   21.1  -49.5          0.56           
PM I12505+4022E                  0.030  0.008  0.032  0.009  -27.6   26.7          0.29           
PM I12521+2244                   0.026  0.007  0.029  0.009  -48.6  -14.7          0.57           
PM I12576+3513E   0.0519 0.0030  0.058  0.016  0.057  0.017  -11.2  -26.6         -1.05   Y     Y 
PM I12576+3513W   0.0521 0.0104  0.071  0.028  0.057  0.017  -11.2  -26.5         -4.27   Y  Y  Y 
PM I12583+4033    0.0228 0.0043  0.033  0.009  0.031  0.009   53.8    1.4          0.28           
PM I13005+0541    0.1231 0.0246  0.098  0.039  0.098  0.029  -33.9  -13.2         -3.24   Y     Y 
PM I13007+1222    0.0855 0.0015  0.102  0.027  0.098  0.029  -27.9  -19.9         -1.96   Y     Y 
PM I13019+3335                   0.027  0.007  0.031  0.009  -45.0  -61.0          0.59           
PM I13047+5554    0.0306 0.0023  0.039  0.010  0.038  0.011  -23.9  -11.1          0.56           
PM I13054+3708    0.0405 0.0053  0.052  0.014  0.049  0.014  -15.9  -39.2          0.40           
PM I13062+2043    0.0532 0.0017  0.050  0.013  0.063  0.019   -7.5    4.1          0.54           
PM I13084+1658    0.0395 0.0032  0.038  0.010  0.038  0.011   -7.8  -10.7          0.33           
PM I13087+6316                   0.025  0.007  0.026  0.008  -29.2   -1.1          0.47           
PM I13089+4904                   0.043  0.012  0.051  0.015  -13.1   -1.7          0.40           
PM I13130+2011                   0.056  0.022  0.053  0.016  -51.2  -20.1          0.45           
PM I13142+7914                   0.033  0.009  0.032  0.009  -18.9          21.7   0.51           
PM I13168+2310                   0.039  0.011  0.032  0.009   39.8   15.2          0.29           
PM I13173+5739                                                                                    
PM I13179+3617    0.0464 0.0021  0.041  0.011  0.041  0.012   14.5  -31.5          0.51           
PM I13180+0214                   0.059  0.024  0.061  0.018  -19.8  -19.2          0.48           
PM I13195+3506E   0.0641 0.0116  0.063  0.025  0.053  0.016   57.1  -29.3          0.40           
PM I13195+3506W   0.0754 0.0015  0.085  0.023  0.088  0.026   48.8  -24.4          0.48           
PM I13196+3320    0.0589 0.0015  0.073  0.020  0.068  0.020  -12.4  -23.3          0.43           
PM I13207+1052    0.0278 0.0033  0.029  0.008  0.030  0.009  -13.8  -47.0          0.49           
PM I13209+3416    0.0623 0.0018  0.059  0.016  0.059  0.017   43.1    3.9          0.45           
PM I13215+0332                   0.027  0.007  0.032  0.010   -1.6   34.0          0.51           
PM I13215+0345                   0.041  0.011  0.044  0.013  -43.2  -36.9          0.55           
PM I13220+0410                   0.022  0.006  0.023  0.007  -21.8   20.2          0.37           
PM I13229+2428    0.0731 0.0146  0.067  0.027  0.060  0.018    1.3  -68.4          0.26           
PM I13238+1113E   0.0243 0.0040  0.025  0.007  0.027  0.008  -62.4  -30.5          0.61           
PM I13239+6927                   0.028  0.007  0.033  0.010   21.9  -10.7          0.60           
PM I13254+3743    0.0310 0.0022  0.029  0.008  0.031  0.009  -30.2  -10.6          0.54           
PM I13282+3002    0.0196 0.0017  0.029  0.008  0.029  0.009   -8.1  -62.2          0.45           
PM I13293+1126    0.0629 0.0126  0.064  0.026  0.047  0.014   70.0  -55.1          0.58           
PM I13299+1022    0.1306 0.0010  0.113  0.031  0.113  0.033   53.4   -6.1          0.42           
PM I13317+2916                   0.130  0.052  0.126  0.037   -3.8   -9.4         -7.51   Y     Y 
PM I13318+2323                   0.045  0.012  0.040  0.012  -28.8  -14.8          0.27           
PM I13319+3108    0.0312 0.0026  0.043  0.012  0.044  0.013  -17.3  -10.3          0.42           
PM I13327+1648N   0.0784 0.0199  0.077  0.031  0.072  0.021   19.7   -1.5          0.04           
PM I13332+1039                   0.022  0.006  0.024  0.007  -31.0  -11.9          0.71           
PM I13343+0440    0.0469 0.0015  0.049  0.013  0.047  0.014   18.6   -0.2          0.74           
PM I13352+3010                   0.025  0.007  0.025  0.007   10.5  -13.5          0.55           
PM I13358+1441                   0.048  0.019  0.045  0.013   14.2  -22.7          0.47           
PM I13361+7701                   0.025  0.007  0.031  0.009  -34.4           5.0   0.35           
PM I13369+2258                   0.040  0.016  0.042  0.012   20.1   -7.0          0.68           
PM I13374+3543    0.0914 0.0012  0.072  0.019  0.076  0.022   14.8    7.8          0.59           
PM I13378+4808    0.0452 0.0018  0.055  0.015  0.057  0.017   -9.8  -25.1          0.33           
PM I13386+2549                   0.049  0.020  0.049  0.014  -48.4  -28.9          0.40         Y 
PM I13394+4611    0.0769 0.0016  0.070  0.019  0.068  0.020  -17.4   15.4          0.45           
PM I13401+4346    0.0627 0.0125  0.068  0.027  0.065  0.019  -78.0  -33.6          0.54           
PM I13414+4854                   0.050  0.020  0.052  0.015   17.1   -3.6          0.30           
PM I13415+1449                   0.031  0.008  0.028  0.008  -39.6  -20.9          0.44           
PM I13417+5815                   0.055  0.022  0.048  0.014    8.1    0.9         -1.61   Y     Y 
PM I13427+3317    0.1078 0.0032  0.100  0.040  0.089  0.026   16.1  -26.7          0.62           
PM I13434+1106                   0.032  0.009  0.044  0.013   19.1   -8.2          0.54           
PM I13444+5141S   0.0411 0.0082  0.038  0.010  0.039  0.012  -66.2  -53.1          0.47           
PM I13444+6827    0.0251 0.0020  0.022  0.006  0.023  0.007  -43.8  -27.3          0.50           
PM I13445+2457                   0.030  0.008  0.035  0.010  -19.3  -34.7          0.53           
PM I13450+1747    0.0755 0.0010  0.051  0.014  0.054  0.016   89.8  -73.0          0.43           
PM I13455+6058    0.0317 0.0013  0.035  0.010  0.034  0.010   -8.8    0.7          0.60           
PM I13458+0246                   0.023  0.006  0.026  0.008  -29.7  -11.4          0.52           
PM I13477+2127    0.0357 0.0026  0.030  0.008  0.044  0.013   14.3   -2.4          0.30           
PM I13485+5620                   0.036  0.010  0.035  0.010  -40.7  -23.5          0.68           
PM I13490+0247                   0.057  0.016  0.061  0.018   22.2  -11.8          0.47           
PM I13513+2619    0.0214 0.0025  0.025  0.007  0.031  0.009    9.8  -23.0          0.56           
PM I13518+1247                   0.036  0.010  0.036  0.011   10.2    7.1         -1.18   Y       
PM I13526+1425                   0.060  0.016  0.063  0.019   15.3  -14.5          0.42           
PM I13528+6537    0.0373 0.0020  0.039  0.010  0.039  0.012  -40.1  -54.0          0.40           
PM I13529+5636                   0.032  0.009  0.037  0.011   28.9  -11.3          0.63           
PM I13534+1256    0.0477 0.0017  0.057  0.015  0.057  0.017   25.6  -59.5          0.65           
PM I13536+7737                   0.072  0.029  0.078  0.023   10.7          -2.5  -3.13   Y     Y 
PM I13537+7851    0.0414 0.0012  0.047  0.013  0.046  0.013  -28.9          -3.1   0.63           
PM I13570+2534                   0.025  0.007  0.028  0.008  -28.5  -21.5          0.44           
PM I13582+1234    0.0884 0.0177  0.072  0.029  0.067  0.020  -35.8   19.0         -0.02           
PM I14011+2621                   0.024  0.006  0.032  0.009  -12.2   28.1          0.46           
PM I14014+1948                   0.022  0.006  0.025  0.007  -81.4   10.4          0.50           
PM I14019+1529    0.0361 0.0041  0.040  0.011  0.041  0.012   11.2    7.1          0.33           
PM I14023+1341    0.0504 0.0020  0.053  0.014  0.051  0.015   14.3   -4.4          0.61           
PM I14025+4620N   0.0888 0.0178  0.098  0.026  0.145  0.043   10.5    7.8          0.56           
PM I14025+4620S   0.0888 0.0178  0.094  0.025  0.124  0.036   22.6   17.1          0.32           
PM I14039+2440                   0.040  0.016  0.039  0.011  -17.9   10.1          0.41           
PM I14041+2044                   0.032  0.009  0.034  0.010   -9.4  -13.1         -0.03         Y 
PM I14062+6918                   0.049  0.020  0.048  0.014    5.7  -13.0          0.34         Y 
PM I14069+7618                   0.023  0.006  0.024  0.007  -13.8          -6.8   0.86           
PM I14082+8035    0.0591 0.0012  0.070  0.019  0.062  0.018   37.3          28.0   0.56           
PM I14083+7551    0.0401 0.0080  0.039  0.011  0.060  0.018  -60.5         -16.7   0.42           
PM I14134+4816                                                                                    
PM I14136+1014                   0.024  0.006  0.027  0.008  -19.8  -16.7          0.40           
PM I14152+4500    0.0613 0.0123  0.071  0.028  0.076  0.022  -23.6  -44.6          0.56           
PM I14153+1523                   0.041  0.011  0.035  0.010   22.3   -0.7          0.18           
PM I14157+5927                   0.038  0.010  0.028  0.008  -10.2  -24.9          0.38           
PM I14159+3616                   0.050  0.020  0.047  0.014  -21.1   23.4          0.49           
PM I14161+2323                   0.031  0.008  0.033  0.010    6.2  -30.3          0.38           
PM I14170+1035                   0.048  0.013  0.054  0.016  -13.5  -26.3          0.32           
PM I14170+3142    0.0622 0.0124  0.097  0.039  0.114  0.034  -23.3  -36.1         -4.65   Y     Y 
PM I14174+4526    0.0526 0.0012  0.045  0.012  0.052  0.015    4.1    1.5          0.46           
PM I14177+2126    0.0263 0.0030  0.032  0.009  0.036  0.011   12.1  -31.8          0.36           
PM I14178+0009                   0.021  0.006  0.022  0.007  -38.8   -9.5          0.59           
PM I14189+3838    0.0272 0.0026  0.032  0.009  0.031  0.009  -54.7 -107.1          0.53           
PM I14200+3903                   0.051  0.020  0.054  0.016   -5.2    2.9         -3.93   Y       
PM I14210+2735                   0.041  0.017  0.039  0.012  -30.2  -12.3          0.12           
PM I14219+3739                   0.030  0.008  0.035  0.010   72.7    6.3          0.43           
PM I14247+0744                   0.021  0.006  0.023  0.007  -12.1  -36.4          0.57           
PM I14247+3906                   0.024  0.007  0.026  0.008  -33.1  -24.2          0.40           
PM I14249+0853    0.0700 0.0049  0.062  0.025  0.052  0.015   18.8   32.2          0.45           
PM I14251+5149                   0.066  0.026  0.147  0.043    9.8  -28.0          0.38           
PM I14257+2337E   0.0623 0.0018                                                                   
PM I14257+2337W   0.0611 0.0014  0.066  0.018  0.069  0.020   99.2  -23.8          0.55           
PM I14259+1412                   0.031  0.008  0.037  0.011   -3.7   -8.9         -3.01   Y     Y 
PM I14269+2408                   0.028  0.008  0.032  0.009  -17.4  -17.2          0.21           
PM I14282+0518                   0.057  0.023  0.055  0.016  -18.3  -24.5          0.63         Y 
PM I14283+0519                   0.048  0.019  0.047  0.014  -21.2  -28.5          0.29           
PM I14294+1531    0.0714 0.0021  0.079  0.021  0.073  0.021  -99.7   19.3          0.52           
PM I14313+1217                   0.019  0.005  0.026  0.008  -55.4  -20.7          0.40           
PM I14320+7349                   0.051  0.014  0.052  0.015   -3.8          13.3   0.54           
PM I14331+6100                   0.059  0.024  0.056  0.016   13.4    9.2          0.47           
PM I14337+1906                   0.026  0.007  0.024  0.007  -21.4  -16.1          0.38           
PM I14365+5543                   0.023  0.006  0.024  0.007   -2.7   -9.4          0.54           
PM I14366+1421                   0.031  0.008  0.037  0.011    1.1   11.1          0.49           
PM I14368+5820                   0.070  0.028  0.071  0.021   62.5    4.6         -0.82   Y     Y 
PM I14371+7536                   0.042  0.011  0.034  0.010   27.1           2.4   0.35           
PM I14376+6745                   0.032  0.009  0.030  0.009  -37.0   -8.1          0.28         Y 
PM I14388+4213                   0.032  0.009  0.037  0.011   -9.6  -14.0          0.38           
PM I14415+0627    0.0360 0.0047  0.031  0.008  0.030  0.009    1.9  -57.6          0.28           
PM I14423+6603    0.0932 0.0013  0.077  0.021  0.076  0.022   -7.7  -11.6          0.42           
PM I14438+6644                   0.028  0.007  0.028  0.008  -36.1  -15.4          0.43           
PM I14469+1705    0.0325 0.0042  0.038  0.010  0.038  0.011  -40.2  -61.6          0.54           
PM I14511+3106                   0.074  0.030  0.062  0.018   -5.6  -26.3         -2.29   Y     Y 
PM I14514+8704                                                                                    
PM I14524+1223                   0.062  0.017  0.070  0.021    8.0  -16.3          0.39         Y 
PM I14525+0010                   0.038  0.015  0.042  0.012   23.8  -19.9          0.34           
PM I14538+2333    0.0984 0.0044  0.109  0.044  0.091  0.027  -24.1  -19.3          0.24         Y 
PM I14544+1606    0.1036 0.0017  0.102  0.027  0.099  0.029   11.1    4.3         -0.54         Y 
PM I14544+3532    0.0535 0.0107  0.077  0.031  0.075  0.022   64.8  -38.9          0.30           
PM I14548+0956    0.0408 0.0025  0.038  0.010  0.037  0.011    5.4  -58.9          0.48           
PM I14557+0717    0.0289 0.0029  0.030  0.008  0.030  0.009    5.9  -49.2          0.59           
PM I14564+1648W                  0.030  0.008  0.041  0.012   37.7  -30.8          0.50         Y 
PM I15002+5425                   0.021  0.006  0.023  0.007    8.1   -8.9                         
PM I15009+4525    0.0848 0.0011  0.087  0.023  0.086  0.025   -9.0   20.3          0.48           
PM I15011+0709                   0.060  0.024  0.051  0.015  -20.8  -35.9          0.37           
PM I15011+3527                   0.038  0.010  0.041  0.012   37.5   -7.3          0.43           
PM I15013+0532                   0.064  0.026  0.044  0.013   32.3  -25.1          0.51           
PM I15030+7026                   0.048  0.019  0.043  0.013  -47.4         -10.1   0.76           
PM I15043+6023    0.0560 0.0013  0.056  0.015  0.054  0.016  -43.7  -31.0          0.36           
PM I15060+4521                   0.030  0.008  0.031  0.009    7.6   16.2          0.47           
PM I15073+2456    0.0598 0.0036  0.046  0.012  0.051  0.015  -65.7  -17.2          0.61           
PM I15091+4938    0.0261 0.0018  0.024  0.007  0.023  0.007  -30.9   -3.9          0.47           
PM I15095+0310    0.0692 0.0026  0.080  0.032  0.069  0.020  -39.9   -2.7          0.48           
PM I15103+5609                                                                                    
PM I15106+3341                   0.032  0.009  0.032  0.009   -3.2  -15.7                         
PM I15119+0346                   0.020  0.006  0.025  0.007   28.6   -8.9          0.48           
PM I15126+4543    0.0557 0.0111  0.063  0.025  0.064  0.019  -42.7   -5.7         -3.19   Y     Y 
PM I15129+8302    0.0203 0.0019  0.023  0.006  0.027  0.008  -83.1           7.7   0.60           
PM I15156+6349                   0.028  0.008  0.032  0.009   18.0   -0.7          0.51           
PM I15188+2915                   0.030  0.008  0.036  0.011    1.0  -11.5          0.38           
PM I15210+3057                   0.041  0.016  0.041  0.012   -3.3   -7.0          0.52           
PM I15214+0414                   0.038  0.010  0.033  0.010    5.0   11.9          0.06         Y 
PM I15218+2058    0.0876 0.0018  0.101  0.027  0.138  0.041   -2.8    7.6         -2.25   Y     Y 
PM I15219+1835    0.0297 0.0035  0.033  0.009  0.032  0.010   26.1  -20.4          0.49           
PM I15238+5609                   0.030  0.008  0.035  0.010   10.8    5.5         -1.97   Y     Y 
PM I15276+4051    0.0308 0.0023  0.032  0.009  0.033  0.010  -44.7   11.2          0.64           
PM I15277+0235    0.0380 0.0019  0.035  0.009  0.038  0.011   -2.2   -5.8          0.67           
PM I15280+2547    0.0407 0.0026  0.035  0.010  0.035  0.010   10.3    2.5          0.17           
PM I15291+5724                   0.027  0.007  0.033  0.010  -47.9  -18.1          0.43           
PM I15316+1041                   0.027  0.007  0.026  0.008   10.4    6.0          0.38           
PM I15339+3754    0.0319 0.0020  0.035  0.010  0.038  0.011    9.8   -6.6          0.41           
PM I15353+1742    0.0703 0.0141  0.049  0.020  0.052  0.015  -30.1  -61.0          0.30           
PM I15357+2209    0.0538 0.0108  0.061  0.024  0.065  0.019  -21.2  -48.3          0.36           
PM I15362+4049                   0.024  0.006  0.024  0.007   19.2    7.9          0.49           
PM I15368+3734W   0.0173 0.0018  0.029  0.008  0.029  0.008  -14.8  -63.2         -0.60         Y 
PM I15380+3224                   0.023  0.006  0.025  0.007    7.2  -16.8          0.49           
PM I15400+4329N   0.0742 0.0148  0.066  0.027  0.048  0.014   51.5   39.9          0.72           
PM I15412+7559    0.0751 0.0024  0.067  0.027  0.061  0.018   62.7          -4.2   0.38           
PM I15416+1828                   0.032  0.009  0.032  0.009  -10.0   -1.9         -1.05   Y     Y 
PM I15420+3439    0.0236 0.0028                                                                   
PM I15488+3030                   0.042  0.017  0.046  0.014    5.3    6.3          0.39           
PM I15493+2503                   0.036  0.010  0.040  0.012  -40.6   28.9          0.67           
PM I15496+3448    0.0589 0.0118  0.068  0.027  0.073  0.021  -69.0   -4.1         -0.25         Y 
PM I15496+5102    0.0524 0.0031  0.043  0.012  0.063  0.019  -36.6  -12.1          0.34           
PM I15501+0057                   0.054  0.022  0.053  0.016           7.7  -11.3   0.27           
PM I15507+5857                                                                                    
PM I15512+3040                   0.030  0.008  0.038  0.011  -10.7  -19.6         -0.11         Y 
PM I15513+2931                   0.053  0.021  0.056  0.016   22.2  -34.4          0.33           
PM I15531+3444    0.0519 0.0104  0.043  0.017  0.051  0.015   48.0   -9.8          0.51           
PM I15531+3445W   0.0510 0.0040  0.070  0.028  0.065  0.019   48.9  -10.0          0.57           
PM I15538+6409    0.0268 0.0019  0.031  0.008  0.032  0.009  -39.2           4.2   0.49           
PM I15553+5405    0.0257 0.0018                                                                   
PM I15555+3512                   0.073  0.029  0.082  0.024  -12.9   -3.8         -5.72   Y     Y 
PM I15557+6840                   0.046  0.012  0.037  0.011  -18.1          -4.3  -2.84   Y     Y 
PM I15579+6010                                                                                    
PM I15581+4927                   0.031  0.008  0.032  0.009   27.7   -3.0         -2.95   Y     Y 
PM I15583+3524                   0.058  0.023  0.050  0.015  -31.2    7.4          0.40           
PM I15587+3448                   0.057  0.023  0.057  0.017    5.6    0.6          0.65           
PM I15597+4403                   0.040  0.011  0.042  0.012   -0.5   -5.3         -1.93   Y     Y 
PM I16013+5711                   0.025  0.007  0.031  0.009  -35.6    2.6          0.62           
PM I16017+3010    0.0614 0.0123  0.053  0.021  0.048  0.014  -18.2   -9.7          0.45           
PM I16028+2035    0.1003 0.0201  0.093  0.037  0.108  0.032   25.2  -66.3          0.41         Y 
PM I16033+1735                   0.037  0.010  0.041  0.012   -5.5   -0.9          0.38           
PM I16046+2620                   0.033  0.009  0.037  0.011  -15.0   -2.1          0.40           
PM I16054+7654                   0.049  0.020  0.049  0.014  -17.6          18.0   0.39           
PM I16062+2901                   0.043  0.012  0.066  0.019  -40.1   12.0          0.70           
PM I16066+0823    0.0282 0.0074  0.033  0.009  0.035  0.010         -41.8   61.8   0.53           
PM I16090+5256    0.0591 0.0010  0.055  0.015  0.059  0.017    1.3   12.1          0.45           
PM I16092+0921                   0.069  0.027  0.036  0.010          -8.9   39.9  -0.00           
PM I16120+0318S                  0.049  0.013  0.056  0.016          -2.6   -4.4   0.54           
PM I16123+4650                   0.023  0.006  0.024  0.007    0.6   -9.0          0.55           
PM I16139+3346    0.0454 0.0037  0.049  0.020  0.043  0.013   -2.0  -22.1          0.26           
PM I16143+2041    0.0234 0.0027  0.027  0.007  0.026  0.008  -46.3   -5.6          0.57           
PM I16145+1906    0.0559 0.0112  0.051  0.020  0.064  0.019  -79.9  -87.8          0.74           
PM I16155+2427                   0.037  0.010  0.028  0.008  -36.2   18.9          0.52           
PM I16159+3852                   0.023  0.006  0.024  0.007   16.8    2.3         -0.11         Y 
PM I16167+6714    0.0936 0.0010  0.099  0.027  0.097  0.029  -12.4          16.1   0.73           
PM I16167+6715    0.0931 0.0015  0.120  0.048  0.103  0.030  -12.5          15.6   0.40           
PM I16170+5516    0.0487 0.0011  0.098  0.026  0.088  0.026   43.3           2.8  -1.56   Y     Y 
PM I16180+0617                   0.047  0.019  0.056  0.016           7.5   -2.1  -1.26   Y     Y 
PM I16216+1713                                                                                    
PM I16220+2250                   0.030  0.008  0.036  0.010   -9.1   -0.3         -1.30   Y  Y  Y 
PM I16226+0802                   0.023  0.006  0.029  0.009           7.2    5.3   0.39           
PM I16238+4304E                  0.026  0.007  0.027  0.008    9.7    1.7          0.59           
PM I16241+4821    0.1241 0.0012  0.130  0.052  0.107  0.032   29.5   21.7          0.41           
PM I16247+2254                   0.041  0.011  0.041  0.012    3.3  -18.0          0.53           
PM I16254+5418    0.1535 0.0010  0.103  0.028  0.102  0.030    9.0          -8.7   0.44           
PM I16255+2601                   0.062  0.025  0.064  0.019   -3.5   -9.3          0.18         Y 
PM I16255+3218                   0.037  0.010  0.039  0.012  -10.8   15.0          0.43           
PM I16259+8324                   0.035  0.009  0.041  0.012   10.6          -4.6   0.28           
PM I16265+1539    0.0371 0.0020                                                                   
PM I16270+3328                   0.024  0.007  0.025  0.007   -7.4  -22.3          0.34           
PM I16315+1733    0.0535 0.0107  0.050  0.020  0.053  0.016         -63.3    0.8   0.37           
PM I16327+1236    0.0596 0.0036  0.057  0.023  0.049  0.014         -45.6   41.0   0.41           
PM I16328+0950    0.0774 0.0155  0.051  0.021  0.060  0.018          16.0   -7.1   0.31           
PM I16342+5423                   0.031  0.008  0.028  0.008  -98.9          17.0   0.60           
PM I16343+5709    0.0692 0.0138  0.088  0.035  0.087  0.026  -99.8          41.4  -1.82   Y       
PM I16346+0317N   0.0281 0.0036  0.029  0.008  0.031  0.009           6.9  -34.1   0.44           
PM I16354+3500                   0.077  0.031  0.073  0.021   10.3    1.7         -2.31   Y     Y 
PM I16365+1214                   0.025  0.007  0.027  0.008         -10.6  -23.3   0.51           
PM I16378+2831                   0.029  0.008  0.033  0.010    1.0    8.3          0.44           
PM I16395+5034    0.0475 0.0020  0.032  0.009  0.034  0.010   46.4         -20.5   0.41           
PM I16408+3619    0.0520 0.0023  0.054  0.015  0.049  0.014  -17.7    0.2          0.47           
PM I16420+1916                   0.045  0.018  0.052  0.015           2.9    2.9   0.04         Y 
PM I16462+1628    0.0622 0.0031  0.067  0.027  0.064  0.019         -38.7    9.1   0.65           
PM I16487+1038                   0.063  0.017  0.056  0.016         -12.2    9.1   0.40           
PM I16509+3555E                  0.028  0.008  0.029  0.009  -28.7          12.5   0.65           
PM I16511+2836E                  0.028  0.008  0.034  0.010  -17.8    6.7          0.36           
PM I16515+6832                                                                                    
PM I16520+2351    0.0251 0.0030  0.019  0.005  0.030  0.009   62.3    0.6          0.59           
PM I16542+1154    0.0514 0.0022  0.036  0.010  0.037  0.011         -10.6   49.4   0.37           
PM I16574+7743                   0.044  0.018  0.040  0.012  -15.2         -24.4   0.41           
PM I16577+1317    0.0245 0.0023  0.038  0.010  0.036  0.011          14.6   -2.3   0.54           
PM I16578+4722E   0.0546 0.0006  0.082  0.022  0.118  0.035  -24.9           9.9   0.44           
PM I16580+2335S                  0.025  0.007  0.030  0.009         -14.6   19.8   0.45           
PM I16581+2544    0.0967 0.0014  0.092  0.025  0.093  0.027   19.1          -1.3   0.35           
PM I16584+1358                   0.070  0.028  0.075  0.022         -13.5   20.3  -0.77   Y     Y 
PM I16587+6853                   0.034  0.009  0.035  0.010  -41.1          51.2   0.51           
PM I16590+2938    0.0261 0.0028  0.025  0.007  0.027  0.008   -7.7         -25.9   0.47           
PM I16591+2058                   0.069  0.028  0.071  0.021           4.4    3.2  -2.18   Y  Y  Y 
PM I17006+0618                   0.032  0.009  0.038  0.011         -34.6  -15.7   0.37           
PM I17033+5124    0.1054 0.0211  0.076  0.030  0.100  0.029  -25.9          -5.4   0.49         Y 
PM I17038+3211                   0.080  0.032  0.081  0.024   -3.2          -7.2  -1.73   Y     Y 
PM I17043+1655    0.0582 0.0116  0.050  0.020  0.055  0.016         -50.2  -38.1   0.29           
PM I17058+2605S                  0.033  0.009  0.032  0.009   33.3          -5.7   0.45           
PM I17068+3212                   0.025  0.007  0.030  0.009   13.3          -8.7   0.35           
PM I17071+2133    0.0748 0.0031  0.074  0.030  0.064  0.019         -18.3   23.1   0.54           
PM I17075+4557                   0.023  0.006  0.025  0.007   -1.8          13.2   0.63           
PM I17082+5138                   0.029  0.008  0.025  0.007  -66.4         -17.9   0.54           
PM I17095+4340    0.1343 0.0020  0.127  0.051  0.116  0.034   10.9         -10.1   0.68         Y 
PM I17104+2758W                  0.038  0.010  0.048  0.014    7.9          -4.0   0.26         Y 
PM I17115+3826    0.0833 0.0020  0.095  0.038  0.088  0.026    4.3          -9.9   0.53           
PM I17121+4539    0.1673 0.0050  0.227  0.091  0.191  0.056   44.4          -9.8   0.47           
PM I17146+2655                   0.038  0.010  0.035  0.010  -21.8          37.7   0.37           
PM I17158+1900                   0.056  0.015  0.077  0.023          -5.5    9.3   0.39           
PM I17160+1103    0.0562 0.0023  0.055  0.015  0.059  0.017         -26.3   -1.7   0.65           
PM I17166+0803    0.0671 0.0027  0.061  0.017  0.057  0.017         -14.6   14.3   0.43           
PM I17173+0003                   0.065  0.018  0.061  0.018          -3.7    1.6                  
PM I17177+0602                   0.023  0.006  0.021  0.006          -7.0   -3.3                  
PM I17198+2630    0.0926 0.0185  0.074  0.030  0.073  0.021  -16.2          13.7  -0.35      Y  Y 
PM I17198+4142    0.0808 0.0017  0.073  0.029  0.067  0.020   47.0         -19.0   0.47           
PM I17199+2630W   0.0863 0.0041  0.170  0.068  0.098  0.029  -16.9          14.8  -9.32   Y     Y 
PM I17225+0531                   0.041  0.016  0.041  0.012          -6.9    7.8   0.11         Y 
PM I17226+1401                   0.027  0.007  0.036  0.010         -23.8  -30.7   0.61           
PM I17229+1215                   0.027  0.007  0.030  0.009          10.4    8.6   0.49           
PM I17236+2502                   0.024  0.006  0.025  0.007  -10.8           5.9   0.31           
PM I17303+0532    0.1002 0.0011  0.089  0.024  0.093  0.027          -7.6   -6.1   0.56           
PM I17316+0147                   0.035  0.010  0.047  0.014         -22.9   12.7   0.33           
PM I17321+5206                   0.025  0.007  0.027  0.008   24.3           6.9   0.52           
PM I17328+5420                   0.035  0.010  0.035  0.010  -59.8          32.1   0.69           
PM I17338+1655                   0.107  0.043  0.085  0.025          -7.4    2.5  -9.16   Y     Y 
PM I17340+4447E                  0.061  0.025  0.059  0.017   -2.2           6.7   0.34           
PM I17355+6140    0.0709 0.0010  0.070  0.019  0.070  0.020   35.0         -13.5   0.43           
PM I17364+6820    0.2208 0.0009  0.251  0.101  0.216  0.064   26.8           8.4   0.32           
PM I17378+1835    0.1237 0.0016  0.095  0.026  0.098  0.029          40.9  -17.1   0.44           
PM I17380+3329                   0.026  0.007  0.031  0.009  -12.8          21.7   0.13           
PM I17388+0801                   0.043  0.012  0.043  0.013         -21.2   -2.7   0.41           
PM I17395+2745    0.0400 0.0025  0.038  0.010  0.037  0.011   19.8          -8.4   0.58           
PM I17395+2746                   0.027  0.007  0.059  0.017   28.4         -13.7   0.39           
PM I17419+4044    0.0271 0.0032  0.030  0.008  0.030  0.009  -33.3          33.4   0.62           
PM I17430+0547    0.0501 0.0025  0.058  0.016  0.059  0.017           7.2  -20.7   0.14           
PM I17431+8526                   0.037  0.010  0.038  0.011   31.0          18.8   0.39           
PM I17439+4322    0.1055 0.0012  0.109  0.043  0.102  0.030   25.8          -4.5   0.51           
PM I17443+4614                                                                                    
PM I17460+0321                   0.024  0.007  0.030  0.009         -13.7   -4.5   0.55           
PM I17460+2439    0.0687 0.0137  0.055  0.022  0.043  0.013  -28.6          33.2   0.29           
PM I17464+2743W   0.1190 0.0238                                                                   
PM I17469+2248                   0.030  0.008  0.034  0.010  -11.1           3.9   0.35           
PM I17500+3918                   0.030  0.008  0.032  0.009  -15.5         -21.5   0.64           
PM I17503+0049                   0.032  0.009  0.031  0.009          -6.1    2.3                  
PM I17513+1039                   0.024  0.006  0.028  0.008          -6.6    5.7   0.59           
PM I17521+6446    0.0331 0.0014  0.034  0.009  0.033  0.010   49.6           0.7   0.48           
PM I17530+1655                   0.062  0.025  0.060  0.018         -20.8   10.9   0.28           
PM I17542+0722    0.0600 0.0120  0.066  0.026  0.062  0.018         -39.4   31.5   0.33           
PM I17545+3653                   0.024  0.006  0.026  0.008  -18.9           1.0  -0.33         Y 
PM I17547+1251                   0.036  0.010  0.036  0.010         -15.6    1.1   0.49           
PM I17556+6030                   0.026  0.007  0.024  0.007  -35.0          -1.6   0.38           
PM I17564+0124                   0.025  0.007  0.023  0.007         -51.3    1.2   0.51           
PM I17570+1546                   0.066  0.027  0.070  0.021         -14.9    4.7   0.55           
PM I17578+0441N   0.5483 0.0015  0.362  0.145  0.297  0.087          59.8   45.0   0.42           
PM I17578+4635    0.0710 0.0019  0.078  0.031  0.073  0.022  -37.1           7.3   0.32           
PM I17589+8042                   0.050  0.020  0.050  0.015  -53.9          12.6   0.34           
PM I17593+4902    0.0227 0.0019  0.029  0.008  0.026  0.008  -70.5           7.9   0.40           
PM I18010+5049                   0.029  0.008  0.026  0.008  -22.7         -28.6   0.51           
PM I18011+0557                   0.033  0.009  0.031  0.009          -5.5   -1.1                  
PM I18022+6415                   0.111  0.044  0.092  0.027   19.0          -9.8  -3.17   Y     Y 
PM I18031+1754                   0.030  0.008  0.030  0.009         -38.9   31.2   0.43           
PM I18037+2545                   0.035  0.010  0.040  0.012   25.1          -4.9   0.56           
PM I18042+3557    0.0473 0.0017  0.049  0.013  0.047  0.014   23.2         -14.1   0.55           
PM I18063+7249                   0.028  0.008  0.034  0.010  -39.5          -3.2   0.50           
PM I18074+1827                   0.033  0.009  0.029  0.009   12.7          26.5   0.48           
PM I18096+3152    0.0466 0.0032  0.038  0.010  0.044  0.013  -18.0           1.5   0.53           
PM I18103+5115                   0.032  0.009  0.034  0.010  -24.6          -4.5   0.22           
PM I18109+2201                   0.028  0.008  0.034  0.010    3.9           3.4   0.43           
PM I18114+1426                   0.025  0.007  0.027  0.008         -22.6   -3.9   0.45           
PM I18121+7709                   0.022  0.006  0.021  0.006  -17.4           6.8   0.62           
PM I18126+0131                   0.036  0.010  0.049  0.014          -4.3    2.5                  
PM I18131+2601                   0.070  0.028  0.063  0.018    0.1         -15.3  -3.93   Y  Y  Y 
PM I18134+0526                   0.037  0.010  0.040  0.012         -24.1   -5.6   0.62           
PM I18157+1856    0.0440 0.0024  0.042  0.011  0.046  0.013   34.6         -14.4   0.39           
PM I18160+1354    0.0550 0.0017  0.047  0.013  0.048  0.014         -22.3  -25.3   0.57           
PM I18163+0131    0.0601 0.0120  0.051  0.020  0.064  0.019         -51.3    6.2   0.40           
PM I18165+4533    0.0590 0.0010  0.053  0.014  0.057  0.017  -25.9           6.9   0.38           
PM I18180+3846E   0.0884 0.0177  0.071  0.028  0.045  0.013   53.4           1.5   0.49           
PM I18189+6611    0.1375 0.0275  0.088  0.035  0.081  0.024   13.2         -14.5  -2.82   Y     Y 
PM I18195+4201                   0.032  0.009  0.033  0.010    2.4           6.7   0.61           
PM I18221+0620    0.0689 0.0138  0.059  0.024  0.055  0.016         -30.6   71.9   0.25           
PM I18224+6203    0.1215 0.0243  0.086  0.034  0.086  0.025   52.9          27.1   0.62           
PM I18227+3757    0.0272 0.0025  0.034  0.009  0.033  0.010   62.6         -21.6   0.29           
PM I18228+0244                   0.048  0.013  0.053  0.015          -1.5   -4.1                  
PM I18234+2810                   0.074  0.029  0.062  0.018   12.4          -0.2   0.42           
PM I18240+0141                   0.053  0.014  0.063  0.019          -9.4  -21.9   0.34           
PM I18248+2817    0.0288 0.0041  0.033  0.009  0.028  0.008    1.0          27.6   0.27           
PM I18250+2438    0.0458 0.0019  0.039  0.011  0.040  0.012   37.6         -13.5   0.54           
PM I18251+3016W   0.0180 0.0027  0.024  0.006  0.022  0.007  -57.9          22.0                  
PM I18255+3821    0.0404 0.0018  0.033  0.009  0.034  0.010   81.1         -17.8   0.43           
PM I18264+1120N                  0.050  0.020  0.051  0.015         -15.8   -9.3   0.22           
PM I18292+6351                   0.033  0.009  0.032  0.009   -6.9         -24.6   0.65           
PM I18312+0650                   0.054  0.014  0.061  0.018          -1.3  -15.4   0.52           
PM I18319+4041                   0.075  0.030  0.046  0.013  -38.3          21.4   0.37           
PM I18328+1110E                  0.024  0.007  0.022  0.007         -57.3  -23.2   0.34           
PM I18352+2418                   0.049  0.020  0.042  0.012   26.8          -0.3   0.42           
PM I18352+4129    0.0570 0.0114  0.041  0.011  0.039  0.011   -3.7         -29.8   0.53           
PM I18353+4544    0.0643 0.0010  0.067  0.018  0.064  0.019  -31.8         -22.2   0.58           
PM I18354+4545    0.0651 0.0130  0.058  0.023  0.068  0.020  -31.6         -22.5   0.53           
PM I18358+8005                   0.062  0.025  0.053  0.015  -19.4          -9.4  -2.32   Y     Y 
PM I18362+5644                   0.028  0.008  0.028  0.008   66.3         -17.1   0.67           
PM I18363+1336S                  0.085  0.034  0.074  0.022          16.6   -2.7  -0.35           
PM I18363+5523                                                                                    
PM I18376+0642                   0.022  0.006  0.026  0.008         -41.8   -2.2   0.44           
PM I18387+0446                   0.033  0.009  0.040  0.012         -19.0   16.0   0.54           
PM I18387+1238                   0.026  0.007  0.025  0.007          -5.4   -4.2                  
PM I18394+6903                   0.041  0.011  0.027  0.008  -32.3           0.9  -1.72   Y     Y 
PM I18395+3009    0.0380 0.0016  0.032  0.009  0.033  0.010   20.4           2.4   0.44           
PM I18402+4517                   0.022  0.006  0.023  0.007  -13.0          -5.8   0.81           
PM I18405+5930                   0.036  0.010  0.034  0.010  -38.6         -11.0   0.61           
PM I18407+6632N                  0.028  0.007  0.035  0.010   -8.0         -24.0   0.55           
PM I18409+3131S   0.0416 0.0083  0.041  0.011  0.062  0.018   79.6         -43.8   0.36           
PM I18411+2447S   0.1209 0.0072  0.134  0.054  0.146  0.043   -6.8         -16.0  -1.74   Y     Y 
PM I18419+0322                   0.027  0.007  0.028  0.008          -5.4   -3.2                  
PM I18419+3149    0.0874 0.0027  0.086  0.034  0.077  0.023    3.1          14.8   0.55           
PM I18427+1354    0.0933 0.0187  0.089  0.036  0.124  0.036          10.2    8.9  -2.26   Y     Y 
PM I18427+5937N   0.2802 0.0022  0.257  0.103  0.224  0.066  -24.9          26.1   0.38           
PM I18427+5937S   0.2895 0.0032  0.237  0.095  0.200  0.059  -24.6          26.4   0.58           
PM I18432+2522                   0.028  0.008  0.040  0.012   27.0         -19.8   0.41           
PM I18447+6241                   0.023  0.006  0.025  0.007  -10.5           8.5   0.72           
PM I18451+0620                   0.051  0.014  0.055  0.016          -6.7   -0.4  -0.04           
PM I18482+0741                   0.090  0.036  0.113  0.033          13.2   -9.3  -2.48   Y       
PM I18487+6135                   0.034  0.009  0.032  0.009    3.0         -22.2   0.31           
PM I18500+0305    0.0471 0.0021  0.043  0.012  0.045  0.013         -36.4   -2.5   0.69           
PM I18507+4758                   0.057  0.023  0.052  0.015    4.1         -23.3   0.88           
PM I18515+0246                   0.031  0.008  0.043  0.013         -40.5    5.1   0.57           
PM I18516+2427                   0.046  0.019  0.044  0.013   13.0          32.5   0.47           
PM I18518+1634    0.0646 0.0016  0.054  0.015  0.057  0.017   29.1          -0.7   0.53           
PM I18519+1300                   0.044  0.012  0.041  0.012          -8.8   -7.8  -1.26   Y       
PM I18534+0250                   0.040  0.011  0.045  0.013          16.7  -27.7   0.23           
PM I18547+2844                   0.026  0.007  0.032  0.009  -16.2          10.2   0.39           
PM I18548+0051                   0.038  0.010  0.043  0.013         -14.9    0.9   0.46           
PM I18548+1058    0.0615 0.0123  0.057  0.015  0.067  0.020           6.2    3.7   0.63           
PM I18554+0824    0.0849 0.0017  0.163  0.065  0.152  0.045          -0.8   -6.5  -1.39   Y       
PM I18562+5431    0.0215 0.0016  0.035  0.009  0.037  0.011   72.0         -28.7   0.66           
PM I18563+5429W                  0.039  0.011  0.031  0.009   51.3         -20.1   0.32           
PM I18571+0734                   0.043  0.012  0.035  0.010         -19.6    7.1   0.48           
PM I18576+5331N                  0.050  0.020  0.034  0.010   -3.0         -31.7   0.57           
PM I18580+0554    0.0917 0.0015  0.094  0.025  0.087  0.025         -47.0  -19.9   0.67           
PM I18596+0759    0.0385 0.0023  0.038  0.010  0.037  0.011           1.5  -50.0   0.60           
PM I19025+7025                   0.039  0.010  0.046  0.014  -25.2           4.7   0.39           
PM I19026+3231                   0.028  0.008  0.030  0.009  -12.1          -5.1  -1.43   Y       
PM I19032+0324                   0.049  0.020  0.051  0.015         -11.2   11.3   0.36           
PM I19032+6359                   0.087  0.035  0.045  0.013  -13.1          -3.1  -3.10   Y     Y 
PM I19041+2110                   0.036  0.010  0.043  0.013  -10.9          -7.5  -0.03           
PM I19045+2401                   0.039  0.011  0.043  0.013    4.8          16.7   0.55           
PM I19064+0526                   0.035  0.009  0.039  0.011          -4.1   -1.9                  
PM I19066+2555                   0.025  0.007  0.027  0.008    8.7          -4.4   0.54           
PM I19070+2053    0.1174 0.0023  0.080  0.021  0.072  0.021   16.3          11.0   0.27           
PM I19072+2052    0.1142 0.0023  0.076  0.021  0.073  0.021   16.4          11.5   0.45           
PM I19074+1823                   0.037  0.010  0.035  0.010    5.4           2.0                  
PM I19074+5905                   0.057  0.023  0.052  0.015  -16.2          -1.1   0.72           
PM I19077+3232    0.1223 0.0245  0.116  0.046  0.097  0.028  -50.9         -24.1   0.67           
PM I19082+5508                   0.020  0.006  0.027  0.008   16.1           8.0                  
PM I19084+3216                   0.080  0.032  0.068  0.020   21.1           7.7   0.70           
PM I19093+3912                   0.052  0.014  0.057  0.017   17.9           2.7   0.60           
PM I19095+3910                   0.037  0.010  0.031  0.009   29.4           3.2   0.43           
PM I19098+1740    0.0936 0.0187  0.074  0.029  0.073  0.021   25.1          19.0  -0.05           
PM I19104+1855                   0.033  0.009  0.033  0.010    4.4          -2.2                  
PM I19106+0132S                  0.032  0.009  0.028  0.008         -32.9   10.1   0.40           
PM I19117+0500                   0.034  0.009  0.029  0.009          13.9   -7.3   0.49           
PM I19122+0253    0.0978 0.0030  0.127  0.051  0.108  0.032          10.7  -88.4   0.68           
PM I19124+3533E   0.0583 0.0117  0.051  0.020  0.046  0.014    3.5         -21.3   0.29           
PM I19128+1642                   0.034  0.009  0.034  0.010    4.8           1.6                  
PM I19135+5740                   0.024  0.006  0.023  0.007   11.3          -5.4   0.61           
PM I19140+0021                   0.028  0.008  0.025  0.007         -11.6    2.8                  
PM I19144+1755                   0.027  0.007  0.028  0.008   16.5         -31.9   0.49           
PM I19146+1919    0.0524 0.0029  0.105  0.042  0.085  0.025  -10.0          67.5  -3.29   Y       
PM I19160+3230                                                                                    
PM I19167+2111                   0.033  0.009  0.033  0.010    9.9          -1.5                  
PM I19169+0510    0.1704 0.0010  0.188  0.075  0.166  0.049         -30.8   -2.9   0.41           
PM I19185+5803                   0.026  0.007  0.024  0.007  -33.0           1.1   0.70           
PM I19215+4230                   0.040  0.011  0.039  0.012  -17.9           6.1  -0.33           
PM I19216+2052    0.1001 0.0200  0.072  0.029  0.097  0.029   66.3           7.5   0.08           
PM I19218+2839    0.0446 0.0034  0.041  0.011  0.037  0.011  -55.6         -68.4   0.43           
PM I19220+0702    0.0929 0.0186  0.061  0.024  0.067  0.020         -26.4   23.2   0.25           
PM I19228+3045                   0.036  0.010  0.041  0.012   -7.4          13.6   0.55           
PM I19231+2120                   0.021  0.006  0.027  0.008   -8.0         -11.1   0.47           
PM I19234+6639                   0.030  0.008  0.030  0.009   -3.3          31.0   0.53           
PM I19237+7944                   0.031  0.008  0.029  0.008   -9.8          -9.5   0.42           
PM I19242+7943                   0.029  0.008  0.025  0.007  -11.0         -12.6   0.52           
PM I19244+2525                   0.029  0.008  0.035  0.010   11.3          -1.2   0.54           
PM I19251+1851                   0.050  0.014  0.047  0.014    0.2          -4.0                  
PM I19251+2821                   0.064  0.026  0.061  0.018  -29.6          -0.1   0.36           
PM I19268+1643                   0.052  0.021  0.049  0.014   11.7         -11.2  -1.72   Y       
PM I19270+1242                   0.022  0.006  0.025  0.007    9.9           2.3  -0.24      Y    
PM I19284+2854                   0.033  0.009  0.039  0.011    5.2          -2.4   0.46           
PM I19289+0638                   0.030  0.008  0.033  0.010          -5.1  -12.0   0.36           
PM I19299+1618N                  0.024  0.006  0.036  0.010   33.4          13.3  -0.43           
PM I19322+0055                   0.045  0.012  0.043  0.013          -5.5    1.8                  
PM I19326+0034    0.0445 0.0017  0.040  0.011  0.040  0.012           8.4  -19.4   0.39           
PM I19329+1919                   0.028  0.007  0.030  0.009    4.0           4.7                  
PM I19336+3931                   0.055  0.015  0.050  0.015   26.8         -36.7   0.36           
PM I19347+4004                                                                                    
PM I19349+5315    0.0721 0.0144  0.047  0.013  0.045  0.013  -36.6          -4.0   0.23           
PM I19351+0827    0.0364 0.0046  0.054  0.015  0.065  0.019    6.3           1.5   0.47           
PM I19354+3746                   0.103  0.041  0.098  0.029    6.9           3.5  -2.35   Y       
PM I19358+4119                   0.043  0.012  0.048  0.014   19.7          23.9   0.63           
PM I19386+0224                   0.023  0.006  0.027  0.008         -20.6   -8.8   0.64           
PM I19395+7152    0.0449 0.0013  0.036  0.010  0.037  0.011   49.7           2.5   0.61           
PM I19419+0750                   0.018  0.005  0.022  0.007  -28.1          -7.1   0.46           
PM I19436+3225                   0.030  0.008  0.038  0.011   -1.7          -7.1  -1.14   Y       
PM I19439+0512                   0.022  0.006  0.030  0.009         -34.0   31.8   0.55           
PM I19452+4043                   0.023  0.006  0.069  0.020  -21.2         -31.4   0.60           
PM I19457+2707    0.0931 0.0186  0.096  0.038  0.081  0.024   49.3         -30.1   0.34           
PM I19458+3223    0.0870 0.0075  0.056  0.015  0.070  0.021  -18.2         -13.3   0.45           
PM I19469+2136                   0.023  0.006  0.027  0.008   57.5         -31.5   0.53           
PM I19470+3516                   0.036  0.010  0.035  0.010   18.6           5.9   0.43           
PM I19486+3555                   0.057  0.023  0.054  0.016   17.3         -16.5   0.55           
PM I19500+3235    0.0588 0.0118  0.050  0.020  0.083  0.024  -13.3         -13.0   0.49           
PM I19511+4629    0.0841 0.0168  0.076  0.030  0.073  0.021  -18.2          -1.8  -7.15   Y       
PM I19512+6217                   0.043  0.011  0.047  0.014  -16.7          26.5   0.56         Y 
PM I19519+3811                   0.030  0.008  0.031  0.009   19.9          -9.0   0.60           
PM I19535+3408                   0.040  0.011  0.047  0.014  -23.2          11.1   0.56           
PM I19539+4424E   0.2202 0.0440  0.160  0.064  0.233  0.068    4.9         -12.4  -2.57   Y       
PM I19539+4424W   0.2202 0.0015  0.182  0.073  0.177  0.052    4.9         -12.4  -2.00   Y       
PM I19540+3233                   0.038  0.010  0.031  0.009  -32.0          -7.7   0.37           
PM I19546+2013                   0.032  0.009  0.037  0.011    9.4          -0.2   0.51           
PM I19558+5116    0.0404 0.0024  0.034  0.009  0.042  0.012  -61.3         -27.9   0.45           
PM I19582+0202    0.0634 0.0127  0.053  0.021  0.047  0.014         -48.6   -5.8   0.33           
PM I19582+6502                   0.056  0.022  0.056  0.017  -25.6          18.7   0.48           
PM I19588+0522S                  0.025  0.007  0.029  0.009   -8.5         -21.8   0.44           
PM I20011+0016                   0.051  0.014  0.073  0.022         -13.5  -13.2   0.53           
PM I20028+6242                   0.024  0.007  0.032  0.009  -21.7         -16.1   0.59           
PM I20030+2005    0.0383 0.0035  0.029  0.008  0.034  0.010   -9.7         -20.0   0.40           
PM I20037+6425                   0.029  0.008  0.038  0.011   18.3          -4.9   0.22         Y 
PM I20038+0559    0.0795 0.0159  0.043  0.012  0.035  0.010   40.7           2.2   0.38           
PM I20041+0023                   0.022  0.006  0.025  0.007         -33.1   31.2   0.61           
PM I20050+5426    0.0632 0.0038  0.030  0.008  0.029  0.009  102.1          40.5  -0.82   Y       
PM I20105+0632                   0.099  0.039  0.093  0.027    4.5          -6.7  -4.39   Y  Y  Y 
PM I20107+5610                   0.035  0.009  0.041  0.012   24.0          -7.6   0.55           
PM I20112+3757                   0.037  0.010  0.044  0.013    3.8         -23.7   0.41           
PM I20129+3416S                  0.039  0.010  0.033  0.010   44.6          35.4                  
PM I20132+0256                   0.029  0.008  0.035  0.010  -11.2         -12.8   0.37           
PM I20138+1323    0.0382 0.0027  0.035  0.010  0.034  0.010  -29.3         -42.4   0.41           
PM I20151+6331                   0.030  0.008  0.028  0.008  -56.9         -23.1   0.71           
PM I20158+4258    0.0406 0.0011                                                                   
PM I20165+3510                   0.035  0.009  0.030  0.009   45.3         -16.5   0.45           
PM I20182+6921                                                                                    
PM I20187+1550                   0.057  0.023  0.064  0.019   -5.8         -15.9   0.24           
PM I20194+6642                                                                                    
PM I20198+2256                   0.067  0.027  0.049  0.015  -10.0          -0.6  -3.27   Y       
PM I20206+0327                   0.025  0.007  0.029  0.008    8.4          -7.7   0.50           
PM I20220+2147                   0.039  0.011  0.034  0.010   12.9         -11.0   0.36           
PM I20223+3217                   0.056  0.022  0.045  0.013   -7.5         -13.3   0.34           
PM I20249+7021                                                                                    
PM I20269+2730                   0.039  0.010  0.035  0.010  -28.9          24.2   0.64           
PM I20275+0744                   0.024  0.006  0.032  0.009   -3.6          -9.0   0.71         Y 
PM I20298+0941    0.1138 0.0228  0.114  0.046  0.093  0.027  -19.3         -19.5  -2.28   Y       
PM I20301+2650W   0.0420 0.0032  0.044  0.012  0.079  0.023   21.2           4.1   0.58           
PM I20301+7950                   0.058  0.023  0.051  0.015   -8.1          -5.6  -2.51   Y  Y    
PM I20305+6526    0.1251 0.0011  0.115  0.046  0.113  0.033  -18.3          -7.9   0.32           
PM I20315+5557                                                                                    
PM I20336+6145    0.0630 0.0126  0.077  0.031  0.076  0.022  -79.1           5.6   0.51           
PM I20346+7339                   0.024  0.007  0.026  0.008  -10.6          -4.6   0.51           
PM I20347+0320    0.0372 0.0110  0.050  0.020  0.043  0.013    5.1         -58.2   0.49           
PM I20371+1533                   0.025  0.007  0.029  0.009  -10.5         -10.6   0.54           
PM I20373+2156                   0.041  0.011  0.037  0.011   29.4         -17.0  -0.30           
PM I20384+0643    0.0269 0.0031  0.022  0.006  0.022  0.006   18.9          13.8   0.55           
PM I20396+0458E   0.0598 0.0034  0.092  0.025  0.238  0.070  -45.6         -51.4   0.59         Y 
PM I20399+0620                   0.034  0.009  0.034  0.010    0.1         -16.9   0.32           
PM I20401+7017                   0.028  0.008  0.026  0.008  -13.5         -21.5                  
PM I20403+6141                   0.040  0.011  0.042  0.012   11.5          -3.5   0.42           
PM I20405+1529    0.1020 0.0204  0.078  0.031  0.112  0.033  -56.9         -31.6                  
PM I20407+1954    0.0480 0.0096  0.060  0.024  0.038  0.011  -27.6           9.5   0.18           
PM I20435+2407                   0.056  0.022  0.054  0.016   -5.1         -11.8  -2.27   Y  Y    
PM I20436+6416N   0.0473 0.0017  0.029  0.008  0.043  0.013  -11.2         -30.2   0.59           
PM I20443+1944    0.0474 0.0021  0.050  0.014  0.050  0.015   40.9         -33.0   0.36           
PM I20445+0854N                  0.029  0.008  0.063  0.018  -25.4         -23.9   1.55           
PM I20445+0854S                  0.042  0.011  0.057  0.017  -17.8         -16.7   0.44           
PM I20450+3253                   0.024  0.007  0.031  0.009   30.7         -66.4   0.45           
PM I20450+4429    0.0812 0.0017  0.066  0.018  0.071  0.021  -28.1          -9.9   0.19           
PM I20465+6310                   0.021  0.006  0.021  0.006  -35.1         -18.4   0.53           
PM I20473+4220                                                                                    
PM I20519+6910                   0.039  0.010  0.039  0.012  -21.1         -16.8   0.43           
PM I20533+6209    0.1419 0.0006  0.132  0.036  0.137  0.040   19.5         -15.9   0.28           
PM I20549+6735                   0.037  0.010  0.042  0.012  -25.3          -6.7   0.27           
PM I20574+2221    0.0726 0.0032  0.051  0.020  0.046  0.013  -23.5         -46.6   0.44           
PM I20580+1306                   0.024  0.006  0.028  0.008    4.1          -7.3   0.54           
PM I20586+3416    0.0415 0.0022  0.036  0.010  0.041  0.012   -9.8         -35.8   0.46           
PM I21000+4004E   0.0654 0.0018  0.069  0.019  0.302  0.089  -15.9         -45.2   0.49           
PM I21000+4004W   0.0654 0.0018  0.097  0.026  0.095  0.028  -15.9         -45.2  -1.83   Y       
PM I21001+4935                   0.041  0.011  0.034  0.010  -43.5           1.9   0.45           
PM I21006+5504                                                                                    
PM I21012+3314                   0.056  0.022  0.052  0.015   -9.5         -28.5   0.04           
PM I21012+7140                                                                                    
PM I21013+3314                   0.050  0.020  0.072  0.021   -9.8         -29.3   0.45           
PM I21044+4535                   0.034  0.009  0.024  0.007  -17.9         -26.5   0.47           
PM I21050+5029                                                                                    
PM I21055+0609N                  0.055  0.022  0.050  0.015   -4.0           0.1   0.34           
PM I21059+0425    0.0400 0.0037  0.049  0.020  0.042  0.012   -0.1         -21.8   0.25           
PM I21088+1247                   0.023  0.006  0.027  0.008   -3.6         -21.2   0.59           
PM I21109+2925    0.0310 0.0026  0.053  0.014  0.050  0.015   54.8          -4.1   0.46           
PM I21123+3555                   0.036  0.010  0.045  0.013  -25.5          -7.5   0.44           
PM I21129+3107E                  0.026  0.007  0.028  0.008   14.4         -14.2   0.49           
PM I21137+0846N                  0.045  0.012  0.054  0.016   -6.0         -15.4   0.48           
PM I21138+1805                   0.044  0.017  0.054  0.016  -24.0         -31.1   0.48           
PM I21145+5052                   0.052  0.021  0.053  0.016  -12.8         -13.1   0.18           
PM I21147+3801    0.0492 0.0098  0.054  0.021  0.067  0.020  -40.9          17.1   0.04           
PM I21152+2547                   0.057  0.023  0.045  0.013    8.6         -28.7   0.43           
PM I21160+2951E                  0.080  0.032  0.086  0.025   -9.3          -6.7  -3.78   Y  Y    
PM I21164+0234                   0.061  0.024  0.063  0.019  -12.3         -14.1   0.45           
PM I21173+2053N                  0.044  0.018  0.071  0.021  -44.0          -3.7   0.37           
PM I21173+2053S                  0.065  0.026  0.038  0.011  -51.5          -4.3   0.78           
PM I21179+3404                   0.026  0.007  0.033  0.010   -5.1          -9.8   0.18           
PM I21185+3014                   0.033  0.009  0.034  0.010   -3.7          -7.8  -1.66   Y       
PM I21186+7527                                                                                    
PM I21211+7120                                                                                    
PM I21221+2255                   0.056  0.015  0.064  0.019  -13.0           0.0   0.43           
PM I21224+1052    0.0488 0.0016  0.045  0.012  0.050  0.015    2.2           5.6   0.58           
PM I21249+0833                   0.024  0.006  0.024  0.007   17.7         -17.8   0.44           
PM I21267+0344    0.0369 0.0023  0.037  0.010  0.036  0.010    7.3           0.3   0.54           
PM I21275+3401    0.0359 0.0031  0.044  0.012  0.039  0.012   42.7           8.7   0.45           
PM I21277+0717    0.0407 0.0081  0.038  0.010  0.043  0.013   58.9         -21.1   0.39           
PM I21280+1754                   0.029  0.008  0.029  0.009  -24.5           6.5   0.50           
PM I21296+1738    0.1491 0.0018  0.168  0.067  0.166  0.049  -30.5         -14.7   0.39           
PM I21323+2433                   0.073  0.029  0.057  0.017  -12.4         -14.2  -2.58   Y       
PM I21348+5132    0.0559 0.0025  0.062  0.025  0.068  0.020  -46.2          -6.5   0.44           
PM I21366+3927E   0.0478 0.0025  0.055  0.015  0.061  0.018   25.6           2.4   0.41           
PM I21369+5607                   0.032  0.009  0.037  0.011  -15.2          18.8   0.38           
PM I21376+0137                   0.080  0.032  0.075  0.022   -2.2          -5.1  -9.40   Y     Y 
PM I21378+5304    0.0318 0.0014  0.039  0.011  0.039  0.011  -39.4         -25.2   0.67           
PM I21380+2743    0.0751 0.0019  0.069  0.019  0.068  0.020  -19.1         -23.0   0.45           
PM I21399+2736    0.0409 0.0030  0.048  0.013  0.046  0.013   -7.3         -39.6   0.41           
PM I21402+3703                   0.029  0.008  0.028  0.008   80.7           7.8   0.45           
PM I21410+3504                                                                                     
PM I21415+4925                   0.033  0.009  0.035  0.010    4.5         -13.3   0.82           
PM I21425+0233    0.0199 0.0032  0.022  0.006  0.024  0.007  -15.9         -16.5   0.57           
PM I21429+1325                   0.031  0.008  0.045  0.013   -7.7          -1.9                  
PM I21442+0638    0.0480 0.0034  0.062  0.025  0.056  0.016   33.1          12.3  -0.37           
PM I21444+4135    0.0507 0.0013                                                                   
PM I21448+4417    0.0378 0.0025  0.046  0.012  0.049  0.015   67.2         -50.3   0.45           
PM I21450+1953    0.0298 0.0041  0.033  0.009  0.040  0.012   24.1         -21.2   0.43           
PM I21463+3813                   0.104  0.042  0.089  0.026   -2.8         -10.4   0.69           
PM I21466+6648S                  0.060  0.024  0.100  0.029  -33.1          -7.3   0.49           
PM I21474+6245                   0.024  0.006  0.030  0.009   27.5          19.9   0.87           
PM I21479+0549                   0.039  0.010  0.037  0.011  -11.1         -44.7   0.55           
PM I21479+1224                   0.024  0.006  0.035  0.010  -14.3         -22.1   0.56           
PM I21482+2755    0.0548 0.0110  0.046  0.012  0.042  0.012   49.8         -30.4   0.51           
PM I21487+4019                                                                                   
PM I21496+1200                   0.028  0.008  0.034  0.010   46.8          -6.8   0.43           
PM I21518+4220E                  0.030  0.008  0.026  0.008   59.7         -22.3   0.52           
PM I21520+0532    0.0326 0.0035  0.025  0.007  0.023  0.007  -23.2         -20.5   0.45           
PM I21521+0537    0.0328 0.0057  0.067  0.027  0.058  0.017   -1.5         -22.2  -3.97   Y       
PM I21539+4146    0.0431 0.0016  0.041  0.011  0.040  0.012   -7.8         -56.3   0.61           
PM I21545+2239    0.0192 0.0028                                                                   
PM I21566+1946                   0.049  0.020  0.047  0.014   36.1         -25.0   0.58           
PM I21573+5633                                                                                   
PM I21574+0808    0.0488 0.0021  0.056  0.015  0.053  0.016  -34.2         -17.2   0.56           
PM I21584+7535    0.0481 0.0011  0.044  0.012  0.046  0.013  -19.0         -12.3   0.50           
PM I21593+0620                   0.021  0.006  0.026  0.008  -46.8         -29.7   0.42           
PM I21593+4151                   0.042  0.017  0.044  0.013   18.4         -41.6   0.38           
PM I22006+2715                   0.027  0.007  0.030  0.009   -9.0         -10.0  -0.97   Y       
PM I22011+4901                                                                                    
PM I22012+2818    0.1123 0.0030  0.125  0.050  0.101  0.030  -13.3          -8.4  -4.37   Y       
PM I22012+3223                   0.033  0.009  0.034  0.010  -19.3          -3.9   0.55           
PM I22018+1628    0.0618 0.0022  0.091  0.025  0.091  0.027  -30.4         -10.7   0.40           
PM I22021+0124    0.0976 0.0015  0.087  0.023  0.088  0.026   24.1           6.8   0.50           
PM I22022+4648                                                                                    
PM I22035+6640                                                                                    
PM I22057+6538N                  0.037  0.010  0.037  0.011   17.0          45.2   0.49           
PM I22060+3918                   0.048  0.019  0.041  0.012   24.4         -47.6   0.64           
PM I22063+1722                   0.055  0.022  0.046  0.014  -34.3         -15.1   0.27           
PM I22078+4552                   0.026  0.007  0.027  0.008  -17.1           7.3   0.69           
PM I22090+0254    0.0270 0.0032  0.025  0.007  0.024  0.007  -25.7         -46.0   0.57           
PM I22090+7019                                                                                    
PM I22097+4102S   0.0441 0.0088  0.052  0.021  0.059  0.017  -51.6          -5.2   0.39           
PM I22098+2921    0.0275 0.0026  0.024  0.006  0.025  0.007  -21.8         -46.5   0.40           
PM I22107+0754    0.0263 0.0039  0.040  0.011  0.040  0.012  -38.8         -23.3   0.32           
PM I22112+4100    0.0440 0.0022  0.030  0.008  0.032  0.010    3.1          32.5   0.69           
PM I22115+1825    0.0861 0.0014  0.099  0.027  0.097  0.029  -20.1          -4.0   0.38           
PM I22124+1703                   0.022  0.006  0.021  0.006   37.5         -31.6                  
PM I22125+0833    0.0668 0.0044  0.058  0.023  0.053  0.016   18.2         -30.6   0.26           
PM I22129+5504N                  0.033  0.009  0.035  0.010    9.3          12.8   0.09           
PM I22138+0516    0.0377 0.0035  0.038  0.010  0.036  0.011  -15.5         -15.4   0.34           
PM I22142+1712                   0.021  0.006  0.026  0.008   12.3         -11.7   0.51         Y 
PM I22145+2751    0.0497 0.0018  0.039  0.011  0.042  0.012  -13.2          48.5   0.51           
PM I22154+6613                   0.056  0.022  0.090  0.027   -9.3          14.2   0.47           
PM I22163+7056    0.0452 0.0090  0.039  0.010  0.032  0.009  -71.2         -53.8   0.70           
PM I22176+5633                   0.029  0.008  0.038  0.011  -20.4           2.8   0.52           
PM I22212+3744                   0.032  0.009  0.032  0.009  -23.2          -5.3   0.16           
PM I22234+3227    0.0645 0.0065  0.128  0.051  0.105  0.031   -6.4         -21.6  -3.93   Y       
PM I22250+3540                   0.044  0.012  0.051  0.015   14.3          -9.1   0.39           
PM I22252+5924                   0.060  0.024  0.059  0.017    4.5         -26.6   0.34           
PM I22268+1502                   0.023  0.006  0.026  0.008  -24.2         -22.8   0.48           
PM I22287+1855    0.0454 0.0017  0.039  0.011  0.040  0.012   -7.0         -17.9   0.48           
PM I22290+0139    0.0469 0.0020  0.044  0.012  0.043  0.013    6.0  -15.5          0.52           
PM I22294+8837                                                                                    
PM I22298+4128    0.0725 0.0145  0.065  0.026  0.061  0.018  -80.9         -15.6   0.37           
PM I22329+5347    0.0431 0.0086                                                                   
PM I22330+0922    0.0787 0.0027  0.063  0.017  0.062  0.018  -31.3         -11.6   0.42           
PM I22338+6044                                                                                    
PM I22347+0402                   0.043  0.017  0.041  0.012    1.4   13.4          0.30           
PM I22353+7441    0.0269 0.0014  0.028  0.008  0.030  0.009  -43.2         -10.7   0.34           
PM I22355+3712                   0.023  0.006  0.027  0.008   -1.5           9.6   0.44           
PM I22373+2959                   0.032  0.009  0.033  0.010   -6.8         -39.9   0.35           
PM I22374+3922    0.0512 0.0016  0.064  0.017  0.063  0.018   15.2         -27.0   0.65           
PM I22388+0458    0.0200 0.0037  0.022  0.006  0.023  0.007  -26.2    7.2          0.39           
PM I22403+0754    0.0415 0.0083  0.025  0.007  0.026  0.008   -7.6         -21.5   0.33           
PM I22415+1849    0.0275 0.0022  0.037  0.010  0.040  0.012  -40.0         -13.3   0.30           
PM I22426+1740    0.0475 0.0028  0.062  0.017  0.058  0.017 -151.9          20.9   0.30         
PM I22440+4030                   0.041  0.011  0.046  0.014   14.6          -7.8   0.54           
PM I22441+4030                   0.040  0.011  0.044  0.013   14.8          -7.7   0.53           
PM I22457+0141E   0.0376 0.0041  0.026  0.007  0.027  0.008  -18.7  -11.0          0.27           
PM I22468+4420    0.1952 0.0019  0.218  0.087  0.186  0.055   20.1          -1.7  -4.63   Y  Y    
PM I22506+3451    0.0571 0.0027  0.045  0.012  0.045  0.013  -73.0         -10.1   0.42           
PM I22507+2836                   0.043  0.017  0.045  0.013  -14.3         -11.6   0.47           
PM I22508+3603    0.0218 0.0044  0.021  0.006  0.026  0.008   82.0          15.8   0.59           
PM I22518+3145    0.0688 0.0028  0.092  0.037  0.079  0.023  -29.1         -18.9  -3.26   Y       
PM I22535+8130                   0.023  0.006  0.025  0.007  -41.3           0.6   0.47           
PM I22543+6059    0.0657 0.0131  0.053  0.021  0.055  0.016   46.3          13.2   0.45           
PM I22545+2331    0.0328 0.0023  0.028  0.008  0.029  0.009  -37.7          -8.3   0.45           
PM I22554+6214                                                                                    
PM I22559+0545E   0.0409 0.0021  0.041  0.011  0.039  0.011  -19.7  -33.4          0.45           
PM I22559+1748                   0.060  0.016  0.064  0.019    2.8          -6.7   0.34           
PM I22562+5919                   0.027  0.007  0.032  0.009  -26.5           7.7   0.58           
PM I22563+1727S   0.0293 0.0013  0.034  0.009  0.047  0.014  -46.9           8.2   0.66           
PM I22565+1633    0.1461 0.0010  0.159  0.043  0.161  0.047   33.4           8.3   0.48           
PM I22569+0031                   0.028  0.008  0.033  0.010    5.2  -10.9          0.66           
PM I22576+3719                   0.047  0.019  0.045  0.013   67.0          -6.8   0.41           
PM I22596+2154                   0.028  0.008  0.031  0.009  -12.4         -16.5   0.42           
PM I23027+7506                                                                                    
PM I23039+2056                   0.046  0.012  0.044  0.013   -3.2          -2.2                  
PM I23045+6645    0.0495 0.0008  0.057  0.015  0.051  0.015  -22.5         -18.6   0.68           
PM I23060+6355    0.0408 0.0016  0.041  0.011  0.044  0.013  -14.8         -14.0  -1.44   Y       
PM I23063+1236    0.0221 0.0046  0.034  0.009  0.034  0.010  -52.7         -35.0  -1.17   Y       
PM I23065+7143                   0.047  0.013  0.053  0.016 -121.5          -9.6   0.34           
PM I23074+6840    0.0655 0.0131  0.056  0.022  0.056  0.016  -72.6         -28.9   0.33           
PM I23081+0319    0.0631 0.0022  0.040  0.011  0.043  0.013  -41.4    1.7          0.34           
PM I23088+0633    0.0258 0.0024  0.034  0.009  0.039  0.011  -13.9   -7.6          0.14           
PM I23113+0831                   0.061  0.024  0.070  0.021   30.0   -6.5          0.48           
PM I23166+1937    0.0325 0.0026  0.036  0.010  0.038  0.011   35.7          -9.2   0.43           
PM I23174+1936                   0.084  0.034  0.086  0.025  -14.8         -10.3  -2.67   Y       
PM I23174+3812    0.0571 0.0114  0.074  0.029  0.079  0.023   30.9         -23.1   0.51           
PM I23175+0623                   0.052  0.021  0.045  0.013   -2.4  -23.2          0.55           
PM I23182+4617    0.0404 0.0020  0.040  0.011  0.042  0.012  -40.3           0.8   0.56           
PM I23193+1524                   0.027  0.007  0.025  0.007    2.2         -19.7   0.53           
PM I23194+7900S                  0.102  0.041  0.084  0.025  -10.7          -0.4  -7.46   Y  Y    
PM I23215+5651                   0.029  0.008  0.037  0.011   13.4         -28.9   0.61           
PM I23216+1717    0.0910 0.0029  0.115  0.046  0.111  0.033   59.6         -39.5   0.50           
PM I23216+5954                   0.026  0.007  0.030  0.009  -58.5          23.0   0.47           
PM I23221+6831                                                                                    
PM I23229+3717                   0.037  0.010  0.054  0.016   -4.8          -8.6   0.37           
PM I23234+1534                   0.045  0.012  0.036  0.011   31.2         -39.9   0.45           
PM I23245+5751S   0.0772 0.0013  0.078  0.021  0.078  0.023    9.0         -15.1   0.39           
PM I23252+0057                   0.028  0.007  0.026  0.008  -22.4  -88.5          0.50           
PM I23262+0853    0.0430 0.0020  0.037  0.010  0.038  0.011  -61.3   -5.8          0.40           
PM I23265+1209                   0.041  0.016  0.042  0.012  -84.2   -9.9          0.47           
PM I23293+4127    0.0676 0.0135  0.114  0.046  0.079  0.023  -24.3         -11.3  -4.91   Y  Y    
PM I23293+4128    0.0676 0.0135  0.087  0.035  0.067  0.020  -24.3         -11.3  -4.33   Y  Y    
PM I23297+5625W                                                                                   
PM I23308+1547S                  0.035  0.010  0.043  0.013   24.5          -1.7   0.44           
PM I23313+5944                                                                                    
PM I23318+1956E   0.1618 0.0017  0.128  0.051  0.206  0.060  -15.7          -5.0  -2.48   Y       
PM I23318+1956Wn  0.1618 0.0017  0.294  0.118  0.155  0.046  -13.3          -6.2  -4.46   Y       
PM I23323+5401                   0.034  0.009  0.039  0.011  -25.0          -8.2   0.26           
PM I23340+0010    0.0715 0.0033  0.072  0.029  0.062  0.018   87.8  -20.7          0.43           
PM I23350+0136    0.0526 0.0013  0.055  0.015  0.054  0.016  -28.2  -10.2          0.12           
PM I23357+4158    0.0370 0.0023  0.041  0.011  0.038  0.011  -86.0          -8.4   0.55           
PM I23364+5529    0.0402 0.0024  0.038  0.010  0.038  0.011  -47.3         -27.3   0.33           
PM I23401+6041                   0.044  0.012  0.061  0.018   -1.2         -29.5   0.48           
PM I23414+2002N                  0.030  0.008  0.036  0.011   35.2          -7.4   0.38           
PM I23414+2002S                  0.040  0.011  0.028  0.008   36.4          -7.4   0.36           
PM I23419+4410    0.3157 0.0014  0.200  0.080  0.262  0.077    7.0         -22.2   0.23           
PM I23431+3632    0.1235 0.0247  0.102  0.041  0.082  0.024  -29.5         -14.0  -0.04           
PM I23438+3235    0.0568 0.0018  0.076  0.030  0.100  0.029   17.5           0.2   0.45           
PM I23439+6444    0.0352 0.0021                                                   -1.63   Y       
PM I23455+4104                   0.022  0.006  0.031  0.009  -36.4         -15.6   0.59           
PM I23462+2826                   0.051  0.020  0.052  0.015  -10.1           3.8   0.31           
PM I23480+4900    0.0602 0.0035  0.033  0.009  0.033  0.010  -44.9          -6.8   0.40           
PM I23489+0951    0.0209 0.0046  0.029  0.008  0.030  0.009  -25.6  -22.6          0.34           
PM I23492+0224    0.1673 0.0012  0.125  0.034  0.116  0.034  -11.4  -31.7          0.40           
PM I23496+0821                   0.036  0.010  0.028  0.008  -12.0  -16.2          0.48           
PM I23506+0956                   0.084  0.034  0.095  0.028  -33.4   -5.4          0.67           
PM I23532+3149                   0.025  0.007  0.024  0.007   66.0         -50.0   0.55           
PM I23535+1206S   0.0241 0.0030  0.044  0.012  0.042  0.012    2.9  -17.4         -2.41   Y     Y 
PM I23541+0218                   0.025  0.007  0.030  0.009   -1.7  -10.9          0.47           
PM I23548+3831                   0.066  0.026  0.061  0.018   11.2          -3.3  -3.74   Y  Y    
PM I23549+5036                   0.052  0.021  0.053  0.016   -4.2           0.5   0.31           
PM I23569+2305N                  0.037  0.010  0.027  0.008   31.4         -31.7   0.42           
PM I23577+2318    0.0728 0.0146  0.084  0.034  0.061  0.018  -29.4         -65.3   0.59           
PM I23578+3837                   0.059  0.024  0.047  0.014   15.9          -9.3  -3.47   Y  Y    
PM I23585+0739    0.0595 0.0027  0.076  0.030  0.069  0.020    6.3  -19.6          0.61           
PM I23587+4643    0.0570 0.0022  0.065  0.018  0.068  0.020  -48.4         -11.9   0.57              

